Randomly Wrong Signals: Bayesian Auction Design with ML Predictions

Machine learning can help sellers predict buyers' willingness to pay, but its predictions may be plausible and yet entirely unrelated to a buyer's value. We introduce a Bayesian auction model that distinguishes such hallucinations from ordinary measurement noise. We characterize revenue-maximizing auctions with publicly disclosed predictions in the benchmark where informative predictions are exact. For a single buyer, this characterization explains when the seller should follow a prediction and when to hedge against its failure by ignoring it or capping the price. These insights guide the design of simple auctions that account for both hallucinations and measurement noise. Numerical experiments show that the resulting auctions achieve near-optimal revenue.

==> Data/counter_example.csv <==
,x,F,H,psi,virtual_value,psi_pre_s,virtual_value_pre_s
0,0.0,0.0,0.0,0.0,-5.554554554554560,0.0,-5.555025025025030
1,0.002004008016032060,0.0004008016032064130,-0.0020032048064064000,-0.002003285127368970,-5.5535515475395200,-0.0020024770261243200,-5.551311311311310
2,0.004008016032064130,0.0008016032064128250,-0.004004803193561470,-0.00400476448211558,-5.54854854854855,-0.004004954052248640,-5.551311311311310
3,0.0060120240480961900,0.001202404809619240,-0.006004795161465220,-0.006005337696106620,-5.543543543543540,-0.006005236483265120,-5.544414414414420
4,0.008016032064128260,0.0016032064128256500,-0.00800318071011763,-0.00800410369025076,-5.538538538538540,-0.008004156927116140,-5.539109109109110
5,0.01002004008016030,0.0020040080160320600,-0.009999959839518720,-0.0100019642672516,-5.533533533533530,-0.010001738130265900,-5.533273273273280
6,0.012024048096192400,0.002404809619238480,-0.011995132549668500,-0.011998024104320900,-5.5285164924443500,-0.011997708449282300,-5.533273273273280
7,0.014028056112224400,0.002805611222444890,-0.013988698840566900,-0.013992276412251500,-5.52852852852853,-0.013992318095271200,-5.527437437437440
8,0.01603206412825650,0.0032064128256513000,-0.015980658712214000,-0.015985435687542600,-5.5225225225225200,-0.015985503999187800,-5.521601601601610
9,0.018036072144288600,0.003607214428857710,-0.01797101216460980,-0.01797750846226180,-5.5165165165165200,-0.01797726409595790,-5.521601601601610
10,0.02004008016032060,0.004008016032064130,-0.019959759197754200,-0.01996743425980280,-5.5165165165165200,-0.0199674784427136,-5.51576576576576
11,0.022044088176352700,0.00440881763527054,-0.02194689981164730,-0.02195606970237310,-5.509509509509520,-0.02195626904739690,-5.50992992992993
12,0.024048096192384800,0.004809619238476950,-0.023932434006289100,-0.023944000224898700,-5.503479431335150,-0.02394381892192070,-5.50992992992993
13,0.026052104208416800,0.005210420841683370,-0.02591636178167960,-0.025929570726913200,-5.502502502502500,-0.025929480621534000,-5.503563563563560
14,0.028056112224448900,0.005611222444889780,-0.027898683137818700,-0.027914411007805000,-5.496496496496490,-0.027914197107288000,-5.497197197197200
15,0.03006012024048100,0.006012024048096190,-0.029879398074706500,-0.0298971151548378,-5.496496496496490,-0.0298971540120886,-5.497197197197200
16,0.03206412825651300,0.0064128256513026000,-0.031858506592343000,-0.03187870244000520,-5.490490490490490,-0.03187862879912180,-5.490830830830830
17,0.03406813627254510,0.006813627254509020,-0.03383600869072820,-0.03385920322460070,-5.4844844844844900,-0.03385915837229560,-5.484464464464480
18,0.03607214428857720,0.007214428857715430,-0.035811904369862000,-0.03583757438132860,-5.4844844844844900,-0.03583752230737300,-5.484464464464480
19,0.038076152304609200,0.007615230460921840,-0.037786193629744500,-0.03781482217019960,-5.478478478478480,-0.03781481018182600,-5.47809809809808
20,0.04008016032064130,0.008016032064128250,-0.03975887647037560,-0.03979098345849870,-5.472472472472470,-0.039790877632041800,-5.47809809809808
21,0.04208416833667330,0.008416833667334670,-0.04172995289175550,-0.0417650216249216,-5.472472472472470,-0.0417649238077739,-5.471731731731760
22,0.044088176352705400,0.00881763527054108,-0.043699422893884000,-0.043737929917496300,-5.4664664664664500,-0.04373802476964680,-5.465365365365350
23,0.04609218436873750,0.009218436873747490,-0.04566728647676110,-0.04570977626595880,-5.46642032814378,-0.0457094992501393,-5.465365365365350
24,0.04809619238476950,0.009619238476953900,-0.04763354364038700,-0.04767908748988020,-5.459459459459480,-0.0476793585132913,-5.458998998999010
25,0.0501002004008016,0.010020040080160300,-0.0495981943847615,-0.0496483683307782,-5.452452452452440,-0.049648394986365500,-5.451871771571180
26,0.052104208416833700,0.01042084168336670,-0.051561238709884700,-0.051615184846692900,-5.452452452452440,-0.051614940704086700,-5.452102102102110
27,0.05410821643286570,0.010821643286573100,-0.05352267661575660,-0.053580860645440300,-5.446446446446450,-0.053581230597467500,-5.451046938722300
28,0.05611222444889780,0.011222444889779600,-0.05548250810237710,-0.05554547973702920,-5.439383271046600,-0.05554494034477530,-5.444674674674670
29,0.058116232464929900,0.011623246492986000,-0.0574407331697463,-0.057507562266268900,-5.439439439439440,-0.05750785638479300,-5.437247247247260
30,0.06012024048096190,0.012024048096192400,-0.05939735181786420,-0.05946959796280060,-5.431431431431430,-0.059469188057146700,-5.437247247247260
31,0.06212424849699400,0.012424849699398800,-0.06135236404673070,-0.061428831745681700,-5.431431431431430,-0.061429137710351100,-5.430350350350340
32,0.06412825651302610,0.012825651302605200,-0.06330576985634600,-0.06338798456511360,-5.424424424424430,-0.06338798152410480,-5.430350350350340
33,0.06613226452905810,0.01322645290581160,-0.06525756924670990,-0.0653446907703168,-5.424424424424430,-0.06534441933702830,-5.423453453453450
34,0.06813627254509020,0.013627254509018000,-0.06720776221782240,-0.06730024107770590,-5.418418418418430,-0.06730049179085750,-5.416556556556560
35,0.07014028056112230,0.014028056112224400,-0.06915634876968370,-0.06925474194882750,-5.411341200920370,-0.06925435988741090,-5.416556556556560
36,0.0721442885771543,0.014428857715430900,-0.07110332890229360,-0.071206704366357,-5.411411411411400,-0.07120692050095920,-5.409659659659650
37,0.07414829659318640,0.01482965931863730,-0.07304870261565220,-0.07315862288474180,-5.40440440440441,-0.07315830073891260,-5.409659659659650
38,0.07615230460921840,0.015230460921843700,-0.0749924699097594,-0.07510810743943680,-5.40440440440441,-0.0751078794546049,-5.402232232232250
39,0.0781563126252505,0.015631262525050100,-0.07693463078461530,-0.07705623079614310,-5.397397397397400,-0.07705679896867880,-5.39569754122862
40,0.08016032064128260,0.016032064128256500,-0.07887518524021990,-0.07900318777316020,-5.397397397397400,-0.07900324326464070,-5.395335335335310
41,0.08216432865731460,0.016432865731462900,-0.08081413327657320,-0.080948778491973,-5.390390390390390,-0.08094888208738090,-5.388438438438450
42,0.08416833667334670,0.016833667334669300,-0.08275147489367510,-0.08289316107164230,-5.383299130794170,-0.08289260737579550,-5.388438438438450
43,0.08617234468937880,0.017234468937875700,-0.08468721009152570,-0.08483500344844660,-5.383383383383410,-0.08483539298084120,-5.381541541541560
44,0.08817635270541080,0.01763527054108220,-0.086621338870125,-0.0867767780418307,-5.375375375375320,-0.08677663041065580,-5.381541541541560
45,0.09018036072144290,0.01803607214428860,-0.08855386122947300,-0.08871579120328870,-5.375375375375320,-0.0887159041754206,-5.37464464464463
46,0.09218436873747490,0.018436873747495000,-0.0904847771695696,-0.0906546879797886,-5.368368368368410,-0.09065473632636010,-5.374772588219450
47,0.09418837675350700,0.018837675350701400,-0.0924140866904149,-0.09259117356356880,-5.368368368368410,-0.09259107429370550,-5.36774774774774
48,0.09619238476953910,0.019238476953907800,-0.09434178979200890,-0.09452627517839020,-5.361361361361360,-0.09452647085909500,-5.360850850850850
49,0.09819639278557110,0.019639278557114200,-0.0962678864743515,-0.09646073710547350,-5.355257060667880,-0.09646024471310940,-5.360850850850850
50,0.1002004008016030,0.020040080160320600,-0.09819237673744280,-0.09839280216142050,-5.354354354354340,-0.09839269340647220,-5.353423423423440
51,0.10220440881763500,0.020440881763527000,-0.1001152605812830,-0.10032417540491800,-5.354252047638790,-0.10032378802814800,-5.353423423423440
52,0.10420841683366700,0.02084168336673350,-0.10203653800587100,-0.10225300640509400,-5.347347347347350,-0.10225304126665400,-5.345465465465460
53,0.1062124248496990,0.021242484969939900,-0.10395620901120900,-0.10418175600359800,-5.339339339339330,-0.10418126528225300,-5.345465465465460
54,0.10821643286573100,0.02164328657314630,-0.10587427359729500,-0.10610777019414100,-5.339339339339330,-0.10610798629563500,-5.337507507507490
55,0.11022044088176400,0.022044088176352700,-0.10779073176412900,-0.10803362534933800,-5.33133133133136,-0.10803333970515700,-5.337507507507490
56,0.11222444889779600,0.02244488977955910,-0.10970558351171300,-0.1099567508796780,-5.33133133133136,-0.10995689684896900,-5.330080080080090
57,0.11422845691382800,0.022845691382765500,-0.11161882884004500,-0.111879732193874,-5.3243243243243300,-0.11187957102615300,-5.330080080080090
58,0.11623246492986000,0.023246492985971900,-0.1135304677491260,-0.11380033014653600,-5.3243243243243300,-0.11380005547398700,-5.32265265265264
59,0.11823647294589200,0.02364729458917840,-0.11544050023895500,-0.11571951629905400,-5.3173173173173100,-0.11572005041883100,-5.32265265265264
60,0.12024048096192400,0.024048096192384800,-0.11734892630953300,-0.11763758667403800,-5.3173173173173100,-0.11763727765690200,-5.314694694694710
61,0.1222444889779560,0.024448897795591200,-0.11925574596086000,-0.1195540377800390,-5.3093093093093,-0.11955462026256900,-5.3070448003113400
62,0.12424849699398800,0.024849699398797600,-0.12116095919293500,-0.12146921949482000,-5.3093093093093,-0.12146909700861600,-5.306736736736720
63,0.12625250501002000,0.025250501002004,-0.123064566005759,-0.12338277615751500,-5.3013013013013100,-0.1233833599061850,-5.307281028523520
64,0.1282565130260520,0.025651302605210400,-0.12496656639933200,-0.12529506921209200,-5.3013013013013100,-0.12529494363959000,-5.2993093093093200
65,0.13026052104208400,0.026052104208416800,-0.1268669603736530,-0.12720573143148000,-5.293293293293300,-0.12720614307423400,-5.2918818818818600
66,0.13226452905811600,0.02645290581162320,-0.12876574792872300,-0.12911513582585500,-5.293293293293300,-0.12911503834224700,-5.2918818818818600
67,0.1342685370741480,0.02685370741482970,-0.1306629290645420,-0.1310231081792220,-5.286286286286290,-0.13102316508091300,-5.284454454454470
68,0.13627254509018000,0.027254509018036100,-0.1325585037811090,-0.13292990791201600,-5.279142870325250,-0.13292938111658800,-5.284454454454470
69,0.13827655310621200,0.02765531062124250,-0.1344524720784250,-0.13483416218760800,-5.279279279279280,-0.13483443515927400,-5.277027027027040
70,0.1402805611222450,0.02805611222444890,-0.13634483395649000,-0.13673840667306600,-5.271130850289160,-0.1367379719626110,-5.277027027027040
71,0.14228456913827700,0.0284569138276553,-0.13823558941530400,-0.13863976959681900,-5.271271271271280,-0.13863984220527400,-5.269069069069060
72,0.1442885771543090,0.028857715430861700,-0.14012473845486600,-0.14054102198390800,-5.2632632632632900,-0.14054050840253300,-5.269069069069060
73,0.14629258517034100,0.029258517034068100,-0.14201228107517600,-0.14243959390252000,-5.2632632632632900,-0.14243984642007200,-5.261111111111120
74,0.14829659318637300,0.02965931863727450,-0.1438982172762360,-0.14433805486725000,-5.255106810217060,-0.14433764201125400,-5.261111111111120
75,0.1503006012024050,0.03006012024048100,-0.14578254705804400,-0.14623363510471100,-5.255255255255260,-0.14623380450439100,-5.2536836836837
76,0.15230460921843700,0.030460921843687400,-0.1476652704206010,-0.14812909860518600,-5.247247247247190,-0.14812892086323400,-5.2536836836837
77,0.15430861723446900,0.03086172344689380,-0.14954638736390600,-0.15002189320339100,-5.247247247247190,-0.15002186590598600,-5.245725725725730
78,0.156312625250501,0.031262525050100200,-0.1514258978879600,-0.15191446226056000,-5.239239239239250,-0.15191411165875300,-5.245725725725730
79,0.15831663326653300,0.0316633266533066,-0.15330380199276300,-0.15380436819856200,-5.239239239239250,-0.15380452447638000,-5.2377677677678
80,0.16032064128256500,0.032064128256513000,-0.15518009967831500,-0.15569404281242400,-5.231231231231240,-0.15569389962307000,-5.2377677677678
81,0.1623246492985970,0.03246492985971940,-0.1570547909446150,-0.15758106009022300,-5.231231231231240,-0.15758102026643400,-5.2298098098098300
82,0.16432865731462900,0.032865731462925800,-0.15892787579166300,-0.1594678402607780,-5.223223223223210,-0.15946752480704700,-5.2298098098098300
83,0.16633266533066100,0.03326653306613230,-0.16079935421946100,-0.16135196887837300,-5.223223223223210,-0.16135211322528700,-5.221851851851810
84,0.16833667334669300,0.03366733466933870,-0.16266922622800700,-0.16323585460562100,-5.215215215215210,-0.16323574715982300,-5.221851851851810
85,0.17034068136272500,0.034068136272545100,-0.1645374918173020,-0.1651170945630130,-5.215215215215210,-0.16511704340380000,-5.21389389389391
86,0.1723446893787580,0.03446893787575150,-0.16640415098734500,-0.16699808584695500,-5.207207207207250,-0.16699780673225900,-5.21389389389391
87,0.17434869739479000,0.034869739478957900,-0.16826920373813800,-0.16887643714414400,-5.207207207207250,-0.16887657075111200,-5.205935935935900
88,0.17635270541082200,0.03527054108216430,-0.17013265006967800,-0.1707545339847780,-5.19919919919914,-0.1707544634734940,-5.205935935935900
89,0.1783567134268540,0.03567134268537070,-0.17199448998196800,-0.1726299966217640,-5.19919919919914,-0.17263009670993600,-5.1985085085085600
90,0.18036072144288600,0.03607214428857710,-0.1738547234750060,-0.17450519901909200,-5.191191191191170,-0.17450531019998000,-5.1985085085085600
91,0.18236472945891800,0.036472945891783600,-0.17571335054879300,-0.17637777299587400,-5.191191191191170,-0.1763778707404440,-5.19108108108107
92,0.1843687374749500,0.03687374749499000,-0.1775703712033290,-0.17825008094989500,-5.183183183183200,-0.17825003781726800,-5.18365365365365
93,0.18637274549098200,0.037274549098196400,-0.17942578543861300,-0.18011976626647400,-5.183183183183200,-0.18011989284263400,-5.18365365365365
94,0.18837675350701400,0.03767535070140280,-0.18127959325464600,-0.18198917977718800,-5.1751751751751600,-0.18198898722348000,-5.1762262262262500
95,0.1903807615230460,0.03807615230460920,-0.1831317946514270,-0.18385597643356400,-5.1751751751751600,-0.18385616301650700,-5.1762262262262500
96,0.19238476953907800,0.038476953907815600,-0.1849823896289570,-0.18572253019959200,-5.1681681681682000,-0.18572210226507700,-5.168268268268220
97,0.1943887775551100,0.03887775551102200,-0.18683137818723600,-0.18758679927829000,-5.1681681681682000,-0.18758640745202800,-5.168268268268220
98,0.19639278557114200,0.039278557114228400,-0.18867876032626400,-0.18944955788264000,-5.161161161161160,-0.1894498144754730,-5.160310310310340
99,0.19839679358717400,0.03967935871743490,-0.19052453604604000,-0.19131129938366000,-5.161161161161160,-0.1913112490563470,-5.160310310310340
100,0.2004008016032060,0.04008016032064130,-0.19236870534656500,-0.19317130884517900,-5.153153153153160,-0.19317145188764200,-5.152882882882900
101,0.20240480961923800,0.04048096192384770,-0.19421126822783800,-0.19503062236697800,-5.146944539730120,-0.19503020723617700,-5.152882882882900
102,0.20440881763527100,0.040881763527054100,-0.19605222468986100,-0.1968872767042080,-5.145145145145170,-0.19688722128483500,-5.144924924924910
103,0.2064128256513030,0.04128256513026050,-0.19789157473263200,-0.1987436998244990,-5.138932519694110,-0.19874310602729300,-5.144924924924910
104,0.20841683366733500,0.04168336673346690,-0.19972931835615100,-0.20059767941044000,-5.138138138138140,-0.2005975878508270,-5.13696696696699
105,0.21042084168336700,0.04208416833667330,-0.20156545556041900,-0.20245099417271400,-5.130920499657970,-0.2024506019872080,-5.13696696696699
106,0.2124248496993990,0.04248496993987980,-0.20339998634543600,-0.20430175937731600,-5.13113113113103,-0.20430179163647900,-5.129009009009050
107,0.21442885771543100,0.04288577154308620,-0.20523291071120200,-0.20615235900653600,-5.12312312312311,-0.2061519351667830,-5.129009009009050
108,0.21643286573146300,0.04328657314629260,-0.20706422865771600,-0.20800037937159000,-5.12312312312311,-0.20800059259093000,-5.121051051050980
109,0.21843687374749500,0.043687374749499000,-0.20889394018497900,-0.20984808455750300,-5.115115115115180,-0.20984786551515700,-5.121051051050980
110,0.22044088176352700,0.04408817635270540,-0.21072204529299100,-0.21169321626235400,-5.115115115115180,-0.2116933579433300,-5.113623623623610
111,0.2224448897795590,0.04448897795591180,-0.21254854398175100,-0.21353802700496100,-5.107107107107100,-0.2135379516352190,-5.113623623623610
112,0.22444889779559100,0.04488977955911820,-0.21437343625126,-0.2153802700496090,-5.107107107107100,-0.21538037136741400,-5.106196196196220
113,0.22645290581162300,0.045290581162324600,-0.21619672210151800,-0.2172223404725280,-5.105879426520740,-0.21722228582696300,-5.106196196196220
114,0.2284569138276550,0.04569138276553110,-0.21801840153252400,-0.21906154073335300,-5.09909909909908,-0.2190621830253230,-5.10036036036029
115,0.23046092184368700,0.04609218436873750,-0.21983847454427900,-0.22090056258934600,-5.091091091091150,-0.22090044340160600,-5.095585585585590
116,0.23246492985971900,0.04649298597194390,-0.22165694113678300,-0.22273702831358700,-5.091091091091150,-0.22273709823651300,-5.088688688688750
117,0.2344689378757520,0.04689378757515030,-0.2234738013100350,-0.22457331496660700,-5.0818473784405200,-0.22457269736269300,-5.088688688688750
118,0.23647294589178400,0.0472945891783567,-0.22528905506403600,-0.2264067327903110,-5.083083083083060,-0.22640689478255800,-5.0802002002001600
119,0.23847695390781600,0.04769539078156310,-0.22710270239878600,-0.22824012754968900,-5.073835358404460,-0.22823943192892300,-5.0802002002001600
120,0.24048096192384800,0.048096192384769500,-0.22891474331428400,-0.23007136517524000,-5.071831350388450,-0.23007092830865500,-5.071711711711800
121,0.24248496993988000,0.04849699398797590,-0.2307251778105310,-0.2319009872679370,-5.0710710710710000,-0.23190040347520400,-5.071711711711800
122,0.2444889779559120,0.04889779559118240,-0.23253400588752700,-0.2337288846014410,-5.065065065065060,-0.23372919881480400,-5.063223223223150
123,0.24649298597194400,0.04929859719438880,-0.23434122754527100,-0.2355559621800210,-5.065065065065060,-0.23555561200153700,-5.063223223223150
124,0.24849699398797600,0.049699398797595200,-0.23614684278376400,-0.2373812383218580,-5.0570570570570900,-0.2373817063010040,-5.054734734734750
125,0.250501002004008,0.050100200400801600,-0.2379508516030060,-0.23920542724023600,-5.0570570570570900,-0.2392050575079220,-5.054734734734750
126,0.25250501002004000,0.050501002004008,-0.23975325400299600,-0.24102780893876600,-5.049049049049010,-0.24102840871484100,-5.054734734734750
127,0.2545090180360720,0.05090180360721440,-0.24155404998373500,-0.24284910919694,-5.049049049049010,-0.24284873999435900,-5.046246246246260
128,0.2565130260521040,0.05130260521042080,-0.2433532395452230,-0.2446688230775320,-5.04204204204209,-0.2446690292214620,-5.046246246246260
129,0.25851703406813600,0.05170340681362720,-0.24515082268745900,-0.2464873626266680,-5.037037037037010,-0.24648665946084700,-5.037757757757750
130,0.2605210420841680,0.05210420841683370,-0.24694679941044400,-0.24830404796824100,-5.031031031031020,-0.24830422367781700,-5.031891370328110
131,0.2625250501002000,0.052505010020040100,-0.24874116971417800,-0.25011884874095800,-5.031031031031020,-0.25011881590738800,-5.029269269269310
132,0.26452905811623200,0.05290581162324650,-0.2505339335986600,-0.2519332678288430,-5.023023023023020,-0.2519329811748600,-5.029269269269310
133,0.2665330661322650,0.053306613226452900,-0.2523250910638910,-0.25374517994135600,-5.023023023023020,-0.2537452093339800,-5.020780780780750
134,0.2685370741482970,0.0537074148296593,-0.254114642109871,-0.2555568853137140,-5.013745208133950,-0.25555631262163600,-5.020780780780750
135,0.27054108216432900,0.054108216432865700,-0.25590258673659900,-0.25736572803824400,-5.0150150150150300,-0.25736583974062300,-5.012292292292270
136,0.2725450901803610,0.05450901803607210,-0.2576889249440770,-0.259174541467705,-5.005733188097970,-0.2591738810484640,-5.012292292292270
137,0.2745490981963930,0.054909819639278500,-0.25947365673230200,-0.26098120087871100,-5.0037291800819900,-0.2609807071273190,-5.003803803803810
138,0.27655310621242500,0.05531062124248500,-0.2612567821012770,-0.26278624794611700,-5.003003003003100,-0.2627856864553450,-5.003803803803810
139,0.2785571142284570,0.05571142284569140,-0.2630383010510000,-0.2645895548006080,-4.9969969969969,-0.26458981149406600,-4.995315315315360
140,0.280561122244489,0.05611222444889780,-0.26481821358147200,-0.2663920787674600,-4.9969969969969,-0.2663917288422760,-4.995315315315360
141,0.282565130260521,0.05651302605210420,-0.26659651969269200,-0.2681932147894700,-4.990990990991020,-0.26819315284086600,-4.986826826826750
142,0.28456913827655300,0.0569138276553106,-0.2683732193846610,-0.2699924138332490,-4.985985985985990,-0.26999200820926,-4.986826826826750
143,0.2865731462925850,0.05731462925851700,-0.2701483126573790,-0.2717906040869080,-4.978978978978980,-0.27179073116771600,-4.978338338338290
144,0.2885771543086170,0.05771543086172340,-0.27192179951084500,-0.27358662856830400,-4.978978978978980,-0.2735865245562950,-4.978338338338290
145,0.29058116232464900,0.05811623246492980,-0.27369367994506000,-0.27538223377469400,-4.970970970971050,-0.2753823179448740,-4.978338338338290
146,0.2925851703406810,0.05851703406813630,-0.2754639539600240,-0.2771753695958860,-4.970970970971050,-0.2771752778833830,-4.9698498498499
147,0.2945891783567130,0.058917835671342700,-0.2772326215557370,-0.27896808035897000,-4.962962962962950,-0.2789680092921460,-4.9698498498499
148,0.29659318637274500,0.05931863727454910,-0.27899968273219800,-0.28075832751995900,-4.962962962962950,-0.28075826819052200,-4.961361361361390
149,0.2985971943887780,0.05971943887775550,-0.2807651374894080,-0.28254834317934500,-4.953655057863500,-0.2825479376194700,-4.961361361361390
150,0.3006012024048100,0.0601202404809619,-0.28252898582736600,-0.2843362074851110,-4.951651049847340,-0.2843354954777120,-4.952872872872880
151,0.30260521042084200,0.060521042084168300,-0.2842912277460730,-0.28612262601355000,-4.9456430378273800,-0.2861221029268450,-4.952872872872880
152,0.3046092184368740,0.06092184368737470,-0.2860518632455290,-0.2879069645391480,-4.94494494494493,-0.2879073974027110,-4.946506506506480
153,0.3066132264529060,0.061322645290581100,-0.2878108923257340,-0.289690712214679,-4.94494494494493,-0.2896908251513170,-4.941731731731780
154,0.30861723446893800,0.06172344689378760,-0.2895683149866870,-0.29147257170691400,-4.936936936937000,-0.2914729432503150,-4.934834834834880
155,0.3106212424849700,0.06212424849699400,-0.2913241312283890,-0.2932534307222420,-4.936936936937000,-0.2932530439923400,-4.934834834834880
156,0.312625250501002,0.06252505010020040,-0.29307834105083900,-0.29503239577117100,-4.928928928928950,-0.2950329265951210,-4.926346346346300
157,0.31462925851703400,0.0629258517034068,-0.29483094445403800,-0.2968103661262950,-4.928928928928950,-0.2968099653573310,-4.926346346346300
158,0.3166332665330660,0.0633266533066132,-0.29658194143798600,-0.2985869116692930,-4.922922922922900,-0.2985870041195400,-4.926346346346300
159,0.3186372745490980,0.06372745490981960,-0.2983313320026830,-0.3003615263786060,-4.917917917917880,-0.3003611237023730,-4.917857857857830
160,0.32064128256513000,0.06412825651302600,-0.30007911614812800,-0.30213512000870500,-4.910910910910860,-0.3021351004847670,-4.917857857857830
161,0.3226452905811620,0.06452905811623250,-0.3018252938743220,-0.3039065908783720,-4.910910910910860,-0.3039065190274680,-4.90936936936933
162,0.3246492985971940,0.06492985971943890,-0.30356986518126400,-0.3056775933166550,-4.90290290290294,-0.30567743383004600,-4.90936936936933
163,0.32665330661322600,0.06533066132264530,-0.30531283006895600,-0.30744617552611900,-4.90290290290294,-0.3074461513326140,-4.9008808808809400
164,0.3286573146292590,0.06573146292585170,-0.30705418853739500,-0.3092142835210950,-4.894894894894860,-0.30921400415537700,-4.9008808808809400
165,0.3306613226452910,0.0661322645290581,-0.308793940586584,-0.310979977070356,-4.894894894894860,-0.3109800206178120,-4.892392392392260
166,0.33266533066132300,0.06653306613226450,-0.31053208621652100,-0.31274519062202500,-4.88688688688692,-0.31274481146075900,-4.892392392392260
167,0.33466933867735500,0.06693386773547090,-0.31226862542720700,-0.31450799551108300,-4.88688688688692,-0.314508126883062,-4.883903903904020
168,0.3366733466933870,0.06733466933867730,-0.3140035582186420,-0.3162705370661160,-4.8775408675207600,-0.31626985574619400,-4.883903903904020
169,0.3386773547094190,0.06773547094188370,-0.3157368845908250,-0.3180302308482990,-4.878878878878880,-0.3180304701283640,-4.875415415415420
170,0.34068136272545100,0.06813627254509020,-0.3174686045437570,-0.3197898803619260,-4.869528847484770,-0.3197891370116800,-4.875415415415420
171,0.3426853707414830,0.06853707414829660,-0.3191987180774370,-0.321547383343842,-4.86752483946866,-0.32154705035371700,-4.866926926926950
172,0.344689378757515,0.06893787575150300,-0.32092722519186700,-0.32330316342448700,-4.8678678678678300,-0.3233026552572180,-4.866926926926950
173,0.34669338677354700,0.06933867735470940,-0.3226541258870450,-0.32505789329382500,-4.862862862862880,-0.32505786755912200,-4.858438438438340
174,0.3486973947895790,0.06973947895791580,-0.3243794201629710,-0.3268108159433150,-4.857857857857880,-0.32681041048280800,-4.858438438438340
175,0.3507014028056110,0.07014028056112220,-0.3261031080196470,-0.32856270667027300,-4.850850850850860,-0.32856292174457900,-4.849949949950060
176,0.35270541082164300,0.07054108216432860,-0.32782518945707000,-0.33031251258841600,-4.850850850850860,-0.33031240268844900,-4.849949949950060
177,0.3547094188376750,0.07094188376753510,-0.329545664475243,-0.33206180670189800,-4.842842842842770,-0.33206188363231900,-4.849949949950060
178,0.3567134268537070,0.07134268537074150,-0.3312645330741640,-0.3338087239598370,-4.842842842842770,-0.33380863187414200,-4.841461461461500
179,0.35871743486973900,0.07174348697394790,-0.3329817952538340,-0.3355551236300120,-4.834834834834930,-0.33555505083819700,-4.841461461461500
180,0.3607214428857720,0.07214428857715430,-0.33469745101425300,-0.3372991522277480,-4.834834834834930,-0.3372990980398880,-4.832972972972890
181,0.3627254509018040,0.0725450901803607,-0.3364115003554200,-0.33904289541005900,-4.825462737286540,-0.3390424550241260,-4.832972972972890
182,0.36472945891783600,0.07294589178356710,-0.3381239432773360,-0.3407844948413860,-4.823458729270480,-0.3407838011856840,-4.824484484484430
183,0.3667334669338680,0.07334669338677350,-0.3398347797800010,-0.34252464849538800,-4.817450717250300,-0.3425240961901080,-4.824484484484430
184,0.3687374749499000,0.07374749498997990,-0.3415440098634140,-0.3442627068022000,-4.816816816816750,-0.344262741311533,-4.815995995996050
185,0.37074148296593200,0.07414829659318640,-0.3432516335275760,-0.3460006184714120,-4.809438697214300,-0.34599997433614100,-4.815995995996050
186,0.3727454909819640,0.07454909819639280,-0.34495765077248700,-0.3477357843138050,-4.808808808808870,-0.3477359184174340,-4.807507507507600
187,0.374749498997996,0.07494989979959920,-0.34666206159814600,-0.3494704247658810,-4.808808808808870,-0.3494700894622260,-4.807507507507600
188,0.37675350701402800,0.07535070140280560,-0.3483648660045540,-0.35120307872190000,-4.800800800800750,-0.35120333250338600,-4.799019019018950
189,0.3787575150300600,0.07575150300601200,-0.35006606399171100,-0.3529348305137720,-4.800800800800750,-0.3529344415683630,-4.799019019018950
190,0.3807615230460920,0.07615230460921840,-0.35176565555961600,-0.3546645900264850,-4.79279279279277,-0.35466498356939000,-4.790530530530460
191,0.38276553106212400,0.07655310621242480,-0.35346364070827000,-0.35639345315815400,-4.79279279279277,-0.35639303065455100,-4.790530530530460
192,0.38476953907815600,0.07695390781563120,-0.3551600194376730,-0.35812056798534300,-4.78578578578582,-0.3581208716154450,-4.782042042042160
193,0.3867735470941880,0.07735470941883770,-0.3568547917478240,-0.359846554745903,-4.780780780780830,-0.3598458567207910,-4.782042042042160
194,0.3887775551102200,0.07775551102204410,-0.3585479576387240,-0.3615706641664860,-4.7747747747747500,-0.3615708418261370,-4.782042042042160
195,0.39078156312625200,0.07815631262525050,-0.360239517110373,-0.36329302781269800,-4.7747747747747500,-0.3632929197670830,-4.773553553553510
196,0.3927855711422850,0.07855711422845690,-0.3619294701627700,-0.36501482471476500,-4.766766766766790,-0.36501484289261400,-4.773553553553510
197,0.3947895791583170,0.0789579158316633,-0.3636178167959160,-0.36673429970077300,-4.766766766766790,-0.3667342197934270,-4.765065065065140
198,0.39679358717434900,0.07935871743486970,-0.3653045570098110,-0.3684532021595340,-4.75875875875879,-0.36845308093914200,-4.765065065065140
199,0.3987975951903810,0.07975951903807610,-0.3669896908044550,-0.37016978848533900,-4.75875875875879,-0.3701697567998230,-4.756576576576590
200,0.4008016032064130,0.08016032064128250,-0.36867321817984700,-0.3718857965007920,-4.750750750750740,-0.3718855559657220,-4.756576576576590
201,0.40280561122244500,0.08056112224448900,-0.3703551391359870,-0.37359949416639400,-4.750750750750740,-0.3735995307862700,-4.748088088087990
202,0.4048096192384770,0.08096192384769540,-0.37203545367287700,-0.37531287022943700,-4.741336526907670,-0.375312267972354,-4.748088088087990
203,0.406813627254509,0.08136272545090180,-0.3737141617905150,-0.3770241083369140,-4.739332518891460,-0.37702354175276900,-4.73959959959957
204,0.40881763527054100,0.08176352705410820,-0.3753912634889020,-0.37873390066706600,-4.7333245068716100,-0.3787332169590380,-4.73959959959957
205,0.4108216432865730,0.0821643286573146,-0.3770667587680370,-0.3804415883864870,-4.732732732732740,-0.3804417896993200,-4.731111111111150
206,0.4128256513026050,0.08256513026052100,-0.37874064762792100,-0.38214878656663100,-4.732732732732740,-0.3821484029257730,-4.731111111111150
207,0.41482965931863700,0.08296593186372740,-0.3804129300685540,-0.38385394331123600,-4.72472472472464,-0.3838546029935620,-4.730625796136890
208,0.4168336673346690,0.08336673346693380,-0.3820836060899350,-0.38555825283117700,-4.72472472472464,-0.3855586122144090,-4.724377543876600
209,0.4188376753507010,0.08376753507014030,-0.3837526756920660,-0.38726051513247500,-4.716716716716750,-0.38726117565792900,-4.713354516841550
210,0.42084168336673300,0.08416833667334670,-0.38542013887494400,-0.38896193599221300,-4.716716716716750,-0.38896151144807800,-4.713073073073020
211,0.4228456913827660,0.08456913827655310,-0.3870859956385720,-0.3906613038502040,-4.708708708708780,-0.3906619652129910,-4.707224378687500
212,0.4248496993987980,0.0849699398797595,-0.38875024598294800,-0.3923598360497380,-4.708708708708780,-0.3923594534724290,-4.704584584584490
213,0.42685370741483000,0.0853707414829659,-0.39041288990807300,-0.3940568241606350,-4.7027027027025800,-0.39405649801195900,-4.704584584584490
214,0.4288577154308620,0.08577154308617230,-0.39207392741394600,-0.3957519013172660,-4.697697697697690,-0.3957516324768320,-4.69609609609611
215,0.4308617234468940,0.08617234468937870,-0.3937333585005680,-0.39744619499520100,-4.689258396673130,-0.3974456150365460,-4.69609609609611
216,0.43286573146292600,0.08657314629258520,-0.3953911831679390,-0.39913795034992400,-4.690690690690650,-0.39913804846128700,-4.6876076076076700
217,0.4348697394789580,0.08697394789579160,-0.39704740141605900,-0.40082963522234900,-4.68124637663726,-0.4008289690411860,-4.6876076076076700
218,0.4368737474949900,0.08737474949899800,-0.3987020132449270,-0.40251918666993300,-4.67924236862142,-0.4025187014257940,-4.679119119119100
219,0.438877755511022,0.08777555110220440,-0.40035501865454400,-0.4042072923401910,-4.673234356601200,-0.40420656002587600,-4.679119119119100
220,0.44088176352705400,0.08817635270541080,-0.402006417644909,-0.4058932871740470,-4.672672672672660,-0.4058935913703520,-4.670630630630650
221,0.4428857715430860,0.0885771543086172,-0.40365621021602300,-0.40757882040266600,-4.672672672672660,-0.4075783879906190,-4.670630630630650
222,0.4448897795591180,0.08897795591182360,-0.40530439636788600,-0.40926226882247000,-4.664664664664610,-0.40926271829496200,-4.662142142142130
223,0.44689378757515000,0.08937875751503000,-0.4069509761004980,-0.4109449133908870,-4.664664664664610,-0.41094445293541400,-4.662142142142130
224,0.4488977955911820,0.08977955911823640,-0.40859594941385800,-0.4126259900153630,-4.65865865865863,-0.41262608219962400,-4.653653653653630
225,0.4509018036072140,0.09018036072144290,-0.4102393163079670,-0.41430515966145800,-4.6536536536537000,-0.4143047548602600,-4.653653653653630
226,0.45290581162324600,0.09058116232464930,-0.4118810767828240,-0.4159832605177350,-4.646646646646640,-0.41598342752089700,-4.653653653653630
227,0.4549098196392790,0.09098196392785570,-0.41352123083843000,-0.41765940560069400,-4.646646646646640,-0.41765929376515800,-4.645165165165130
228,0.4569138276553110,0.0913827655310621,-0.41515977847478500,-0.4193350562283020,-4.640640640640760,-0.4193349044459800,-4.645165165165130
229,0.45891783567134300,0.09178356713426850,-0.41679671969188900,-0.42100883128983400,-4.635176258422850,-0.42100806965010800,-4.636676676676730
230,0.4609218436873750,0.09218436873747490,-0.41843205448974100,-0.4226810334095040,-4.6291682464026400,-0.4226806183511140,-4.636676676676730
231,0.4629258517034070,0.09258517034068130,-0.42006578286834200,-0.42435112033443800,-4.6286286286286300,-0.42435108251511,-4.628188188188220
232,0.46492985971943900,0.09298597194388780,-0.4216979048276920,-0.4260211003168660,-4.6211562263665700,-0.4260205692363000,-4.628188188188220
233,0.4669338677354710,0.09338677354709420,-0.42332842036779000,-0.4276885594905420,-4.621621621621730,-0.42768833236016400,-4.619699699699660
234,0.468937875751503,0.09378757515030060,-0.42495732948863700,-0.4293552546209210,-4.616616616616580,-0.42935475710153800,-4.619699699699660
235,0.47094188376753500,0.09418837675350700,-0.4265846321902320,-0.43102005759212100,-4.610610610610580,-0.4310198191852690,-4.6112112112111500
236,0.4729458917835670,0.0945891783567134,-0.4282103284725760,-0.4326832037041650,-4.610610610610580,-0.4326831819468280,-4.6112112112111500
237,0.4749498997995990,0.09498997995991980,-0.4298344183356690,-0.4343456645184430,-4.602602602602600,-0.43434554299042600,-4.602722722722810
238,0.47695390781563100,0.09539078156312620,-0.43145690177951100,-0.43600592197028300,-4.602602602602600,-0.43600584377216900,-4.602722722722810
239,0.4789579158316630,0.09579158316633260,-0.4330777788041010,-0.4376654883412540,-4.594594594594620,-0.4376655037756350,-4.594234234234260
240,0.48096192384769500,0.09619238476953910,-0.4346970494094400,-0.4393228571328920,-4.594594594594620,-0.4393227425775630,-4.594234234234260
241,0.48296593186372700,0.09659318637274550,-0.4363147135955280,-0.4409797032765490,-4.588588588588600,-0.4409797015408950,-4.585745745745720
242,0.4849699398797600,0.09699398797595190,-0.437930771362364,-0.4426346882141040,-4.58309812818851,-0.442633878363008,-4.585745745745720
243,0.48697394789579200,0.09739478957915830,-0.43954522270994900,-0.44428809522853300,-4.577090116168220,-0.44428805518512100,-4.585745745745720
244,0.4889779559118240,0.0977955911823647,-0.4411580676382830,-0.4459393821234620,-4.57657657657657,-0.4459392511285050,-4.577257257257150
245,0.49098196392785600,0.0981963927855711,-0.4427693061473650,-0.4475905719254140,-4.569078096132170,-0.44759036597080200,-4.577257257257150
246,0.4929859719438880,0.09859719438877750,-0.44437893823719600,-0.44923896652976400,-4.568568568568540,-0.4492388608740540,-4.568768768768810
247,0.4949899799599200,0.09899799599198390,-0.4459869639077760,-0.4508869471757410,-4.568568568568540,-0.4508869137365350,-4.568768768768810
248,0.49699398797595200,0.09939879759519040,-0.44759338315910400,-0.4525327678325570,-4.56056056056056,-0.452532707599654,-4.560280280280380
249,0.4989979959919840,0.09979959919839680,-0.4491981959911810,-0.4541778598183300,-4.56056056056056,-0.45417769848232000,-4.560280280280380
250,0.501002004008016,0.11127371297246300,-0.44525365081539900,-0.4508284861346610,0.4334097937933250,-0.4508284861346610,0.43143526521764800
251,0.503006012024048,0.14936954433886300,-0.42787223320830800,-0.4353856110898820,0.4680518177507830,-0.4353856110898820,0.46787748808600500
252,0.5050100200400800,0.21531572373251000,-0.3962734220829810,-0.4071470818786910,0.48459926454466300,-0.4071470818786910,0.4832511863794390
253,0.5070140280561120,0.3129805869693920,-0.34832847995339400,-0.3642225558431830,0.4908072218817440,-0.36419703476366600,0.49311641876482000
254,0.5090180360721440,0.43655591713323800,-0.2868032004973100,-0.3096360578014300,0.4908072218817440,-0.30902468405479300,0.4991097151134060
255,0.5110220440881760,0.570079109540661,-0.21969905223874000,-0.2506553253913880,0.4908072218817440,-0.24894489082630300,0.5001244464233770
256,0.5130260521042080,0.6932645852424730,-0.15736325887360100,-0.19624103639654000,0.4908072218817440,-0.19349762976781000,0.5001244464233770
257,0.5150300601202400,0.7903147196086760,-0.10799422256627300,-0.1533714202481660,0.4908072218817440,-0.1498141995151200,0.5001244464233770
258,0.5170340681362730,0.8556404738668730,-0.07463879307083510,-0.12451530347985100,0.4908072218817440,-0.12041029349810600,0.5001244464233770
259,0.5190380761523050,0.8932612981283080,-0.05540145047047770,-0.10789718846326000,0.4908072218817440,-0.10347670898114000,0.5001244464233770
260,0.5210420841683370,0.9042084168336670,-0.04991144613877050,-0.10306155603581200,0.4908072218817440,-0.09854927946693530,0.5001244464233770
261,0.5230460921843690,0.9046092184368740,-0.04989377552700590,-0.10288451134655600,0.4908072218817440,-0.09836887385499900,0.5001244464233770
262,0.5250501002004010,0.9050100200400800,-0.04987449849599000,-0.10270746665730000,0.4908072218817440,-0.0981884682430628,0.5001244464233770
263,0.5270541082164330,0.9054108216432870,-0.04985361504572270,-0.10253042196804400,0.4908072218817440,-0.0980080626311265,0.5001244464233770
264,0.53,0.905811623246493,-0.0498311251762041,-0.10235337727878800,0.4908072218817440,-0.0978276570191902,0.5001244464233770
265,0.531062124248497,0.9062124248496990,-0.049807028887434200,-0.05309561040135760,0.4908072218817440,-0.0978276570191902,0.5001244464233770
266,0.533066132264529,0.9066132264529060,-0.0497813261794129,-0.05291856571210160,0.4908072218817440,,
267,0.5350701402805610,0.9070140280561120,-0.049754017052140400,-0.05274152102284570,0.4908072218817440,,
268,0.5370741482965930,0.9074148296593190,-0.049725101505616400,-0.05256447633358980,0.4908072218817440,,
269,0.5390781563126250,0.9078156312625250,-0.049694579539841200,-0.052387431644333800,0.4908072218817440,,
270,0.5410821643286570,0.9082164328657320,-0.049662451154814600,-0.05221038695507790,0.4908072218817440,,
271,0.5430861723446890,0.9086172344689380,-0.04962871635053670,-0.05203334226582190,0.4908072218817440,,
272,0.5450901803607210,0.9090180360721440,-0.04959337512700750,-0.05185629757656600,0.4908072218817440,,
273,0.5470941883767540,0.9094188376753510,-0.04955642748422700,-0.051679252887310100,0.4908072218817440,,
274,0.5490981963927860,0.9098196392785570,-0.04951787342219510,-0.05150220819805410,0.4908072218817440,,
275,0.5511022044088180,0.9102204408817640,-0.04947771294091190,-0.05132516350879820,0.4908072218817440,,
276,0.5531062124248500,0.91062124248497,-0.049435946040377300,-0.051148118819542200,0.4908072218817440,,
277,0.5551102204408820,0.9110220440881760,-0.0493925727205915,-0.05097107413028640,0.4908072218817440,,
278,0.5571142284569140,0.9114228456913830,-0.04934759298155430,-0.0507940294410304,0.4908072218817440,,
279,0.5591182364729460,0.9118236472945890,-0.049301006823265800,-0.05061698475177450,0.4908072218817440,,
280,0.561122244488978,0.9122244488977960,-0.0492528142457259,-0.0504399400625185,0.4908072218817440,,
281,0.56312625250501,0.9126252505010020,-0.04920301524893470,-0.05026289537326260,0.4908072218817440,,
282,0.565130260521042,0.9130260521042080,-0.04915160983289220,-0.0500858506840066,0.4908072218817440,,
283,0.567134268537074,0.9134268537074150,-0.049098597997598400,-0.04990880599475070,0.4908072218817440,,
284,0.5691382765531060,0.9138276553106210,-0.04904397974305320,-0.049731761305494700,0.4908072218817440,,
285,0.5711422845691380,0.9142284569138280,-0.04898775506925670,-0.04955471661623880,0.4908072218817440,,
286,0.5731462925851700,0.914629258517034,-0.04892992397620900,-0.049377671926982900,0.4908072218817440,,
287,0.5751503006012020,0.9150300601202410,-0.04887048646390980,-0.04920062723772690,0.4908072218817440,,
288,0.5771543086172340,0.9154308617234470,-0.0488094425323593,-0.04902358254847100,0.4908072218817440,,
289,0.5791583166332660,0.9158316633266530,-0.04874679218155750,-0.04884653785921500,0.4908072218817440,,
290,0.5811623246492990,0.9162324649298600,-0.04868253541150430,-0.04866949316995910,0.4908072218817440,,
291,0.5831663326653310,0.9166332665330660,-0.048616672222199900,-0.048492448480703200,0.4908072218817440,,
292,0.5851703406813630,0.9170340681362730,-0.04854920261364410,-0.04831540379144720,0.4908072218817440,,
293,0.5871743486973950,0.917434869739479,-0.048480126585837000,-0.04813835910219130,0.4908072218817440,,
294,0.5891783567134270,0.9178356713426850,-0.04840944413877850,-0.047961314412935300,0.4908072218817440,,
295,0.5911823647294590,0.9182364729458920,-0.04833715527246880,-0.047784269723679400,0.4908072218817440,,
296,0.5931863727454910,0.9186372745490980,-0.0482632599869077,-0.047607225034423500,0.4908072218817440,,
297,0.595190380761523,0.9190380761523050,-0.048187758282095300,-0.04743018034516750,0.4908072218817440,,
298,0.597194388777555,0.919438877755511,-0.04811065015803150,-0.04725313565591160,0.4908072218817440,,
299,0.5991983967935870,0.9198396793587180,-0.04803193561471640,-0.047076090966655600,0.4908072218817440,,
300,0.6012024048096190,0.9202404809619240,-0.04795161465215000,-0.04689904627739970,0.4908072218817440,,
301,0.6032064128256510,0.9206412825651300,-0.047869687270332300,-0.046722001588143800,0.4908072218817440,,
302,0.6052104208416830,0.9210420841683370,-0.047786153469263200,-0.04654495689888780,0.4908072218817440,,
303,0.6072144288577150,0.9214428857715430,-0.04770101324894280,-0.04636791220963190,0.4908072218817440,,
304,0.6092184368737470,0.9218436873747500,-0.04761426660937100,-0.046190867520375900,0.4908072218817440,,
305,0.6112224448897800,0.922244488977956,-0.04752591355054800,-0.04601382283112000,0.4908072218817440,,
306,0.6132264529058120,0.9226452905811620,-0.04743595407247360,-0.045836778141864100,0.4908072218817440,,
307,0.6152304609218440,0.9230460921843690,-0.04734438817514790,-0.04565973345260810,0.4908072218817440,,
308,0.6172344689378760,0.9234468937875750,-0.04725121585857080,-0.04548268876335220,0.4908072218817440,,
309,0.6192384769539080,0.9238476953907820,-0.04715643712274250,-0.045305644074096200,0.4908072218817440,,
310,0.6212424849699400,0.9242484969939880,-0.04706005196766280,-0.04512859938484030,0.4908072218817440,,
311,0.6232464929859720,0.9246492985971940,-0.04696206039333180,-0.04495155469558440,0.4908072218817440,,
312,0.625250501002004,0.9250501002004010,-0.0468624623997494,-0.04477451000632840,0.4908072218817440,,
313,0.627254509018036,0.9254509018036070,-0.0467612579869157,-0.044597465317072500,0.4908072218817440,,
314,0.6292585170340680,0.9258517034068140,-0.046658447154830700,-0.044420420627816500,0.4908072218817440,,
315,0.6312625250501000,0.9262525050100200,-0.046554029903494300,-0.04424337593856060,0.4908072218817440,,
316,0.6332665330661320,0.9266533066132260,-0.04644800623290670,-0.0440663312493047,0.4908072218817440,,
317,0.6352705410821640,0.9270541082164330,-0.0463403761430677,-0.04388928656004880,0.4908072218817440,,
318,0.6372745490981960,0.9274549098196390,-0.04623113963397740,-0.0437122418707928,0.4908072218817440,,
319,0.6392785571142280,0.9278557114228460,-0.046120296705635700,-0.04353519718153690,0.4908072218817440,,
320,0.6412825651302610,0.928256513026052,-0.04600784735804280,-0.043358152492281000,0.4908072218817440,,
321,0.6432865731462930,0.9286573146292590,-0.04589379159119850,-0.043181107803025000,0.4908072218817440,,
322,0.6452905811623250,0.9290581162324650,-0.04577812940510280,-0.04300406311376910,0.4908072218817440,,
323,0.6472945891783570,0.9294589178356710,-0.04566086079975580,-0.04282701842451310,0.4908072218817440,,
324,0.6492985971943890,0.9298597194388780,-0.0455419857751575,-0.042649973735257200,0.4908072218817440,,
325,0.6513026052104210,0.9302605210420840,-0.045421504331307900,-0.04247292904600120,0.4908072218817440,,
326,0.6533066132264530,0.9306613226452910,-0.04529941646820700,-0.04229588435674530,0.4908072218817440,,
327,0.655310621242485,0.931062124248497,-0.04517572218585470,-0.04211883966748940,0.4908072218817440,,
328,0.657314629258517,0.9314629258517030,-0.045050421484251100,-0.041941794978233400,0.4908072218817440,,
329,0.6593186372745490,0.9318637274549100,-0.0449235143633961,-0.04176475028897750,0.4908072218817440,,
330,0.6613226452905810,0.9322645290581160,-0.044795000823289900,-0.04158770559972150,0.4908072218817440,,
331,0.6633266533066130,0.9326653306613230,-0.04466488086393230,-0.041410660910465600,0.4908072218817440,,
332,0.6653306613226450,0.9330661322645290,-0.04453315448532340,-0.041233616221209600,0.4908072218817440,,
333,0.6673346693386770,0.9334669338677360,-0.04439982168746310,-0.04105657153195370,0.4908072218817440,,
334,0.6693386773547090,0.9338677354709420,-0.044264882470351500,-0.040879526842697700,0.4908072218817440,,
335,0.6713426853707410,0.9342685370741480,-0.04412833683398860,-0.04070248215344180,0.4908072218817440,,
336,0.6733466933867730,0.9346693386773550,-0.043990184778374400,-0.040525437464185900,0.4908072218817440,,
337,0.6753507014028060,0.9350701402805610,-0.04385042630350880,-0.04034839277492990,0.4908072218817440,,
338,0.6773547094188380,0.9354709418837680,-0.04370906140939190,-0.04017134808567400,0.4908072218817440,,
339,0.6793587174348700,0.9358717434869740,-0.043566090096023700,-0.03999430339641810,0.4908072218817440,,
340,0.6813627254509020,0.9362725450901800,-0.043421512363404200,-0.03981725870716210,0.4908072218817440,,
341,0.6833667334669340,0.9366733466933870,-0.04327532821153330,-0.03964021401790620,0.4908072218817440,,
342,0.6853707414829660,0.9370741482965930,-0.04312753764041110,-0.03946316932865020,0.4908072218817440,,
343,0.6873747494989980,0.9374749498998000,-0.04297814065003750,-0.03928612463939430,0.4908072218817440,,
344,0.68937875751503,0.9378757515030060,-0.04282713724041270,-0.03910907995013830,0.4908072218817440,,
345,0.691382765531062,0.9382765531062120,-0.042674527411536500,-0.03893203526088240,0.4908072218817440,,
346,0.6933867735470940,0.9386773547094190,-0.042520311163409000,-0.038754990571626500,0.4908072218817440,,
347,0.6953907815631260,0.9390781563126250,-0.042364488496030100,-0.03857794588237050,0.4908072218817440,,
348,0.6973947895791580,0.9394789579158320,-0.042207059409399900,-0.03840090119311460,0.4908072218817440,,
349,0.6993987975951900,0.939879759519038,-0.0420480239035185,-0.03822385650385870,0.4908072218817440,,
350,0.7014028056112220,0.9402805611222450,-0.04188738197838570,-0.03804681181460270,0.4908072218817440,,
351,0.7034068136272540,0.9406813627254510,-0.041725133634001500,-0.037869767125346800,0.4908072218817440,,
352,0.7054108216432870,0.9410821643286570,-0.041561278870366000,-0.03769272243609080,0.4908072218817440,,
353,0.7074148296593190,0.9414829659318640,-0.041395817687479100,-0.03751567774683490,0.4908072218817440,,
354,0.7094188376753510,0.9418837675350700,-0.04122875008534100,-0.037338633057578900,0.4908072218817440,,
355,0.7114228456913830,0.9422845691382770,-0.041060076063951600,-0.03716158836832310,0.4908072218817440,,
356,0.7134268537074150,0.942685370741483,-0.04088979562331080,-0.036984543679067100,0.4908072218817440,,
357,0.7154308617234470,0.9430861723446890,-0.04071790876341860,-0.03680749898981120,0.4908072218817440,,
358,0.7174348697394790,0.9434869739478960,-0.040544415484275100,-0.0366304543005552,0.4908072218817440,,
359,0.719438877755511,0.9438877755511020,-0.04036931578588040,-0.0364534096112993,0.4908072218817440,,
360,0.721442885771543,0.9442885771543090,-0.040192609668234300,-0.03627636492204340,0.4908072218817440,,
361,0.7234468937875750,0.944689378757515,-0.04001429713133680,-0.036099320232787400,0.4908072218817440,,
362,0.7254509018036070,0.9450901803607220,-0.03983437817518800,-0.03592227554353150,0.4908072218817440,,
363,0.7274549098196390,0.9454909819639280,-0.039652852799787900,-0.03574523085427550,0.4908072218817440,,
364,0.7294589178356710,0.9458917835671340,-0.03946972100513650,-0.035568186165019600,0.4908072218817440,,
365,0.7314629258517030,0.9462925851703410,-0.03928498279123380,-0.03539114147576370,0.4908072218817440,,
366,0.7334669338677350,0.9466933867735470,-0.03909863815807970,-0.03521409678650770,0.4908072218817440,,
367,0.7354709418837680,0.9470941883767540,-0.03891068710567430,-0.03503705209725180,0.4908072218817440,,
368,0.7374749498998000,0.94749498997996,-0.038721129634017500,-0.034860007407995800,0.4908072218817440,,
369,0.7394789579158320,0.9478957915831660,-0.038529965743109500,-0.03468296271873990,0.4908072218817440,,
370,0.7414829659318640,0.9482965931863730,-0.03833719543295010,-0.03450591802948400,0.4908072218817440,,
371,0.7434869739478960,0.9486973947895790,-0.03814281870353940,-0.03432887334022800,0.4908072218817440,,
372,0.7454909819639280,0.9490981963927860,-0.037946835554877300,-0.03415182865097210,0.4908072218817440,,
373,0.7474949899799600,0.949498997995992,-0.03774924598696390,-0.03397388289009370,0.4974974974974930,,
374,0.749498997995992,0.9498997995991990,-0.03755004999979920,-0.0337944248749643,0.4974974974974930,,
375,0.751503006012024,0.9503006012024050,-0.03734924759338320,-0.03361388252792690,0.5055055055055380,,
376,0.7535070140280560,0.9507014028056110,-0.037146838767715800,-0.03343153585259430,0.5055055055055380,,
377,0.7555110220440880,0.9511022044088180,-0.03694282352279710,-0.033248099062249900,0.5135135135135380,,
378,0.7575150300601200,0.9515030060120240,-0.03673720185862700,-0.033062863726714000,0.5135135135135380,,
379,0.7595190380761520,0.9519038076152300,-0.03652997377520580,-0.03287653249306290,0.5215215215215320,,
380,0.7615230460921840,0.9523046092184370,-0.03632113927253310,-0.03268840849732360,0.5215215215215320,,
381,0.7635270541082160,0.9527054108216430,-0.03611069835060900,-0.03249918282036570,0.5295295295294970,,
382,0.7655310621242490,0.9531062124248500,-0.03589865100943370,-0.03230817016442320,0.5295295295294970,,
383,0.7675350701402810,0.9535070140280560,-0.035684997249007,-0.03211605004415850,0.537537537537555,,
384,0.7695390781563130,0.9539078156312630,-0.03546973706932910,-0.03192214872801280,0.537537537537555,,
385,0.7715430861723450,0.9543086172344690,-0.03525287047039970,-0.03172713416444120,0.5455455455455270,,
386,0.7735470941883770,0.9547094188376750,-0.03503439745221910,-0.03153034418809210,0.5455455455455270,,
387,0.7755511022044090,0.9551102204408820,-0.034814318014787100,-0.03133243518121370,0.553553553553556,,
388,0.7775551102204410,0.9555110220440880,-0.03459263215810380,-0.031132756544661400,0.553553553553556,,
389,0.7795591182364730,0.9559118236472950,-0.03436933988216920,-0.030931953094476300,0.5615615615615710,,
390,0.7815631262525050,0.956312625250501,-0.0341444411869832,-0.030729385797720600,0.5615615615615710,,
391,0.783567134268537,0.9567134268537070,-0.03391793607254590,-0.030525829228820700,0.5685685685684920,,
392,0.785571142284569,0.9571142284569140,-0.03368982453885730,-0.03032073435438720,0.5685685685684920,,
393,0.7875751503006010,0.9575150300601200,-0.03346010658591730,-0.030113382623808800,0.575575575575637,,
394,0.7895791583166330,0.9579158316633270,-0.03322878221372610,-0.029905760171697400,0.575575575575637,,
395,0.7915831663326650,0.958316633266533,-0.03299585142228350,-0.02969555267231690,0.5835835835835440,,
396,0.7935871743486970,0.9587174348697400,-0.0327613142115895,-0.02948504156000220,0.5835835835835440,,
397,0.7955911823647290,0.9591182364729460,-0.032525170581644200,-0.029271939617315,0.5915915915916340,,
398,0.7975951903807610,0.9595190380761520,-0.03228742053244770,-0.029058539844797000,0.5915915915916340,,
399,0.7995991983967940,0.9599198396793590,-0.03204806406399980,-0.028842543458803100,0.5995995995995230,,
400,0.8016032064128260,0.9603206412825650,-0.031807101176300500,-0.028626255026081800,0.5995995995995230,,
401,0.8036072144288580,0.9607214428857720,-0.03156453186934990,-0.0284073641967808,0.6076076076076190,,
402,0.8056112224448900,0.961122244488978,-0.031320356143148000,-0.028188187103856200,0.6076076076076190,,
403,0.8076152304609220,0.9615230460921840,-0.031074573997694700,-0.02796640183124860,0.6156156156155860,,
404,0.8096192384769540,0.9619238476953910,-0.030827185432990300,-0.02774433607812080,0.6156156156155860,,
405,0.8116232464929860,0.9623246492985970,-0.03057819044903440,-0.02751965636220640,0.623623623623634,,
406,0.813627254509018,0.9627254509018040,-0.030327589045827100,-0.027294701948875200,0.623623623623634,,
407,0.81563126252505,0.96312625250501,-0.030075381223368600,-0.02706712778965390,0.6316316316315900,,
408,0.8176352705410820,0.9635270541082160,-0.029821566981658800,-0.026839284716119500,0.6316316316315900,,
409,0.8196392785571140,0.9639278557114230,-0.029566146320697500,-0.026608816113591500,0.6396396396396120,,
410,0.8216432865731460,0.9643286573146290,-0.029309119240485000,-0.026378084379853700,0.6396396396396120,,
411,0.8236472945891780,0.9647294589178360,-0.02905048574102110,-0.02614472133401890,0.6476476476476900,,
412,0.8256513026052100,0.9651302605210420,-0.028790245822305900,-0.02591110094007790,0.6476476476476900,,
413,0.8276553106212420,0.9655310621242490,-0.028528399484339400,-0.025674843450936100,0.6556556556556290,,
414,0.8296593186372750,0.9659318637274550,-0.028264946727121600,-0.025438334396791900,0.6556556556556290,,
415,0.8316633266533070,0.9663326653306610,-0.027999887550652400,-0.025199182464343400,0.6636636636636560,,
416,0.8336673346693390,0.9667334669338680,-0.027733221954931900,-0.0249597847499958,0.6636636636636560,,
417,0.8356713426853710,0.9671342685370740,-0.02746494993996010,-0.02471773837424060,0.6716716716716440,,
418,0.8376753507014030,0.9675350701402810,-0.027195071505737000,-0.024475451999689800,0.6716716716716440,,
419,0.8396793587174350,0.9679358717434870,-0.026923586652262500,-0.02423051118062770,0.6796796796797210,,
420,0.8416833667334670,0.9683366733466930,-0.026650495379536600,-0.023985445841583000,0.6795212045712530,,
421,0.843687374749499,0.9687374749499000,-0.026375797687559500,-0.02373750088350470,0.687687687687724,,
422,0.845691382765531,0.9691382765531060,-0.026099493576331000,-0.023489437188547200,0.687687687687724,,
423,0.8476953907815630,0.9695390781563130,-0.025821583045851200,-0.02323870748287140,0.6956956956957480,,
424,0.8496993987975950,0.969939879759519,-0.02554206609612010,-0.02298785948650810,0.695545244643394,,
425,0.8517034068136270,0.9703406813627250,-0.025260942727137600,-0.022734464952956000,0.7027027027026870,,
426,0.8537074148296590,0.9707414829659320,-0.024978212938903800,-0.022480391645013400,0.703557264679449,,
427,0.8557114228456910,0.9711422845691380,-0.024693876731418700,-0.022223899683684100,0.7097097097097100,,
428,0.8577154308617230,0.9715430861723450,-0.024407934104682400,-0.02196714069421420,0.7115692847155880,,
429,0.8597194388777560,0.9719438877755510,-0.024120385058694600,-0.02170775841829660,0.7177177177177290,,
430,0.8617234468937880,0.9723446893787580,-0.02383122959345550,-0.021447618880322100,0.7257257257256830,,
431,0.8637274549098200,0.972745490981964,-0.023540467708965000,-0.021185834049399000,0.7257257257256830,,
432,0.8657314629258520,0.9731462925851700,-0.023248099405223200,-0.02092280006811770,0.7337337337337590,,
433,0.8677354709418840,0.9735470941883770,-0.022954124682230100,-0.02065812657699130,0.7337337337337590,,
434,0.8697394789579160,0.9739478957915830,-0.022658543539985800,-0.020392198152403300,0.7417417417417880,,
435,0.8717434869739480,0.9743486973947900,-0.02236135597849010,-0.020124636001073600,0.7417417417417880,,
436,0.8737474949899800,0.974749498997996,-0.022062561997743000,-0.01985630579796860,0.7436173648598840,,
437,0.8757515030060120,0.9751503006012020,-0.021762161597744600,-0.019585362321645800,0.7497497497497450,,
438,0.877755511022044,0.9755511022044090,-0.021460154778494900,-0.019313803322902600,0.756756756756736,,
439,0.879759519038076,0.9759519038076150,-0.021156541539993800,-0.019040824933691800,0.756756756756736,,
440,0.8817635270541080,0.9763527054108220,-0.020851321882241400,-0.018765470773270200,0.7637637637637690,,
441,0.8837675350701400,0.9767535070140280,-0.02054449580523770,-0.018489964806381500,0.7637637637637690,,
442,0.8857715430861720,0.9771543086172350,-0.020236063308982700,-0.01821173788929110,0.7717717717717180,,
443,0.8877755511022040,0.9775551102204410,-0.01992602439347640,-0.017933343262199200,0.7717717717717180,,
444,0.8897795591182360,0.9779559118236470,-0.019614379058718700,-0.01765222190180220,0.7797797797797390,,
445,0.8917835671342680,0.9783567134268540,-0.019301127304709600,-0.017370938614506900,0.7797797797797390,,
446,0.8937875751503010,0.9787575150300600,-0.018986269131449200,-0.01708692281080300,0.7877877877877860,,
447,0.8957915831663330,0.9791583166332670,-0.01866980453893770,-0.016802750863304400,0.7877877877877860,,
448,0.8977955911823650,0.9795591182364730,-0.018351733527174600,-0.016515840616293800,0.7957957957957360,,
449,0.8997995991983970,0.9799599198396790,-0.018032056096160300,-0.01622878000859190,0.7957957957957360,,
450,0.9018036072144290,0.9803607214428860,-0.01771077224589460,-0.01593897531827440,0.8038038038038540,,
451,0.9038076152304610,0.9807615230460920,-0.01738788197637760,-0.0156490260503692,0.8038038038038540,,
452,0.9058116232464930,0.9811623246492990,-0.017063385287609200,-0.015356326916745000,0.8118118118118100,,
453,0.907815631262525,0.981563126252505,-0.016737282179589700,-0.015063488988636600,0.8118118118118100,,
454,0.909819639278557,0.9819639278557110,-0.01640957265231870,-0.014767895411705500,0.8198198198198110,,
455,0.9118236472945890,0.9823647294589180,-0.016080256705796400,-0.014472168823393700,0.8198198198198110,,
456,0.9138276553106210,0.9827655310621240,-0.015749334340022700,-0.01417368080315600,0.8278278278278830,,
457,0.9158316633266530,0.9831663326653310,-0.015416805554997800,-0.013875065554641000,0.8278278278278830,,
458,0.9178356713426850,0.983567134268537,-0.015082670350721500,-0.013573683091096300,0.8358358358357990,,
459,0.9198396793587170,0.9839679358717440,-0.014746928727193900,-0.013272179182378000,0.8358358358357990,,
460,0.9218436873747490,0.9843687374749500,-0.014409580684414900,-0.012967902275526700,0.8438438438438930,,
461,0.9238476953907820,0.9847695390781560,-0.01407062622238460,-0.012663509706605000,0.8438438438438930,,
462,0.9258517034068140,0.9851703406813630,-0.013730065341103000,-0.01235633835644670,0.8518518518519020,,
463,0.9278557114228460,0.9855711422845690,-0.013387898040570200,-0.012049057127321800,0.8518518518519020,,
464,0.9298597194388780,0.9859719438877760,-0.013044124320785900,-0.011738991333856700,0.8598598598598140,,
465,0.9318637274549100,0.986372745490982,-0.012698744181750300,-0.011428821444528500,0.8598598598598140,,
466,0.9338677354709420,0.9867735470941880,-0.01235175762346330,-0.011115861207756700,0.8678678678678580,,
467,0.9358717434869740,0.9871743486973950,-0.01200316464592520,-0.010802802658225300,0.8678678678678580,,
468,0.937875751503006,0.9875751503006010,-0.011652965249135600,-0.01048694797814660,0.8758758758758470,,
469,0.939879759519038,0.9879759519038080,-0.011301159433094700,-0.010171000768411800,0.8758758758758470,,
470,0.9418837675350700,0.988376753507014,-0.010947747197802400,-0.009852251645026480,0.883883883883919,,
471,0.9438877755511020,0.9887775551102210,-0.010592728543258800,-0.009533415775088380,0.883883883883919,,
472,0.9458917835671340,0.9891783567134270,-0.010236103469463900,-0.009211772208396090,0.8918918918918700,,
473,0.9478957915831660,0.9895791583166330,-0.009877871976417800,-0.008890047678254820,0.8918918918918700,,
474,0.9498997995991980,0.9899799599198400,-0.009518034064120230,-0.008565509668255700,0.8998998998998950,,
475,0.9519038076152300,0.9903807615230460,-0.009156589732571340,-0.008240896477911030,0.8998998998998950,,
476,0.9539078156312630,0.9907815631262520,-0.008793538981771230,-0.007913464024605290,0.9079079079078750,,
477,0.9559118236472950,0.9911823647294590,-0.008428881811719680,-0.00758596217405734,0.9079079079078750,,
478,0.9579158316633270,0.9915831663326650,-0.008062618222416810,-0.00725563527744466,0.9159159159159780,,
479,0.9599198396793590,0.9919839679358720,-0.0076947482138626000,-0.006925244766693390,0.9159159159159780,,
480,0.9619238476953910,0.9923847695390780,-0.00732527178605707,-0.006592023426773980,0.9239239239238950,,
481,0.9639278557114230,0.9927855711422850,-0.006954188939000210,-0.0062587442558194500,0.9239239239238950,,
482,0.9659318637274550,0.993186372745491,-0.0065814996726920200,-0.005922628472593210,0.9319319319319890,,
483,0.9679358717434870,0.9935871743486970,-0.00620720398713261,-0.005586460641435460,0.9319319319319890,,
484,0.969939879759519,0.9939879759519040,-0.005831301882321760,-0.0052474504149024100,0.9399399399399290,,
485,0.9719438877755510,0.9943887775551100,-0.005453793358259590,-0.00490839392354129,0.9399399399399290,,
486,0.9739478957915830,0.9947895791583170,-0.005074678414946200,-0.004566489253701600,0.9479479479479380,,
487,0.9759519038076150,0.995190380761523,-0.0046939570523813600,-0.004224544102137200,0.9479479479479380,,
488,0.9779559118236470,0.9955911823647290,-0.004311629270565200,-0.003879744988990540,0.9559559559559820,,
489,0.9799599198396790,0.9959919839679360,-0.003927695069497720,-0.0035349111772228300,0.9559559559559820,,
490,0.9819639278557110,0.9963927855711420,-0.0035421544491789000,-0.0031872176207694700,0.9639639639640310,,
491,0.9839679358717430,0.9967935871743490,-0.003155007409608760,-0.0028394951487984500,0.9639639639640310,,
492,0.9859719438877750,0.9971943887775550,-0.0027662539507873900,-0.0024889071490382900,0.9719719719720060,,
493,0.9879759519038080,0.9975951903807620,-0.002375894072714590,-0.0021382960168640000,0.9719719719720060,,
494,0.9899799599198400,0.9979959919839680,-0.001983927775390460,-0.0017848135737968900,0.9799799799799400,,
495,0.9919839679358720,0.9983967935871740,-0.0015903550588151100,-0.0014313137814194500,0.9799799799799400,,
496,0.9939879759519040,0.9987975951903810,-0.0011951759229883300,-0.001074936895045710,0.9879879879879350,,
497,0.9959919839679360,0.9991983967935870,-0.000798390367910214,-0.0007185484424648670,0.9879879879879350,,
498,0.9979959919839680,0.9995991983967940,-0.0003999983935807710,-0.000359277112784147,0.9959959959959960,,
499,1.0,1.0,0.0,0.0,0.9959959959959960,,

==> Data/counterexample_best_prices.csv <==
s,best_price
0E+00,3.55E-01
5E-03,3.55E-01
1E-02,3.55E-01
1.5E-02,3.55E-01
2E-02,3.55E-01
2.5E-02,3.55E-01
3E-02,3.55E-01
3.5E-02,3.55E-01
4E-02,3.55E-01
4.5E-02,3.55E-01
5E-02,3.55E-01
5.5E-02,3.55E-01
6E-02,3.55E-01
6.5E-02,3.55E-01
7E-02,3.55E-01
7.5E-02,3.55E-01
8E-02,3.55E-01
8.5E-02,3.55E-01
9E-02,3.55E-01
9.5E-02,3.55E-01
1E-01,3.55E-01
1.05E-01,3.55E-01
1.1E-01,3.55E-01
1.15E-01,3.55E-01
1.2E-01,3.55E-01
1.25E-01,3.55E-01
1.3E-01,3.55E-01
1.35E-01,3.55E-01
1.4E-01,3.55E-01
1.45E-01,3.55E-01
1.5E-01,3.55E-01
1.55E-01,3.55E-01
1.6E-01,3.55E-01
1.65E-01,3.55E-01
1.7E-01,3.55E-01
1.75E-01,3.55E-01
1.8E-01,3.55E-01
1.85E-01,3.55E-01
1.9E-01,3.55E-01
1.95E-01,NaN
2E-01,1.95E-01
2.05E-01,2E-01
2.1E-01,2.05E-01
2.15E-01,2.1E-01
2.2E-01,2.15E-01
2.25E-01,2.2E-01
2.3E-01,2.25E-01
2.35E-01,2.3E-01
2.4E-01,2.35E-01
2.45E-01,2.4E-01
2.5E-01,2.45E-01
2.55E-01,2.5E-01
2.6E-01,2.55E-01
2.65E-01,2.6E-01
2.7E-01,2.65E-01
2.75E-01,2.7E-01
2.8E-01,2.75E-01
2.85E-01,2.8E-01
2.9E-01,2.85E-01
2.95E-01,2.9E-01
3E-01,2.95E-01
3.05E-01,3E-01
3.1E-01,3.05E-01
3.15E-01,3.1E-01
3.2E-01,3.15E-01
3.25E-01,3.2E-01
3.3E-01,3.25E-01
3.35E-01,3.3E-01
3.4E-01,3.35E-01
3.45E-01,3.4E-01
3.5E-01,3.45E-01
3.55E-01,3.5E-01
3.6E-01,3.55E-01
3.65E-01,3.6E-01
3.7E-01,3.65E-01
3.75E-01,3.7E-01
3.8E-01,3.75E-01
3.85E-01,3.8E-01
3.9E-01,3.85E-01
3.95E-01,3.9E-01
4E-01,3.95E-01
4.05E-01,4E-01
4.1E-01,4.05E-01
4.15E-01,4.1E-01
4.2E-01,4.15E-01
4.25E-01,4.2E-01
4.3E-01,4.25E-01
4.35E-01,4.3E-01
4.4E-01,4.35E-01
4.45E-01,4.4E-01
4.5E-01,4.45E-01
4.55E-01,4.5E-01
4.6E-01,4.55E-01
4.65E-01,4.6E-01
4.7E-01,4.6E-01
4.75E-01,4.6E-01
4.8E-01,4.6E-01
4.85E-01,4.6E-01
4.9E-01,4.6E-01
4.95E-01,4.6E-01
5E-01,4.6E-01
5.05E-01,4.6E-01
5.1E-01,4.6E-01
5.15E-01,4.6E-01
5.2E-01,4.6E-01
5.25E-01,4.6E-01
5.3E-01,4.6E-01
5.35E-01,4.6E-01
5.4E-01,4.6E-01
5.45E-01,4.6E-01
5.5E-01,4.6E-01
5.55E-01,4.6E-01
5.6E-01,4.6E-01
5.65E-01,4.6E-01
5.7E-01,4.6E-01
5.75E-01,4.6E-01
5.8E-01,4.6E-01
5.85E-01,4.6E-01
5.9E-01,4.6E-01
5.95E-01,4.6E-01
6E-01,4.6E-01
6.05E-01,4.6E-01
6.1E-01,4.6E-01
6.15E-01,4.6E-01
6.2E-01,4.6E-01
6.25E-01,4.6E-01
6.3E-01,4.6E-01
6.35E-01,4.6E-01
6.4E-01,4.6E-01
6.45E-01,4.6E-01
6.5E-01,4.6E-01
6.55E-01,4.6E-01
6.6E-01,4.6E-01
6.65E-01,4.6E-01
6.7E-01,4.6E-01
6.75E-01,4.6E-01
6.8E-01,4.6E-01
6.85E-01,4.6E-01
6.9E-01,4.6E-01
6.95E-01,4.6E-01
7E-01,4.6E-01
7.05E-01,NaN
7.1E-01,7.05E-01
7.15E-01,7.1E-01
7.2E-01,7.15E-01
7.25E-01,7.2E-01
7.3E-01,7.25E-01
7.35E-01,7.3E-01
7.4E-01,7.35E-01
7.45E-01,7.4E-01
7.5E-01,7.45E-01
7.55E-01,7.5E-01
7.6E-01,7.55E-01
7.65E-01,7.6E-01
7.7E-01,7.65E-01
7.75E-01,7.7E-01
7.8E-01,7.75E-01
7.85E-01,7.8E-01
7.9E-01,7.85E-01
7.95E-01,7.9E-01
8E-01,7.95E-01
8.05E-01,8E-01
8.1E-01,8.05E-01
8.15E-01,8.1E-01
8.2E-01,8.15E-01
8.25E-01,8.15E-01
8.3E-01,8.15E-01
8.35E-01,8.15E-01
8.4E-01,8.15E-01
8.45E-01,8.15E-01
8.5E-01,8.15E-01
8.55E-01,8.15E-01
8.6E-01,8.15E-01
8.65E-01,8.15E-01
8.7E-01,8.15E-01
8.75E-01,8.15E-01
8.8E-01,8.15E-01
8.85E-01,8.15E-01
8.9E-01,8.15E-01
8.95E-01,8.15E-01
9E-01,8.15E-01
9.05E-01,8.15E-01
9.1E-01,8.15E-01
9.15E-01,8.15E-01
9.2E-01,8.15E-01
9.25E-01,8.15E-01
9.3E-01,8.15E-01
9.35E-01,8.15E-01
9.4E-01,8.15E-01
9.45E-01,8.15E-01
9.5E-01,8.15E-01
9.55E-01,8.15E-01
9.6E-01,8.15E-01
9.65E-01,8.15E-01
9.7E-01,8.15E-01
9.75E-01,8.15E-01
9.8E-01,8.15E-01
9.85E-01,8.15E-01
9.9E-01,8.15E-01
9.95E-01,8.15E-01
1E+00,8.15E-01

==> Data/counterexample_virtual_values.csv <==
v,virtual_val
0.000000000000000000e+00,nan
5.000000000000000104e-03,-2.164243722796759175e+04
1.000000000000000021e-02,-2.774110816044361400e+03
1.499999999999999944e-02,-8.429585713540863026e+02
2.000000000000000042e-02,-3.647445015657692124e+02
2.500000000000000139e-02,-1.915542802841522700e+02
2.999999999999999889e-02,-1.137118670165207135e+02
3.500000000000000333e-02,-7.345751218832918994e+01
4.000000000000000083e-02,-5.048143008001599696e+01
4.499999999999999833e-02,-3.636906743960039279e+01
5.000000000000000278e-02,-2.719506457164901647e+01
5.500000000000000028e-02,-2.095557732603878875e+01
5.999999999999999778e-02,-1.655248207723268195e+01
6.500000000000000222e-02,-1.334847445833738888e+01
7.000000000000000666e-02,-1.095574471920562765e+01
7.499999999999999722e-02,-9.128717582802146069e+00
8.000000000000000167e-02,-7.706515292979627674e+00
8.500000000000000611e-02,-6.580612131584895330e+00
8.999999999999999667e-02,-5.675903688712047312e+00
9.500000000000000111e-02,-4.939232935470803554e+00
1.000000000000000056e-01,-4.332219194093693382e+00
1.049999999999999961e-01,-3.826653059954672198e+00
1.100000000000000006e-01,-3.401466739188865773e+00
1.150000000000000050e-01,-3.040697147998541627e+00
1.199999999999999956e-01,-2.732089412026378561e+00
1.250000000000000000e-01,-2.466122290752597923e+00
1.300000000000000044e-01,-2.235316972043428940e+00
1.350000000000000089e-01,-2.033739543266959160e+00
1.400000000000000133e-01,-1.856637976024779313e+00
1.449999999999999900e-01,-1.700173922431064133e+00
1.499999999999999944e-01,-1.561222254807596022e+00
1.549999999999999989e-01,-1.437219622118878881e+00
1.600000000000000033e-01,-1.326048890446984929e+00
1.650000000000000078e-01,-1.225950140939806587e+00
1.700000000000000122e-01,-1.135451523449270805e+00
1.750000000000000167e-01,-1.053315097042358817e+00
1.799999999999999933e-01,-9.784940836936075748e-01
1.849999999999999978e-01,-9.100988866865968863e-01
1.900000000000000022e-01,-8.473698930733413182e-01
1.950000000000000067e-01,-7.896555662767446027e-01
2.000000000000000111e-01,-7.363946929371574246e-01
2.050000000000000155e-01,-6.871019137258018716e-01
2.099999999999999922e-01,-6.413558665369861744e-01
2.149999999999999967e-01,-5.987894202482096917e-01
2.200000000000000011e-01,-5.590815909753554802e-01
2.250000000000000056e-01,-5.219508197250034565e-01
2.300000000000000100e-01,-4.871493572976753894e-01
2.350000000000000144e-01,-4.544585541605690171e-01
2.399999999999999911e-01,-4.236848934284648260e-01
2.449999999999999956e-01,-3.946566367738091330e-01
2.500000000000000000e-01,-3.672209780572365245e-01
2.550000000000000044e-01,-3.412416192533963555e-01
2.600000000000000089e-01,-3.165966990004213111e-01
2.650000000000000133e-01,-2.931770167060663290e-01
2.700000000000000178e-01,-2.708845052756955196e-01
2.750000000000000222e-01,-2.496309137080086060e-01
2.800000000000000266e-01,-2.293366674377549375e-01
2.850000000000000311e-01,-2.099298797054565680e-01
2.899999999999999800e-01,-1.913454916486914126e-01
2.949999999999999845e-01,-1.735245224316420143e-01
2.999999999999999889e-01,-1.564134137124862378e-01
3.049999999999999933e-01,-1.399634552132414389e-01
3.099999999999999978e-01,-1.241302802008129036e-01
3.150000000000000022e-01,-1.088734213885348412e-01
3.200000000000000067e-01,-9.415591918678822836e-02
3.250000000000000111e-01,-7.994397541938264018e-02
3.300000000000000155e-01,-6.620664661995334654e-02
3.350000000000000200e-01,-5.291557186253964540e-02
3.400000000000000244e-01,-4.004473078970099964e-02
3.450000000000000289e-01,-2.757022810182563344e-02
3.500000000000000333e-01,-1.547010128084819192e-02
3.549999999999999822e-01,-3.724148755017420154e-03
3.599999999999999867e-01,7.686223918929091514e-03
3.649999999999999911e-01,1.877814196392324497e-02
3.699999999999999956e-01,2.956738521815982512e-02
3.750000000000000000e-01,4.006849950299717911e-02
3.800000000000000044e-01,5.029489692836064396e-02
3.850000000000000089e-01,6.025894636884426836e-02
3.900000000000000133e-01,6.997205519537191831e-02
3.950000000000000178e-01,7.944474321913330694e-02
4.000000000000000222e-01,8.868670969372172141e-02
4.050000000000000266e-01,9.770689412554356412e-02
4.100000000000000311e-01,1.065135315595735488e-01
4.150000000000000355e-01,1.151142029357153374e-01
4.199999999999999845e-01,1.235158810488956593e-01
4.249999999999999889e-01,1.317249725923476666e-01
4.299999999999999933e-01,1.397473567173064812e-01
4.349999999999999978e-01,1.475884205026019580e-01
4.400000000000000022e-01,1.552530916937078787e-01
4.450000000000000067e-01,1.627458690420006127e-01
4.500000000000000111e-01,1.700708505507826374e-01
4.550000000000000155e-01,1.772317599145989964e-01
4.600000000000000200e-01,1.842319714220653770e-01
4.650000000000000244e-01,1.910745335795939748e-01
4.700000000000000289e-01,1.977621917036951893e-01
4.750000000000000333e-01,2.042974097227233110e-01
4.799999999999999822e-01,2.106823914248538987e-01
4.849999999999999867e-01,2.169191013874323115e-01
4.899999999999999911e-01,2.230092858235387387e-01
4.949999999999999956e-01,2.289544935843986773e-01
5.000000000000000000e-01,2.347560975609755407e-01
5.050000000000000044e-01,2.404153167344613151e-01
5.100000000000000089e-01,2.459332391331756074e-01
5.150000000000000133e-01,2.513108459622643842e-01
5.200000000000000178e-01,2.565490371821667615e-01
5.250000000000000222e-01,2.616486588215905518e-01
5.300000000000000266e-01,2.666105323201106159e-01
5.350000000000000311e-01,2.714354862037172134e-01
5.400000000000000355e-01,2.761243904027755325e-01
5.450000000000000400e-01,2.806781935247889548e-01
5.500000000000000444e-01,2.850979633927399060e-01
5.550000000000000488e-01,2.893849311519617329e-01
5.600000000000000533e-01,2.935405392326142504e-01
5.650000000000000577e-01,2.975664934285991436e-01
5.700000000000000622e-01,3.014648193146634569e-01
5.750000000000000666e-01,3.052379231685561911e-01
5.799999999999999600e-01,3.088886574912552141e-01
5.849999999999999645e-01,3.124203911220217456e-01
5.899999999999999689e-01,3.158370838226757793e-01
5.949999999999999734e-01,3.191433650534753474e-01
5.999999999999999778e-01,3.223446164777221123e-01
6.049999999999999822e-01,3.254470575107848984e-01
6.099999999999999867e-01,3.284578329693870757e-01
6.149999999999999911e-01,3.313851015778367937e-01
6.199999999999999956e-01,3.342381237503773139e-01
6.250000000000000000e-01,3.370273466964093800e-01
6.300000000000000044e-01,3.397644844947577680e-01
6.350000000000000089e-01,3.424625903650916348e-01
6.400000000000000133e-01,3.451361179446339467e-01
6.450000000000000178e-01,3.478009679771871809e-01
6.500000000000000222e-01,3.504745164661179357e-01
6.550000000000000266e-01,3.531756200656372413e-01
6.600000000000000311e-01,3.559245943234544685e-01
6.650000000000000355e-01,3.587431603845131489e-01
6.700000000000000400e-01,3.616543559638626393e-01
6.750000000000000444e-01,3.646824068395168039e-01
6.800000000000000488e-01,3.678525558406418594e-01
6.850000000000000533e-01,3.711908473396515196e-01
6.900000000000000577e-01,3.747238666096266435e-01
6.950000000000000622e-01,3.784784350700484690e-01
7.000000000000000666e-01,3.824812643761757447e-01
7.049999999999999600e-01,3.867585744418526317e-01
7.099999999999999645e-01,3.913356827214125033e-01
7.149999999999999689e-01,3.962365742830110671e-01
7.199999999999999734e-01,4.014834642288430677e-01
7.249999999999999778e-01,4.070963656895475458e-01
7.299999999999999822e-01,4.130926777738691547e-01
7.349999999999999867e-01,4.194868083417807036e-01
7.399999999999999911e-01,4.262898461771055802e-01
7.449999999999999956e-01,4.335092960046111332e-01
7.500000000000000000e-01,4.411488878321974116e-01
7.550000000000000044e-01,4.492084693786527749e-01
7.600000000000000089e-01,4.576839870188960102e-01
7.650000000000000133e-01,4.665675569486932295e-01
7.700000000000000178e-01,4.758476243880723211e-01
7.750000000000000222e-01,4.855092048731363130e-01
7.800000000000000266e-01,4.955341982869273521e-01
7.850000000000000311e-01,5.059017634742037917e-01
7.900000000000000355e-01,5.165887392397376932e-01
7.950000000000000400e-01,5.275700963428988643e-01
8.000000000000000444e-01,5.388194047958893007e-01
8.050000000000000488e-01,5.503093013009165979e-01
8.100000000000000533e-01,5.620119429142060863e-01
8.150000000000000577e-01,5.738994348496269104e-01
8.200000000000000622e-01,5.859442225544104765e-01
8.250000000000000666e-01,5.981194406206504777e-01
8.300000000000000711e-01,6.103992135666286289e-01
8.349999999999999645e-01,6.227589058827888158e-01
8.399999999999999689e-01,6.351753208718390331e-01
8.449999999999999734e-01,6.476268496400064967e-01
8.499999999999999778e-01,6.600935730711818827e-01
8.549999999999999822e-01,6.725573207234358808e-01
8.599999999999999867e-01,6.850016913400411855e-01
8.649999999999999911e-01,6.974120400959805677e-01
8.699999999999999956e-01,7.097754378499643302e-01
8.750000000000000000e-01,7.220806075919260492e-01
8.800000000000000044e-01,7.343178430190722139e-01
8.850000000000000089e-01,7.464789137898286686e-01
8.900000000000000133e-01,7.585569615395223453e-01
8.950000000000000178e-01,7.705463902328364423e-01
9.000000000000000222e-01,7.824427539073768312e-01
9.050000000000000266e-01,7.942426443542028869e-01
9.100000000000000311e-01,8.059435808024568715e-01
9.150000000000000355e-01,8.175439032379593352e-01
9.200000000000000400e-01,8.290426705965751042e-01
9.250000000000000444e-01,8.404395647352079779e-01
9.300000000000000488e-01,8.517348007963143619e-01
9.350000000000000533e-01,8.629290443435910785e-01
9.400000000000000577e-01,8.740233354532895849e-01
9.450000000000000622e-01,8.850190197928393676e-01
9.500000000000000666e-01,8.959176866011862028e-01
9.550000000000000711e-01,9.067211133983236193e-01
9.599999999999999645e-01,9.174312171900936841e-01
9.649999999999999689e-01,9.280500118937827780e-01
9.699999999999999734e-01,9.385795716862346261e-01
9.749999999999999778e-01,9.490219999654173622e-01
9.799999999999999822e-01,9.593794036154125182e-01
9.849999999999999867e-01,9.696538722709291402e-01
9.899999999999999911e-01,9.798474622884014718e-01
9.949999999999999956e-01,9.899621851446981369e-01
1.000000000000000000e+00,1.000000000000000000e+00


==> Data/ironing_example_mix_truncated_normals.csv <==
,x,F,H,virtual_value_preiron,psi,virtual_value,psi_cut05,virtual_value_cut05,psi_cut02,virtual_value_cut02
0,0.0,0.0,-0.0,-2.379871000699894,-0.0,-2.1342362604668583,-0.0,-2.3167531564635095,-0.0,-2.354489834810111
1,0.010050251256281407,0.005553785926963162,-0.009994434312291828,-1.3937436933740084,-0.009994434312291828,-1.3227181970313988,-0.009993677910822205,-1.3594829473632892,-0.009994434312291828,-1.4096398495057316
2,0.020100502512562814,0.014787988406532766,-0.019803256514441554,-0.8290250261211645,-0.019803256514441554,-0.7496596947645202,-0.019803256514441554,-0.8094761694389366,-0.01980275761020141,-0.8231662981727191
3,0.03015075376884422,0.02956260217139549,-0.029259419030008175,-0.50410358230982,-0.029259419030008175,-0.5302714294047548,-0.029259419030008175,-0.4930648890375942,-0.02925879610757047,-0.5014217922860257
4,0.04020100502512563,0.05204975235717561,-0.03810855266905827,-0.31151020549354885,-0.03810855266905827,-0.2838000045114037,-0.03810855266905827,-0.3050398759898458,-0.03810855266905827,-0.3094423189688379
5,0.05025125628140704,0.08441499718268056,-0.0460092966239859,-0.19234351265767582,-0.0460092966239859,-0.18377480026241994,-0.0460092966239859,-0.18837217968076703,-0.0460092966239859,-0.19117153778265286
6,0.06030150753768844,0.1283306463326997,-0.052562976100540726,-0.11486682805753094,-0.052562976100540726,-0.10322035791792157,-0.052562976100540726,-0.11230479109372374,-0.052562976100540726,-0.11417803966022916
7,0.07035175879396985,0.18441687718662925,-0.057377707132598946,-0.061823447583500446,-0.05754935534156679,-0.07962633778424287,-0.057377707132598946,-0.060086253271081726,-0.05737716078375795,-0.06187232112026928
8,0.08040201005025126,0.2517788907457729,-0.060158481146068504,-0.023643918979364395,-0.06291314578705391,-0.07962633778424287,-0.060288241621761836,-0.03474148688480893,-0.06015802976110155,-0.023778784106743868
9,0.09045226130653267,0.327827986772659,-0.06079947858337758,0.005088742447338784,-0.06896865679547708,-0.07962633778424287,-0.06293030029398147,-0.03474148688480893,-0.06079913253291975,0.0049092470422510215
10,0.10050251256281408,0.40851236969893706,-0.05944599299508171,0.027474699334824673,-0.07539325872427809,-0.07962633778424287,-0.06573339572522366,-0.03474148688480893,-0.05944599299508171,0.026775924663135497
11,0.11055276381909548,0.4889500581146036,-0.056497983525018704,0.045250556134964134,-0.08179821727264763,-0.07962633778424287,-0.06852792062236089,-0.03474148688480893,-0.056497024449530635,0.045356693486088895
12,0.12060301507537688,0.5643048459024144,-0.05254614923789977,0.059267846706737966,-0.08779844305869978,-0.07962633778424287,-0.07114585799399868,-0.03474148688480893,-0.05254680170790087,0.05879324499749693
13,0.1306532663316583,0.6306486158463475,-0.048256964763793805,0.06968826274266032,-0.09308115449413551,-0.07962633778424287,-0.07345073920739462,-0.03474148688480893,-0.04864623618752963,0.05879324499749693
14,0.1407035175879397,0.685558888773129,-0.044242970423881346,0.07596408489333124,-0.09745345843402838,-0.07962633778424287,-0.07535840373412167,-0.03474148688480893,-0.04541788305846595,0.05879324499749693
15,0.15075376884422112,0.7283064254453009,-0.040958830334879265,0.07658147829663406,-0.10085728822853104,-0.07962633778424287,-0.07684351671877582,-0.03474148688480893,-0.04290461666185946,0.05879324499749693
16,0.16080402010050251,0.7596405549763134,-0.038650765028934525,0.06844398508135312,-0.10335231021074268,-0.07962633778424287,-0.0779321109689244,-0.03474148688480893,-0.04106238150755934,0.05879324499749693
17,0.1708542713567839,0.781308001299375,-0.03736446208955401,0.04563384598726547,-0.10507760961058472,-0.07962633778424287,-0.07868487027118434,-0.03474148688480893,-0.03978848202741746,0.05879324499749693
18,0.18090452261306533,0.7954945716241819,-0.036995956892107794,-0.0028614120242300423,-0.10620723425126771,-0.07962633778424287,-0.07917773281806403,-0.03474148688480893,-0.03895440752263687,0.05879324499749693
19,0.19095477386934673,0.8043523769820561,-0.03735984761146668,-0.09668271752139757,-0.10691254885272088,-0.07962633778424287,-0.07948546614673281,-0.03474148688480893,-0.03843362840209123,0.05879324499749693
20,0.20100502512562815,0.8096999307648272,-0.03825127019802469,-0.2670522174191584,-0.10733835497654722,-0.07962633778424287,-0.07967124811634277,-0.03474148688480893,,
21,0.21105527638190955,0.8129024470127719,-0.039487925756098385,-0.5496971291278087,-0.10759335961706559,-0.07962633778424287,-0.07978250829256912,-0.03474148688480893,,
22,0.22110552763819097,0.8148866022613748,-0.04092959547989704,-0.948605967528638,-0.10775135063310722,-0.07962633778424287,-0.07985144079611589,-0.03474148688480893,,
23,0.23115577889447236,0.816226944367616,-0.042480203814520924,-1.384451110581003,-0.10785807716640523,-0.07962633778424287,-0.07989800627382103,-0.03474148688480893,,
24,0.24120603015075376,0.8172509778771866,-0.0440801661401761,-1.7284407974996994,-0.10793961720454068,-0.07962633778424287,-0.07993358272056338,-0.03474148688480893,,
25,0.25125628140703515,0.8181310963475129,-0.04569570443529826,-1.9219623629384852,-0.10800969781514903,-0.07962633778424287,-0.0799641593448573,-0.03474148688480893,,
26,0.2613065326633166,0.8189513629428212,-0.04730919159283064,-1.9978560878266618,-0.10807501264014019,-0.07962633778424287,-0.07999265662602024,-0.03474148688480893,,
27,0.271356783919598,0.8197498385685146,-0.048912104107036246,-2.01018720592273,-0.10813859233002412,-0.07962633778424287,-0.08002039685649812,-0.03474148688480893,,
28,0.2814070351758794,0.8205425516378024,-0.05050058848383449,-1.9947654283179421,-0.10820171316864523,-0.07962633778424287,-0.08004793688719819,-0.03474148688480893,,
29,0.2914572864321608,0.8213357879967814,-0.05207298641299838,-1.9687800690264112,-0.10826487567490803,-0.07962633778424287,-0.08007549509776021,-0.03474148688480893,,
30,0.30150753768844224,0.8221318443940003,-0.05362858962994965,-1.9392077582127958,-0.10832826273048829,-0.07962633778424287,-0.08010315128064377,-0.03474148688480893,,
31,0.31155778894472363,0.8229315017595373,-0.05516706980356124,-1.908589540674004,-0.1083919365179882,-0.07962633778424287,-0.0801309325665209,-0.03474148688480893,,
32,0.32160804020100503,0.8237350054667067,-0.05668823944789331,-1.877775163986899,-0.10845591657558616,-0.07962633778424287,-0.08015884748002543,-0.03474148688480893,,
33,0.3316582914572864,0.824542424624571,-0.05819195967225285,-1.8470272259028002,-0.10852020840618372,-0.07962633778424287,-0.08018689842210891,-0.03474148688480893,,
34,0.3417085427135678,0.8253537741449652,-0.05967810732734856,-1.8164202155723295,-0.10858481319715572,-0.07962633778424287,-0.0802150859108307,-0.03474148688480893,,
35,0.35175879396984927,0.8261690532534075,-0.06114656418221847,-1.7859727163360448,-0.10864973088683298,-0.07962633778424287,-0.0802434099192841,-0.03474148688480893,,
36,0.36180904522613067,0.8269882567879159,-0.06259721362447265,-1.755687870410996,-0.1087149610641858,-0.07962633778424287,-0.0802718702681342,-0.03474148688480893,,
37,0.37185929648241206,0.8278113782852523,-0.06402993973312225,-1.7255648614833152,-0.10878050321457018,-0.07962633778424287,-0.08030046673283853,-0.03474148688480893,,
38,0.38190954773869346,0.8286384107662552,-0.06544462704404323,-1.6956019414171997,-0.10884635678226105,-0.07962633778424287,-0.0803291990709306,-0.03474148688480893,,
39,0.3919597989949749,0.8294693469218779,-0.06684116050298254,-1.6657971722005374,-0.1089125211852658,-0.07962633778424287,-0.08035806702848328,-0.03474148688480893,,
40,0.4020100502512563,0.8303041791539529,-0.06821942546574757,-1.6361485950983958,-0.10897899581857018,-0.07962633778424287,-0.08038707034152492,-0.03474148688480893,,
41,0.4120603015075377,0.8311428995831696,-0.06957930770944772,-1.60665426637667,-0.10904578005477353,-0.07962633778424287,-0.08041620873631658,-0.03474148688480893,,
42,0.4221105527638191,0.8319855000501657,-0.07092069344616121,-1.5773122641131938,-0.10911287324417573,-0.07962633778424287,-0.08044548192938986,-0.03474148688480893,,
43,0.4321608040201005,0.8328319721152959,-0.07224346933710829,-1.5481206891779329,-0.10918027471475872,-0.07962633778424287,-0.08047488962753893,-0.03474148688480893,,
44,0.44221105527638194,0.8336823070581805,-0.07354752250693528,-1.519077665120601,-0.10924798377215059,-0.07962633778424287,-0.08050443152780486,-0.03474148688480893,,
45,0.45226130653266333,0.8345364958772462,-0.07483274055802935,-1.4901813378707545,-0.10931599969958904,-0.07962633778424287,-0.08053410731745958,-0.03474148688480893,,
46,0.4623115577889447,0.8353945292892924,-0.07609901158484976,-1.4614298754113721,-0.10938432175788679,-0.07962633778424287,-0.0805639166739909,-0.03474148688480893,,
47,0.4723618090452261,0.8362563977290888,-0.07734622418826963,-1.4328214674525523,-0.10945294918539959,-0.07962633778424287,-0.08059385926508852,-0.03474148688480893,,
48,0.4824120603015075,0.8371220913490076,-0.07857426748992598,-1.4043543251093462,-0.10952188119799691,-0.07962633778424287,-0.08062393474863119,-0.03474148688480893,,
49,0.49246231155778897,0.8379916000186889,-0.07978303114657533,-1.3760266805842734,-0.10959111698903529,-0.07962633778424287,-0.08065414277267516,-0.03474148688480893,,
50,0.5025125628140703,0.8388649133247391,-0.0809724053644527,-1.347836786854509,-0.10966065572933431,-0.07962633778424287,,,,
51,0.5125628140703518,0.8397420205704651,-0.08214228091363096,-1.319782917363666,-0.1097304965671555,-0.07962633778424287,,,,
52,0.5226130653266332,0.8406229107756408,-0.0832925491423787,-1.2918633657181136,-0.10980063862818365,-0.07962633778424287,,,,
53,0.5326633165829145,0.8415075726763093,-0.08442310199151365,-1.2640764453877384,-0.10987108101551113,-0.07962633778424287,,,,
54,0.542713567839196,0.8423959947246191,-0.08553383200874942,-1.2364204894110835,-0.10994182280962482,-0.07962633778424287,,,,
55,0.5527638190954774,0.8432881650886964,-0.08662463236303214,-1.2088938501047801,-0.11001286306839593,-0.07962633778424287,,,,
56,0.5628140703517588,0.8441840716525492,-0.0876953968588668,-1.1814948987772282,-0.11008420082707239,-0.07962633778424287,,,,
57,0.5728643216080402,0.8450837020160106,-0.08874601995062711,-1.1542220254464044,-0.11015583509827433,-0.07962633778424287,,,,
58,0.5829145728643216,0.8459870434947138,-0.08977639675685026,-1.1270736385617917,-0.11022776487199207,-0.07962633778424287,,,,
59,0.592964824120603,0.8468940831201052,-0.0907864230745105,-1.1000481647302927,-0.11029998911558718,-0.07962633778424287,,,,
60,0.6030150753768845,0.8478048076394908,-0.09177599539327186,-1.073144048446125,-0.11037250677379618,-0.07962633778424287,,,,
61,0.6130653266331658,0.8487192035161207,-0.09274501090971493,-1.0463597518245698,-0.11044531676873721,-0.07962633778424287,,,,
62,0.6231155778894473,0.849637256929307,-0.09369336754153733,-1.0196937543395659,-0.11051841799991957,-0.07962633778424287,,,,
63,0.6331658291457286,0.8505589537745789,-0.09462096394172391,-0.9931445525650485,-0.11059180934425586,-0.07962633778424287,,,,
64,0.6432160804020101,0.8514842796638744,-0.09552769951268379,-0.9667106599199665,-0.1106654896560774,-0.07962633778424287,,,,
65,0.6532663316582915,0.8524132199257671,-0.09641347442035314,-0.9403906064169455,-0.11073945776715226,-0.07962633778424287,,,,
66,0.6633165829145728,0.85334575960573,-0.0972781896082595,-0.9141829384145095,-0.1108137124867062,-0.07962633778424287,,,,
67,0.6733668341708543,0.8542818834664351,-0.09812174681154623,-0.888086218372812,-0.11088825260144658,-0.07962633778424287,,,,
68,0.6834170854271356,0.8552215759880898,-0.09894404857095371,-0.8620990246128183,-0.11096307687558919,-0.07962633778424287,,,,
69,0.6934673366834171,0.8561648213688107,-0.09974499824675441,-0.8362199510788636,-0.1110381840508879,-0.07962633778424287,,,,
70,0.7035175879396985,0.8571116035250322,-0.10052450003264064,-0.8104476071045658,-0.11111357284666729,-0.07962633778424287,,,,
71,0.7135678391959799,0.8580619060919542,-0.10128245896956031,-0.7847806171819913,-0.11118924195985826,-0.07962633778424287,,,,
72,0.7236180904522613,0.859015712424024,-0.10201878095950025,-0.7592176207340613,-0.11126519006503639,-0.07962633778424287,,,,
73,0.7336683417085427,0.8599730055954573,-0.10273337277921223,-0.7337572718901119,-0.1113414158144635,-0.07962633778424287,,,,
74,0.7437185929648241,0.8609337684007949,-0.10342614209388115,-0.708398239264571,-0.11141791783813185,-0.07962633778424287,,,,
75,0.7537688442211056,0.861897983355497,-0.10409699747073087,-0.6831392057386941,-0.11149469474381157,-0.07962633778424287,,,,
76,0.7638190954773869,0.8628656326965741,-0.1047458483925665,-0.6579788682453089,-0.11157174511710087,-0.07962633778424287,,,,
77,0.7738693467336684,0.8638366983832546,-0.10537260527125021,-0.6329159375565214,-0.11164906752147918,-0.07962633778424287,,,,
78,0.7839195979899498,0.8648111620976907,-0.10597717946110678,-0.6079491380743194,-0.11172666049836336,-0.07962633778424287,,,,
79,0.7939698492462312,0.8657890052457006,-0.10655948327225784,-0.5830772076240379,-0.1118045225671668,-0.07962633778424287,,,,
80,0.8040201005025126,0.8667702089575469,-0.10711942998388192,-0.5582988972506447,-0.11188265222536142,-0.07962633778424287,,,,
81,0.8140703517587939,0.8677547540887547,-0.10765693385739568,-0.5336129710177595,-0.11196104794854281,-0.07962633778424287,,,,
82,0.8241206030150754,0.8687426212209637,-0.10817191014955757,-0.5090182058094246,-0.11203970819049804,-0.07962633778424287,,,,
83,0.8341708542713568,0.8697337906628203,-0.10866427512548658,-0.48451339113450387,-0.11211863138327673,-0.07962633778424287,,,,
84,0.8442211055276382,0.870728242450904,-0.10913394607159867,-0.4600973289337432,-0.11219781593726483,-0.07962633778424287,,,,
85,0.8542713567839196,0.8717259563506936,-0.1095808413084527,-0.43576883338937156,-0.1122772602412615,-0.07962633778424287,,,,
86,0.864321608040201,0.8727269118575687,-0.11000488020350847,-0.41152673073726387,-0.11235696266255894,-0.07962633778424287,,,,
87,0.8743718592964824,0.8737310881978485,-0.11040598318379076,-0.3873698590815786,-0.112436921547025,-0.07962633778424287,,,,
88,0.8844221105527639,0.874738464329868,-0.11078407174845845,-0.3632970682118508,-0.11251713521918898,-0.07962633778424287,,,,
89,0.8944723618090452,0.8757490189450913,-0.11113906848127514,-0.33930721942248054,-0.11259760198233017,-0.07962633778424287,,,,
90,0.9045226130653267,0.8767627304692607,-0.1114708970629803,-0.3153991853345971,-0.11267832011856946,-0.07962633778424287,,,,
91,0.914572864321608,0.8777795770635837,-0.11177948228355664,-0.2915718497202384,-0.11275928788896378,-0.07962633778424287,,,,
92,0.9246231155778895,0.8787995366259564,-0.11206475005439204,-0.26782410732881634,-0.11284050353360355,-0.07962633778424287,,,,
93,0.9346733668341709,0.8798225867922237,-0.11232662742033364,-0.2441548637158233,-0.11292196527171297,-0.07962633778424287,,,,
94,0.9447236180904522,0.8808487049374752,-0.11256504257163143,-0.22056303507374764,-0.1130036713017533,-0.07962633778424287,,,,
95,0.9547738693467337,0.8818778681773793,-0.11277992485576847,-0.1970475480651509,-0.11308561980152904,-0.07962633778424287,,,,
96,0.964824120603015,0.8829100533695519,-0.11297120478917609,-0.17360733965787856,-0.11316780892829686,-0.07962633778424287,,,,
97,0.9748743718592965,0.8839452371149625,-0.1131388140688305,-0.1502413569623562,-0.11325023681887769,-0.07962633778424287,,,,
98,0.9849246231155779,0.8849833957593763,-0.11328268558372984,-0.12694855707094832,-0.11333290158977141,-0.07962633778424287,,,,
99,0.9949748743718593,0.8860245053948324,-0.1134027534262472,-0.1037279068993261,-0.11341580133727466,-0.07962633778424287,,,,
100,1.0050251256281406,0.8870685418611569,-0.11349895290335987,-0.08057838302983122,-0.11349895290335986,-0.07962636399187288,,,,
101,1.015075376884422,0.8881154807475136,-0.11357122054775004,-0.05749897155678174,-0.11357122054775004,-0.06329636151612036,,,,
102,1.0251256281407035,0.8891652973939894,-0.11361949412877467,-0.03448866793368155,-0.11361915274029542,-0.03695205154189124,,,,
103,1.035175879396985,0.8902179668932141,-0.11364371266330603,-0.011546476822343221,-0.11364332866822227,-0.009503435232271585,,,,
104,1.0452261306532664,0.8912734640920181,-0.11364381642643331,0.01132858805618775,-0.11364349120496074,0.008742229541749637,,,,
105,1.0552763819095476,0.8923317635931235,-0.11361974696203048,0.03413750406885807,-0.11361935064850609,0.03603184747119492,,,,
106,1.065326633165829,0.8933928397568698,-0.11357144709318394,0.05688123981606208,-0.11357113889151849,0.05417305675088667,,,,
107,1.0753768844221105,0.8944566667029761,-0.11349886093247799,0.07956075527535211,-0.11349845317959599,0.08130828458049255,,,,
108,1.085427135678392,0.8955232183123368,-0.1134019338921369,0.10217700194342394,-0.11340164356258331,0.09934808326713071,,,,
109,1.0954773869346734,0.8965924682288524,-0.11328061269402098,0.12473092297641941,-0.11328019437943725,0.1263334481346764,,,,
110,1.105527638190955,0.8976643898612939,-0.11313484537947406,0.14722345332856746,-0.11313457377386564,0.144274827923283,,,,
111,1.1155778894472361,0.8987389563852015,-0.11296458131902141,0.16965551988919791,-0.11296415331904427,0.1711147784779368,,,,
112,1.1256281407035176,0.8998161407448182,-0.11276977122191319,0.19202804161817144,-0.11276951919163096,0.18896067960864563,,,,
113,1.135678391959799,0.900895915655055,-0.11255036714551543,0.214341929679718,-0.11254993033517911,0.21565958860219514,,,,
114,1.1457286432160805,0.9019782536034914,-0.11230632250454255,0.23659808757475664,-0.11230609090053172,0.23341290156520295,,,,
115,1.155778894472362,0.9030631268524083,-0.11203759208013112,0.25879741127169875,-0.11203714733326513,0.25997506838649165,,,,
116,1.1658291457286432,0.9041505074408539,-0.11174413202875323,0.2809407893357636,-0.11174392170153488,0.27763863559302354,,,,
117,1.1758793969849246,0.9052403671867421,-0.11142589989096663,0.30302910305684505,-0.11142544808026,0.3040682887422891,,,,
118,1.185929648241206,0.9063326776889837,-0.1110828545999992,0.32506322657594855,-0.11108266639967966,0.3216449061577513,,,,
119,1.1959798994974875,0.90742741032965,-0.11071495649016733,0.3470440270102253,-0.11071449848722895,0.34794620566551604,,,,
120,1.206030150753769,0.9085245362761675,-0.11032216730512467,0.3689723645766372,-0.11032216730512469,0.36502142541156807,,,,
121,1.2160804020100502,0.9096240264835453,-0.10990445020593982,0.3908490927142717,-0.10990398688135297,0.3916156641971596,,,,
122,1.2261306532663316,0.9107258516966332,-0.10946176977900247,0.4126750582053309,-0.10946162838116236,0.40902659207408765,,,,
123,1.236180904522613,0.9118299824524105,-0.1089940920437538,0.4344511012948242,-0.10899409204375375,0.4369354934477758,,,,
124,1.2462311557788945,0.9129363890823072,-0.10850138446024024,0.4561780558089995,-0.10850126773716513,0.4524155053725393,,,,
125,1.256281407035176,0.9140450417145539,-0.10798361593649006,0.477856749272513,-0.10798314457650665,0.4783560546464721,,,,
126,1.2663316582914572,0.9151559102765634,-0.10744075683570865,0.49948800302438967,-0.10744075683570863,0.5040123425403322,,,,
127,1.2763819095477387,0.9162689644973407,-0.10687277898329373,0.5210726323327742,-0.10687230490774895,0.5214401563399483,,,,
128,1.2864321608040201,0.9173841739099234,-0.10627965567366633,0.542611446508509,-0.10627959084511078,0.5386224483479636,,,,
129,1.2964824120603016,0.9185015078538532,-0.10566136167691394,0.5641052490175854,-0.10566088575275621,0.5643421465406759,,,,
130,1.306532663316583,0.9196209354776711,-0.10501787324525386,0.5855548375924167,-0.10501783563560778,0.581453376106317,,,,
131,1.3165829145728642,0.9207424257414478,-0.10434916811929984,0.6069610043420646,-0.1043486912126647,0.6070683720330665,,,,
132,1.3266331658291457,0.9218659474193378,-0.10365522553414482,0.6283245358613452,-0.10365521599059387,0.6241110527885052,,,,
133,1.3366834170854272,0.9229914691021623,-0.10293602622525033,0.6496462133388831,-0.1029355492014906,0.6496250907152218,,,,
134,1.3467336683417086,0.9241189592000211,-0.10219155243414248,0.670926812664139,-0.10219153345555969,0.6750803298435671,,,,
135,1.35678391959799,0.9252483859449299,-0.10142178791391426,0.6921671045334111,-0.10142131163762656,0.6920184750232535,,,,
136,1.3668341708542713,0.9263797173934859,-0.10062671793453183,0.713367854554848,-0.10062667122688097,0.7173786420020929,,,,
137,1.3768844221105527,0.9275129214295588,-0.09980632928794421,0.7345298233524848,-0.09980632928794418,0.732284035077618,,,,
138,1.3869346733668342,0.9286479657670088,-0.0989606102929928,0.755653766669336,-0.09896053674167604,0.7595233262757003,,,,
139,1.3969849246231156,0.9297848179524288,-0.09808955080012453,0.7767404354695399,-0.09808907860965914,0.7763395230237727,,,,
140,1.407035175879397,0.9309234453679148,-0.09719314219589874,0.7977905760396232,-0.0971930426850673,0.8015203484561921,,,,
141,1.4170854271356783,0.9320638152338572,-0.09627137740729787,0.8188049300888393,-0.09627090855377214,0.8182791341816977,,,,
142,1.4271356783919598,0.9332058946117608,-0.09532425090582874,0.839784234848673,-0.09532412631844316,0.843375600671937,,,,
143,1.4371859296482412,0.9343496504070858,-0.09435175871142437,0.8607292231714648,-0.09435175871142447,0.8583175072845998,,,,
144,1.4472361809045227,0.9354950493721143,-0.09335389839613616,0.8816406236282277,-0.09335374961402237,0.8850949045368017,,,,
145,1.4572864321608041,0.9366420581088392,-0.09233066908762133,0.9025191606056434,-0.09233020949261114,0.9017458516784773,,,,
146,1.4673366834170853,0.9377906430718762,-0.09128207147242284,0.9233655544022645,-0.09128189937632443,0.9266840142405401,,,,
147,1.4773869346733668,0.9389407705713995,-0.09020810779903797,0.9441805213239604,-0.09020765412426444,0.9432844803675936,,,,
148,1.4874371859296482,0.9400924067760971,-0.08910878188078024,0.9649647737785898,-0.0891085873504043,0.9681486195890818,,,,
149,1.4974874371859297,0.9412455177161503,-0.08798409909842822,0.9857190203699561,-0.08798409909842818,0.9831420029664948,,,,
150,1.5075376884422111,0.942400069286232,-0.08683406640266535,1.0064439659910316,-0.08683385031672676,1.0094943489992114,,,,
151,1.5175879396984926,0.9435560272485283,-0.08565869231630384,1.0271403119165037,-0.08565825306065526,1.0260006050719954,,,,
152,1.5276381909547738,0.9447133572357778,-0.0844579869362993,1.0478087558946199,-0.08445775017255858,1.0507267724462814,,,,
153,1.5376884422110553,0.945872024754333,-0.08323196193554831,1.0684499922383923,-0.0832315311774715,1.0671892531885396,,,,
154,1.5477386934673367,0.9470319951872398,-0.08198063056447308,1.0890647119161454,-0.08198037399977177,1.0918514043630605,,,,
155,1.5577889447236182,0.9481932337973362,-0.08070400765239082,1.1096536026414416,-0.08070358624967981,1.1082723006404112,,,,
156,1.5678391959798996,0.949355705730369,-0.07940210960866774,1.130217348962395,-0.07940183411895908,1.1328737065066454,,,,
157,1.5778894472361809,0.95051937601813,-0.07807495442365421,1.150756632350408,-0.0780745432334393,1.1492551889049352,,,,
158,1.5879396984924623,0.9516842095816087,-0.07672256166940526,1.1712721312883227,-0.07672226812978127,1.1737990907783369,,,,
159,1.5979899497487438,0.9528501712341618,-0.07534495250018362,1.1917645213580146,-0.07534455237892615,1.1901433107234338,,,,
160,1.6080402010050252,0.9540172256846993,-0.0739421496527449,1.2122344753274485,-0.07394183893746076,1.2146329220100534,,,,
161,1.6180904522613067,0.9551853375408881,-0.0725141774464022,1.2326826632372232,-0.07251378924988756,1.2309420128729047,,,,
162,1.6281407035175879,0.9563544713123696,-0.0710610617828756,1.2531097524865928,-0.07106106178287556,1.256280502291708,,,,
163,1.6381909547738693,0.9575245914139932,-0.06958283014592076,1.2735164079190096,-0.0695824547292503,1.2716565989008635,,,,
164,1.6482412060301508,0.9586956621690642,-0.06807951160073838,1.2939032919071918,-0.06807916915364816,1.2960471658041735,,,,
165,1.6582914572864322,0.9598676478126065,-0.06655113679316516,1.3142710644377322,-0.0665507750107474,1.3122923318347863,,,,
166,1.6683417085427137,0.9610405124946375,-0.06499773794864495,1.3346203831952672,-0.06499738094382435,1.3366380972798189,,,,
167,1.678391959798995,0.9622142202834584,-0.0634193488709794,1.3549519036462265,-0.06341900157651889,1.3528544368548843,,,,
168,1.6884422110552764,0.9633887351689545,-0.06181600494086072,1.3752662791221648,-0.061816004940860654,1.37823675906342,,,,
169,1.6984924623115578,0.9645640210659103,-0.060187743114182464,1.395564160902711,-0.06018741116066929,1.3933481039434144,,,,
170,1.7085427135678393,0.965740041817334,-0.05853460192013291,1.4158461982981303,-0.05853421841232266,1.4176136007482427,,,,
171,1.7185929648241207,0.9669167611977945,-0.05685662145906681,1.4361130387315362,-0.05685630569876548,1.4337784905077477,,,,
172,1.728643216080402,0.9680941429167691,-0.05515384340015794,1.456365327820752,-0.05515344794556344,1.4580084819747452,,,,
173,1.7386934673366834,0.9692721506219997,-0.05342631097883474,1.4766037094598337,-0.053426012263272066,1.4741507239763625,,,,
174,1.7487437185929648,0.9704507479028612,-0.051674068993991414,1.4968288259003006,-0.051674068993991344,1.4996042394795879,,,,
175,1.7587939698492463,0.9716298982937361,-0.04989716380498669,1.5170413178320383,-0.049896882984939765,1.5144699043782945,,,,
176,1.7688442211055277,0.9728095652774003,-0.04809564332841764,1.5372418244639445,-0.048095226585896565,1.5386380593813669,,,,
177,1.778894472361809,0.9739897122884142,-0.046269557034680185,1.5574309836042852,-0.04626929496016567,1.5547411068976356,,,,
178,1.7889447236180904,0.9751703027165246,-0.04441895594430774,1.5776094317408134,-0.044418529859136545,1.5788829018757577,,,,
179,1.7989949748743719,0.9763512999100703,-0.04254389262409463,1.5977778041206385,-0.042543650144355724,1.5949693844139154,,,,
180,1.8090452261306533,0.9775326671793964,-0.04064442118300157,1.617936734829878,-0.04064442118300158,1.6205216051657545,,,,
181,1.8190954773869348,0.978714367800273,-0.03872059726784512,1.6380868568730966,-0.038720375231342384,1.635159770023874,,,,
182,1.829145728643216,0.9798963650173207,-0.03677247805877019,1.6582288022525562,-0.03677203588714334,1.659257900500356,,,,
183,1.8391959798994975,0.9810786220474403,-0.03480012226450671,1.6783632020472896,-0.03479992151890667,1.6753172795497602,,,,
184,1.849246231155779,0.9822611020832459,-0.032803590117414606,1.6984906864919966,-0.032803141200458796,1.6993980857201116,,,,
185,1.8592964824120604,0.9834437682965034,-0.030782943368310313,1.7186118850558088,-0.03078276476047707,1.715446914037195,,,,
186,1.8693467336683418,0.9846265838415713,-0.028738245281082774,1.738727426520911,-0.0287382452810828,1.74112562214702,,,,
187,1.879396984924623,0.9858095118588445,-0.026669560627096328,1.7588379390610414,-0.026669560627096266,1.7551909773530807,,,,
188,1.8894472361809045,0.9869925154781998,-0.024576955679381333,1.7789440503198932,-0.024576955679381438,1.7812807706818987,,,,
189,1.899497487437186,0.988175557822444,-0.022460498206613836,1.7990463874894231,-0.022460366411657502,1.79564250309584,,,,
190,1.9095477386934674,0.9893586020107623,-0.020320257466886038,1.8191455773880818,-0.020319793496270697,1.8196892804984066,,,,
191,1.9195979899497488,0.9905416111621671,-0.01815630420126717,1.8392422465389875,-0.018156197079780327,1.8357184082005162,,,,
192,1.92964824120603,0.9917245483989476,-0.01596871062715632,1.859337021248052,-0.015968243363480517,1.85975980838622,,,,
193,1.9396984924623115,0.9929073768501189,-0.013757550431427715,1.8794305276820775,-0.013757550431427705,1.8756051462103291,,,,
194,1.949748743718593,0.9940900596548687,-0.0115228987633715,1.8995233919468308,-0.011522429067719121,1.899825345951358,,,,
195,1.9597989949748744,0.9952725599660042,-0.00926483222742902,1.9196162401651184,-0.009264776982817016,1.9158512756061659,,,,
196,1.9698492462311559,0.9964548409533956,-0.006983428875723145,1.9397096985548792,-0.006982957608368179,1.9398908572277203,,,,
197,1.9798994974874373,0.9976368658074178,-0.004678768200388803,1.9598043935072922,-0.004678740157527591,1.9559181665539558,,,,
198,1.9899497487437185,0.998818597742388,-0.002350931125700232,1.9799009516649366,-0.0023504591460978483,1.9799613077694886,,,,
199,2.0,1.0,-0.0,2.0,-0.0,1.9959919839679356,,,,


==> Data/noisy_tuned_buffer_beta_alpha5_beta1.csv <==
sigma,hyb_gamma0.2,naive_gamma0.2,buf_gamma0.2,hyb_gamma0.5,naive_gamma0.5,buf_gamma0.5,hyb_gamma0.8,naive_gamma0.8,buf_gamma0.8
0.00000,0.99978,0.99978,0.99978,0.97629,0.98438,0.98438,0.98509,0.99062,0.99062
0.02000,0.98840,0.84329,0.98754,0.98594,0.96852,0.98745,0.98833,0.98966,0.99205
0.05000,0.97939,0.83815,0.96723,0.98495,0.97819,0.98593,0.99279,0.99374,0.99368
0.10000,0.97163,0.83319,0.93261,0.98079,0.98630,0.98770,0.99540,0.99654,0.99315
0.15000,0.97756,0.82419,0.90148,0.98790,0.98836,0.98447,0.99637,0.99543,0.99157


==> Data/noisy_tuned_buffer_lognormal_mu0_sigma1_8.csv <==
sigma,hyb_gamma0.2,naive_gamma0.2,buf_gamma0.2,hyb_gamma0.5,naive_gamma0.5,buf_gamma0.5,hyb_gamma0.8,naive_gamma0.8,buf_gamma0.8
0.00000,0.98835,0.99195,0.99195,0.94949,0.98331,0.98331,0.88899,0.99569,0.99569
0.02000,0.98423,0.70195,0.99061,0.94361,0.73386,0.98288,0.87684,0.82388,0.99371
0.05000,0.97910,0.59861,0.98777,0.93666,0.65180,0.98102,0.86537,0.77390,0.99144
0.10000,0.97131,0.57345,0.98266,0.92691,0.63447,0.97715,0.84540,0.76061,0.98402
0.15000,0.96498,0.56447,0.98080,0.91911,0.62457,0.97734,0.83349,0.75135,0.98125


==> Data/one_buyer_prices_all_models_beta_1_2.csv <==
s,p_hall_gamma_0.75,p_hall_noise_gamma_0.75,p_signal_noise_gamma_0.75,p_hall_gamma_0.77,p_hall_noise_gamma_0.77,p_signal_noise_gamma_0.77,p_hall_gamma_0.8,p_hall_noise_gamma_0.8,p_signal_noise_gamma_0.8
0.000000,0.333000,0.332000,0.075000,0.333000,0.332000,0.075000,0.333000,0.332000,0.075000
0.010000,0.333000,0.331000,0.078000,0.333000,0.331000,0.078000,0.333000,0.332000,0.078000
0.020000,0.333000,0.331000,0.082000,0.333000,0.331000,0.082000,0.333000,0.331000,0.082000
0.030000,0.333000,0.330000,0.085000,0.333000,0.330000,0.085000,0.333000,0.331000,0.085000
0.040000,0.333000,0.329000,0.088000,0.333000,0.329000,0.088000,0.333000,0.330000,0.088000
0.050000,0.333000,0.327000,0.092000,0.333000,0.328000,0.092000,0.333000,0.329000,0.092000
0.060000,0.333000,0.326000,0.096000,0.333000,0.327000,0.096000,0.333000,0.328000,0.096000
0.070000,0.333000,0.323000,0.100000,0.333000,0.325000,0.100000,0.333000,0.326000,0.100000
0.080000,0.333000,0.320000,0.104000,0.333000,0.322000,0.104000,0.333000,0.324000,0.104000
0.090000,0.333000,0.316000,0.109000,0.333000,0.319000,0.109000,0.333000,0.322000,0.109000
0.100000,0.333000,0.311000,0.113000,0.333000,0.314000,0.113000,0.333000,0.318000,0.113000
0.110000,0.333000,0.304000,0.118000,0.333000,0.309000,0.118000,0.333000,0.314000,0.118000
0.120000,0.333000,0.295000,0.123000,0.333000,0.302000,0.123000,0.333000,0.309000,0.123000
0.130000,NaN,0.285000,0.128000,0.333000,0.293000,0.128000,0.333000,0.303000,0.128000
0.140000,0.139000,0.274000,0.133000,NaN,0.284000,0.133000,0.333000,0.296000,0.133000
0.150000,0.149000,0.265000,0.138000,0.149000,0.275000,0.138000,NaN,0.288000,0.138000
0.160000,0.159000,0.258000,0.144000,0.159000,0.268000,0.144000,0.159000,0.281000,0.144000
0.170000,0.169000,0.254000,0.149000,0.169000,0.262000,0.149000,0.169000,0.275000,0.149000
0.180000,0.179000,0.250000,0.155000,0.179000,0.258000,0.155000,0.179000,0.270000,0.155000
0.190000,0.189000,0.249000,0.161000,0.189000,0.255000,0.161000,0.189000,0.267000,0.161000
0.200000,0.199000,0.248000,0.167000,0.199000,0.254000,0.167000,0.199000,0.264000,0.167000
0.210000,0.209000,0.248000,0.173000,0.209000,0.253000,0.173000,0.209000,0.263000,0.173000
0.220000,0.219000,0.249000,0.179000,0.219000,0.254000,0.179000,0.219000,0.262000,0.179000
0.230000,0.229000,0.250000,0.186000,0.229000,0.255000,0.186000,0.229000,0.262000,0.186000
0.240000,0.239000,0.252000,0.192000,0.239000,0.256000,0.192000,0.239000,0.263000,0.192000
0.250000,0.249000,0.254000,0.199000,0.249000,0.258000,0.199000,0.249000,0.265000,0.199000
0.260000,0.259000,0.257000,0.206000,0.259000,0.260000,0.206000,0.259000,0.266000,0.206000
0.270000,0.269000,0.260000,0.212000,0.269000,0.263000,0.212000,0.269000,0.269000,0.212000
0.280000,0.279000,0.263000,0.219000,0.279000,0.266000,0.219000,0.279000,0.271000,0.219000
0.290000,0.289000,0.266000,0.226000,0.289000,0.269000,0.226000,0.289000,0.274000,0.226000
0.300000,0.299000,0.270000,0.234000,0.299000,0.273000,0.234000,0.299000,0.277000,0.234000
0.310000,0.309000,0.274000,0.241000,0.309000,0.277000,0.241000,0.309000,0.281000,0.241000
0.320000,0.319000,0.278000,0.248000,0.319000,0.281000,0.248000,0.319000,0.284000,0.248000
0.330000,0.329000,0.283000,0.255000,0.329000,0.285000,0.255000,0.329000,0.288000,0.255000
0.340000,0.339000,0.287000,0.263000,0.339000,0.289000,0.263000,0.339000,0.292000,0.263000
0.350000,0.349000,0.292000,0.270000,0.349000,0.293000,0.270000,0.349000,0.296000,0.270000
0.360000,0.359000,0.297000,0.278000,0.359000,0.298000,0.278000,0.359000,0.300000,0.278000
0.370000,0.369000,0.302000,0.286000,0.369000,0.303000,0.286000,0.369000,0.305000,0.286000
0.380000,0.379000,0.307000,0.294000,0.379000,0.308000,0.294000,0.379000,0.309000,0.294000
0.390000,0.389000,0.312000,0.301000,0.389000,0.313000,0.301000,0.389000,0.314000,0.301000
0.400000,0.399000,0.317000,0.309000,0.399000,0.318000,0.309000,0.399000,0.319000,0.309000
0.410000,0.409000,0.322000,0.317000,0.409000,0.323000,0.317000,0.409000,0.323000,0.317000
0.420000,0.419000,0.328000,0.325000,0.419000,0.328000,0.325000,0.419000,0.328000,0.325000
0.430000,0.429000,0.333000,0.333000,0.429000,0.333000,0.333000,0.429000,0.333000,0.333000
0.440000,0.439000,0.339000,0.341000,0.439000,0.339000,0.341000,0.439000,0.338000,0.341000
0.450000,0.449000,0.345000,0.350000,0.449000,0.344000,0.350000,0.449000,0.343000,0.350000
0.460000,0.459000,0.350000,0.358000,0.459000,0.350000,0.358000,0.459000,0.349000,0.358000
0.470000,0.469000,0.356000,0.366000,0.469000,0.355000,0.366000,0.469000,0.354000,0.366000
0.480000,0.479000,0.362000,0.374000,0.479000,0.361000,0.374000,0.479000,0.359000,0.374000
0.490000,0.489000,0.368000,0.383000,0.489000,0.366000,0.383000,0.489000,0.364000,0.383000
0.500000,0.499000,0.374000,0.391000,0.499000,0.372000,0.391000,0.499000,0.370000,0.391000
0.510000,0.509000,0.380000,0.399000,0.509000,0.378000,0.399000,0.500000,0.375000,0.399000
0.520000,0.519000,0.385000,0.408000,0.519000,0.384000,0.408000,0.500000,0.380000,0.408000
0.530000,0.529000,0.391000,0.416000,0.529000,0.389000,0.416000,0.500000,0.385000,0.416000
0.540000,0.539000,0.398000,0.425000,0.539000,0.395000,0.425000,0.500000,0.391000,0.425000
0.550000,0.549000,0.404000,0.434000,0.549000,0.401000,0.434000,0.500000,0.396000,0.434000
0.560000,0.559000,0.410000,0.442000,0.559000,0.407000,0.442000,0.500000,0.401000,0.442000
0.570000,0.569000,0.416000,0.451000,0.559000,0.412000,0.451000,0.500000,0.407000,0.451000
0.580000,0.579000,0.422000,0.459000,0.559000,0.418000,0.459000,0.500000,0.412000,0.459000
0.590000,0.589000,0.428000,0.468000,0.559000,0.424000,0.468000,0.500000,0.417000,0.468000
0.600000,0.599000,0.434000,0.477000,0.559000,0.430000,0.477000,0.500000,0.422000,0.477000
0.610000,0.609000,0.440000,0.486000,0.559000,0.436000,0.486000,0.500000,0.427000,0.486000
0.620000,0.619000,0.446000,0.494000,0.559000,0.441000,0.494000,0.500000,0.432000,0.494000
0.630000,0.629000,0.453000,0.503000,0.559000,0.447000,0.503000,0.500000,0.437000,0.503000
0.640000,0.639000,0.459000,0.512000,0.559000,0.453000,0.512000,0.500000,0.442000,0.512000
0.650000,0.649000,0.465000,0.521000,0.559000,0.458000,0.521000,0.500000,0.447000,0.521000
0.660000,0.659000,0.471000,0.530000,0.559000,0.464000,0.530000,0.500000,0.451000,0.530000
0.670000,0.669000,0.477000,0.539000,0.559000,0.470000,0.539000,0.500000,0.456000,0.539000
0.680000,0.679000,0.483000,0.547000,0.559000,0.475000,0.547000,0.500000,0.460000,0.547000
0.690000,0.689000,0.489000,0.556000,0.559000,0.481000,0.556000,0.500000,0.464000,0.556000
0.700000,0.699000,0.495000,0.565000,0.559000,0.486000,0.565000,0.500000,0.468000,0.565000
0.710000,0.709000,0.501000,0.574000,0.559000,0.491000,0.574000,0.500000,0.472000,0.574000
0.720000,0.719000,0.507000,0.583000,0.559000,0.496000,0.583000,0.500000,0.476000,0.583000
0.730000,0.729000,0.513000,0.592000,0.559000,0.501000,0.592000,0.500000,0.479000,0.592000
0.740000,0.739000,0.519000,0.601000,0.559000,0.506000,0.601000,0.500000,0.482000,0.601000
0.750000,0.749000,0.525000,0.610000,0.559000,0.511000,0.610000,0.500000,0.485000,0.610000
0.760000,0.759000,0.531000,0.619000,0.559000,0.516000,0.619000,0.500000,0.488000,0.619000
0.770000,0.769000,0.537000,0.628000,0.559000,0.520000,0.628000,0.500000,0.490000,0.628000
0.780000,0.779000,0.542000,0.637000,0.559000,0.525000,0.637000,0.500000,0.492000,0.637000
0.790000,0.789000,0.548000,0.646000,0.559000,0.529000,0.646000,0.500000,0.494000,0.646000
0.800000,0.799000,0.553000,0.654000,0.559000,0.533000,0.654000,0.500000,0.495000,0.654000
0.810000,0.809000,0.559000,0.663000,0.559000,0.536000,0.663000,0.500000,0.496000,0.663000
0.820000,0.819000,0.564000,0.672000,0.559000,0.540000,0.672000,0.500000,0.497000,0.672000
0.830000,0.829000,0.570000,0.680000,0.559000,0.543000,0.680000,0.500000,0.498000,0.680000
0.840000,0.839000,0.575000,0.689000,0.559000,0.545000,0.689000,0.500000,0.498000,0.689000
0.850000,0.849000,0.580000,0.697000,0.559000,0.548000,0.697000,0.500000,0.499000,0.697000
0.860000,0.859000,0.585000,0.706000,0.559000,0.550000,0.706000,0.500000,0.499000,0.706000
0.870000,0.869000,0.589000,0.714000,0.559000,0.552000,0.714000,0.500000,0.499000,0.714000
0.880000,0.879000,0.594000,0.722000,NaN,0.553000,0.722000,0.500000,0.500000,0.722000
0.890000,0.889000,0.599000,0.730000,0.889000,0.555000,0.730000,0.500000,0.500000,0.730000
0.900000,0.899000,0.603000,0.738000,0.899000,0.556000,0.738000,0.500000,0.500000,0.738000
0.910000,0.909000,0.607000,0.745000,0.909000,0.557000,0.745000,0.500000,0.500000,0.745000
0.920000,0.919000,0.611000,0.753000,0.919000,0.557000,0.753000,0.500000,0.500000,0.753000
0.930000,0.929000,0.615000,0.760000,0.929000,0.558000,0.760000,0.500000,0.500000,0.760000
0.940000,0.939000,0.619000,0.767000,0.939000,0.558000,0.767000,0.500000,0.500000,0.767000
0.950000,0.949000,0.622000,0.774000,0.949000,0.558000,0.774000,0.500000,0.500000,0.774000
0.960000,0.959000,0.626000,0.780000,0.959000,0.559000,0.780000,0.500000,0.500000,0.780000
0.970000,0.969000,0.629000,0.787000,0.969000,0.559000,0.787000,0.500000,0.500000,0.787000
0.980000,0.979000,0.632000,0.793000,0.979000,0.559000,0.793000,0.500000,0.500000,0.793000
0.990000,0.989000,0.635000,0.799000,0.989000,0.559000,0.799000,0.500000,0.500000,0.799000
1.000000,0.999000,0.638000,0.804000,0.999000,0.559000,0.804000,0.500000,0.500000,0.804000

==> Data/one_buyer_prices_intro_uniform_gamma0.8_sigma0.1.csv <==
s,p_hall_gamma_0.8,p_hall_noise_gamma_0.8
0.000000,0.500000,0.500000
0.005000,0.500000,0.500000
0.010000,0.500000,0.500000
0.015000,0.500000,0.500000
0.020000,0.500000,0.500000
0.025000,0.500000,0.500000
0.030000,0.500000,0.500000
0.035000,0.500000,0.500000
0.040000,0.500000,0.500000
0.045000,0.500000,0.500000
0.050000,0.500000,0.500000
0.055000,0.500000,0.500000
0.060000,0.500000,0.500000
0.065000,0.500000,0.500000
0.070000,0.500000,0.500000
0.075000,0.500000,0.500000
0.080000,0.500000,0.500000
0.085000,0.500000,0.500000
0.090000,0.500000,0.500000
0.095000,0.500000,0.500000
0.100000,0.500000,0.500000
0.105000,0.500000,0.500000
0.110000,0.500000,0.500000
0.115000,0.500000,0.500000
0.120000,0.500000,0.500000
0.125000,0.500000,0.500000
0.130000,0.500000,0.499500
0.135000,0.500000,0.499500
0.140000,0.500000,0.499500
0.145000,0.500000,0.499500
0.150000,0.500000,0.499500
0.155000,0.500000,0.499500
0.160000,0.500000,0.499000
0.165000,0.500000,0.499000
0.170000,0.500000,0.499000
0.175000,0.500000,0.498500
0.180000,0.500000,0.498500
0.185000,0.500000,0.498000
0.190000,0.500000,0.498000
0.195000,0.500000,0.497500
0.200000,0.500000,0.497000
0.205000,0.500000,0.496500
0.210000,0.500000,0.496000
0.215000,0.500000,0.495500
0.220000,0.500000,0.494500
0.225000,0.500000,0.493500
0.230000,0.500000,0.492500
0.235000,0.500000,0.491500
0.240000,0.500000,0.490000
0.245000,0.500000,0.488000
0.250000,0.500000,0.486000
0.255000,NaN,0.483500
0.260000,0.259500,0.480500
0.265000,0.264500,0.477000
0.270000,0.269500,0.472000
0.275000,0.274500,0.466000
0.280000,0.279500,0.457500
0.285000,0.284500,0.445000
0.290000,0.289500,0.428000
0.295000,0.294500,0.410000
0.300000,0.299500,0.397000
0.305000,0.304500,0.388500
0.310000,0.309500,0.382500
0.315000,0.314500,0.378500
0.320000,0.319500,0.375500
0.325000,0.324500,0.373500
0.330000,0.329500,0.372000
0.335000,0.334500,0.371500
0.340000,0.339500,0.371000
0.345000,0.344500,0.371000
0.350000,0.349500,0.371000
0.355000,0.354500,0.371500
0.360000,0.359500,0.372000
0.365000,0.364500,0.373000
0.370000,0.369500,0.374000
0.375000,0.374500,0.375000
0.380000,0.379500,0.376500
0.385000,0.384500,0.378000
0.390000,0.389500,0.379500
0.395000,0.394500,0.381000
0.400000,0.399500,0.383000
0.405000,0.404500,0.384500
0.410000,0.409500,0.386500
0.415000,0.414500,0.388500
0.420000,0.419500,0.390500
0.425000,0.424500,0.392500
0.430000,0.429500,0.394500
0.435000,0.434500,0.397000
0.440000,0.439500,0.399000
0.445000,0.444500,0.401500
0.450000,0.449500,0.404000
0.455000,0.454500,0.406000
0.460000,0.459500,0.408500
0.465000,0.464500,0.411000
0.470000,0.469500,0.413500
0.475000,0.474500,0.416000
0.480000,0.479500,0.418500
0.485000,0.484500,0.421000
0.490000,0.489500,0.423500
0.495000,0.494500,0.426500
0.500000,0.499500,0.429000
0.505000,0.504500,0.431500
0.510000,0.509500,0.434500
0.515000,0.514500,0.437000
0.520000,0.519500,0.439500
0.525000,0.524500,0.442500
0.530000,0.529500,0.445000
0.535000,0.534500,0.448000
0.540000,0.539500,0.451000
0.545000,0.544500,0.453500
0.550000,0.549500,0.456500
0.555000,0.554500,0.459000
0.560000,0.559500,0.462000
0.565000,0.564500,0.465000
0.570000,0.569500,0.467500
0.575000,0.574500,0.470500
0.580000,0.579500,0.473500
0.585000,0.584500,0.476000
0.590000,0.589500,0.479000
0.595000,0.594500,0.482000
0.600000,0.599500,0.485000
0.605000,0.604500,0.487500
0.610000,0.609500,0.490500
0.615000,0.614500,0.493500
0.620000,0.619500,0.496500
0.625000,0.624500,0.499000
0.630000,0.625000,0.502000
0.635000,0.625000,0.505000
0.640000,0.625000,0.508000
0.645000,0.625000,0.510500
0.650000,0.625000,0.513500
0.655000,0.625000,0.516500
0.660000,0.625000,0.519000
0.665000,0.625000,0.522000
0.670000,0.625000,0.524500
0.675000,0.625000,0.527500
0.680000,0.625000,0.530500
0.685000,0.625000,0.533000
0.690000,0.625000,0.536000
0.695000,0.625000,0.538500
0.700000,0.625000,0.541500
0.705000,0.625000,0.544000
0.710000,0.625000,0.546500
0.715000,0.625000,0.549500
0.720000,0.625000,0.552000
0.725000,0.625000,0.554500
0.730000,0.625000,0.557000
0.735000,0.625000,0.559500
0.740000,0.625000,0.562000
0.745000,0.625000,0.564500
0.750000,0.625000,0.567000
0.755000,0.625000,0.569500
0.760000,0.625000,0.572000
0.765000,0.625000,0.574500
0.770000,0.625000,0.576500
0.775000,0.625000,0.579000
0.780000,0.625000,0.581000
0.785000,0.625000,0.583500
0.790000,0.625000,0.585500
0.795000,0.625000,0.587500
0.800000,0.625000,0.589500
0.805000,0.625000,0.591500
0.810000,0.625000,0.593500
0.815000,0.625000,0.595500
0.820000,0.625000,0.597500
0.825000,0.625000,0.599000
0.830000,0.625000,0.601000
0.835000,0.625000,0.602500
0.840000,0.625000,0.604000
0.845000,0.625000,0.605500
0.850000,0.625000,0.607000
0.855000,0.625000,0.608500
0.860000,0.625000,0.609500
0.865000,0.625000,0.611000
0.870000,0.625000,0.612000
0.875000,0.625000,0.613500
0.880000,0.625000,0.614500
0.885000,0.625000,0.615500
0.890000,0.625000,0.616000
0.895000,0.625000,0.617000
0.900000,0.625000,0.618000
0.905000,0.625000,0.618500
0.910000,0.625000,0.619000
0.915000,0.625000,0.620000
0.920000,0.625000,0.620500
0.925000,0.625000,0.621000
0.930000,0.625000,0.621500
0.935000,0.625000,0.622000
0.940000,0.625000,0.622000
0.945000,0.625000,0.622500
0.950000,0.625000,0.623000
0.955000,0.625000,0.623000
0.960000,0.625000,0.623500
0.965000,0.625000,0.623500
0.970000,0.625000,0.623500
0.975000,0.625000,0.624000
0.980000,0.625000,0.624000
0.985000,0.625000,0.624000
0.990000,0.625000,0.624500
0.995000,0.625000,0.624500
1.000000,0.625000,0.624500


==> Data/revenue_ratio_beta_alpha5.0_beta1.0.csv <==
gamma,Optimal,Eager (r=s),Eager (topmax_0),Eager (topmax_m1),Eager (topmax_m2),Eager (topmax_mon_0),Eager (topmax_mon_1),Eager (topmax_mon_2),Eager (best top_max),Eager (best top_max_mon),Hybrid_(max_eager_gamma1_SPA),mu,sigma,a,b,ratio_eager_over_opt,ratio_best_topmax_over_opt,ratio_hybrid_over_opt,ratio_naive_over_opt,ratio_topmax_m1_over_opt
0.0,0.9099284,0.9099284,0.9099284,0.9099284,0.9099284,0.9099284,0.9099284,0.9099284,0.9099284,0.9099284,0.9099284,5.0,1.0,0.0,1.0,0.999999999998901,0.999999999998901,0.999999999998901,0.999999999998901,0.999999999998901
0.05,0.9049778065954406,0.9042654,0.9040981688303845,0.90426232655151,0.9042654,0.9040981688303845,0.90426232655151,0.9042654,0.9042654,0.9042654,0.9042654,5.0,1.0,0.0,1.0,0.9992127910858721,0.9992127910858721,0.9992127910858721,0.9990280007314607,0.9992093949269082
0.1,0.8983184590929613,0.8970562000000001,0.8967206753465012,0.897043649266633,0.8970562000000001,0.8967206753465012,0.897043649266633,0.8970562000000001,0.8970562000000001,0.8970562000000001,0.8970562000000001,5.0,1.0,0.0,1.0,0.9985948645703726,0.9985948645703726,0.9985948645703726,0.998221361554708,0.9985808932072776
0.15000000000000002,0.8903439220695398,0.8885647999999999,0.8880590981622135,0.8885364516464558,0.8885647999999999,0.8880590981622135,0.8885364516464558,0.8885647999999999,0.8885647999999999,0.8885647999999999,0.8885647999999999,5.0,1.0,0.0,1.0,0.9980017586166001,0.9980017586166001,0.9980017586166001,0.9974337737904553,0.9979699188377895
0.2,0.8816250758960544,0.8795766666666667,0.875912090695194,0.8795384667933854,0.8795766666666667,0.875912090695194,0.8795384667933854,0.8795766666666667,0.8795766666666667,0.8795766666666667,0.8795766666666667,5.0,1.0,0.0,1.0,0.9976765528948873,0.9976765528948873,0.9976765528948873,0.9935199379440888,0.9976332239625264
0.25,0.8723553985850299,0.8695091333333334,0.8584076893604129,0.8695702934541013,0.8695091333333334,0.8584076893604129,0.8695702934541013,0.8695091333333334,0.8695702934541013,0.8695702934541013,0.8695091333333334,5.0,1.0,0.0,1.0,0.9967372641273157,0.9968073733062891,0.9967372641273157,0.9840114370264409,0.9968073733062891
0.30000000000000004,0.8631816724611932,0.8579163333333334,0.8431795358236082,0.8587264154432601,0.8579092666666666,0.8431795358236082,0.8587264154432601,0.8579092666666666,0.8587264154432601,0.8587264154432601,0.8579163333333334,5.0,1.0,0.0,1.0,0.9939000800215781,0.9948385639303201,0.9939000800215781,0.9768274312619154,0.9948385639303201
0.35000000000000003,0.8541174658756665,0.8468878666666666,0.8309753198035731,0.8479108524356364,0.8468556666666666,0.8309753198035731,0.8479108524356364,0.8468556666666666,0.8479108524356364,0.8479108524356364,0.8468878666666666,5.0,1.0,0.0,1.0,0.9915355914158956,0.9927333022810163,0.9915355914158956,0.9729051951310465,0.9927333022810163
0.4,0.8445880927287656,0.8325974666666667,0.819709081077425,0.8355471970035198,0.8325230385171759,0.819709081077425,0.8355471970035198,0.8325230385171759,0.8355471970035198,0.8355471970035198,0.8325974666666667,5.0,1.0,0.0,1.0,0.9858029894497513,0.9892954970546353,0.9858029894497513,0.9705430234376975,0.9892954970546353
0.45,0.8353649378524305,0.8178204,0.8104946186586452,0.8230416490222703,0.8177892488848608,0.8104946186586452,0.8230416490222703,0.8177892488848608,0.8230416490222703,0.8230416490222703,0.8178204,5.0,1.0,0.0,1.0,0.978997756479326,0.9852480176354704,0.978997756479326,0.9702281983983043,0.9852480176354704
0.5,0.827313446266247,0.8024202666666667,0.8040739073300855,0.8100205617950579,0.8023669644363884,0.8040739073300855,0.8100008180940396,0.80234722073537,0.8100205617950579,0.8100008180940396,0.8024202666666667,5.0,1.0,0.0,1.0,0.9699108243521294,0.9790975421102934,0.9699108243521294,0.97190963226572,0.9790975421102934
0.55,0.8192907043968155,0.7850342666666668,0.7980055802481176,0.7961929527423267,0.7849636903556011,0.7980055802481176,0.7961729038574658,0.7849436414707401,0.7980055802481176,0.7980055802481176,0.7850342666666668,5.0,1.0,0.0,1.0,0.9581876890006613,0.9740200590151422,0.9581876890006613,0.9740200590151422,0.9718076239221269
0.6000000000000001,0.8133378052270375,0.7679611333333333,0.7944007367597207,0.783281695101157,0.7681970516768161,0.7944007367597207,0.7832201306647686,0.7681354872404275,0.7944007367597207,0.7944007367597207,0.7766760463401816,5.0,1.0,0.0,1.0,0.9442093167156028,0.9767168471124893,0.9549243147776995,0.9767168471124893,0.9630459694192457
0.65,0.806816665709029,0.7502888666666667,0.7904263714220925,0.7704200834187507,0.7507754591921257,0.7904263714220925,0.7703574804651864,0.7507128562385614,0.7904263714220925,0.7904263714220925,0.7766760463401816,5.0,1.0,0.0,1.0,0.929937244177256,0.9796852308776834,0.9626425424128758,0.9796852308776834,0.9548886583059759
0.7000000000000001,0.8017148970921028,0.7331494666666666,0.788308707092512,0.7592466340471546,0.7340076299013574,0.788308707092512,0.7591970760885335,0.7339580719427361,0.788308707092512,0.788308707092512,0.7766760463401816,5.0,1.0,0.0,1.0,0.9144765418791093,0.9832781079044439,0.968768385315393,0.9832781079044439,0.9470282226263581
0.75,0.7968764956396963,0.7138891333333333,0.7861650885705592,0.7466010856043144,0.714963537237615,0.7861650885705592,0.7465451567315375,0.7149076083648381,0.7861650885705592,0.7861650885705592,0.7766760463401816,5.0,1.0,0.0,1.0,0.8958591917802263,0.9865582594934927,0.9746504641421588,0.9865582594934927,0.9369094077797337
0.8,0.7914037001035212,0.6940812000000001,0.7835483113567905,0.7337168267848007,0.6959300348281414,0.7835483113567905,0.7337027927281814,0.695916000771522,0.7835483113567905,0.7835483113567905,0.7766760463401816,5.0,1.0,0.0,1.0,0.8770254674173652,0.9900741066200559,0.9813904663796814,0.9900741066200559,0.9271081581851313
0.8500000000000001,0.7857019854259896,0.6720466666666667,0.7804749271633656,0.7204774797540796,0.6748173167851392,0.7804749271633656,0.720432470893387,0.6747723079244465,0.7804749271633656,0.7804749271633656,0.7766760463401816,5.0,1.0,0.0,1.0,0.8553455115700682,0.9933472762439524,0.9885122613227166,0.9933472762439524,0.9169856931983394
0.9,0.7813963299548389,0.6484239333333334,0.7784848938383669,0.7076843624585684,0.6529116352112287,0.7784848938383669,0.7076763374919772,0.6529036102446376,0.7784848938383669,0.7784848938383669,0.7766760463401816,5.0,1.0,0.0,1.0,0.8298272060862885,0.9962740596469957,0.9939591684338676,0.9962740596469957,0.9056663505171103
0.9500000000000001,0.7782985498304626,0.6239237333333333,0.7771699437043801,0.696254600690558,0.6307016729695198,0.7771699437043801,0.6961094170257918,0.6305564893047536,0.7771699437043801,0.7771699437043801,0.7766760463401816,5.0,1.0,0.0,1.0,0.8016509005039794,0.9985499059103644,0.9979153199095226,0.9985499059103644,0.8945855042918031
1.0,0.7766760463401816,0.6014707333333333,0.7766760463401816,0.6880492405398368,0.6118514637664942,0.7766760463401816,0.6880492405398368,0.6118514637664942,0.7766760463401816,0.7766760463401816,0.7766760463401816,5.0,1.0,0.0,1.0,0.7744164844104342,0.9999999999987125,0.9999999999987125,0.9999999999987125,0.885889610966047


==> Data/revenue_ratio_lognormal_mu0_sigma1_3.csv <==
gamma,Optimal,Eager (r=s),Eager (topmax_0),Eager (topmax_m1),Eager (topmax_m2),Eager (best top_max),Hybrid_(max_eager_gamma1_SPA),ratio_eager_over_opt,ratio_best_topmax_over_opt,ratio_hybrid_over_opt,ratio_naive_over_opt,mu,sigma,a,b
0.0,3.379990991183875,3.379990991183875,3.379990991183875,3.379990991183875,3.379990991183875,3.379990991183875,3.379990991183875,0.9999999999997041,0.9999999999997041,0.9999999999997041,0.9999999999997041,0.0,1.3,0.035134276216772065,28.46223425324553
0.05,3.2767464630772447,3.2644907792338365,3.263816886344989,3.2647178853886007,3.2647350600098233,3.2647350600098233,3.2644907792338365,0.9962598010000154,0.9963343507946789,0.9962598010000154,0.996054141851088,0.0,1.3,0.035134276216772065,28.46223425324553
0.1,3.1688670877598835,3.142777883597158,3.1423870862684056,3.144073720633553,3.1441411335794456,3.1441411335794456,3.142777883597158,0.99176702479429,0.9921972258549634,0.99176702479429,0.9916437008056439,0.0,1.3,0.035134276216772065,28.46223425324553
0.15000000000000002,3.052775570352684,3.0168738649474545,3.017588591918253,3.0199595343417043,3.0201018675029374,3.0201018675029374,3.0168738649474545,0.9882396512357866,0.9892970504716921,0.9882396512357866,0.9884737748895984,0.0,1.3,0.035134276216772065,28.46223425324553
0.2,2.958244862969871,2.91181670595991,2.9141880783455165,2.9171522412386137,2.9173853249249904,2.9173853249249904,2.91181670595991,0.9843055057435864,0.9861879121105455,0.9843055057435864,0.9851071203818098,0.0,1.3,0.035134276216772065,28.46223425324553
0.25,2.8609981631538393,2.805338607758979,2.811909688652463,2.815375861913977,2.8157114015462654,2.8157114015462654,2.805338607758979,0.9805454068049858,0.9841709924208284,0.9805454068049858,0.9828421859424593,0.0,1.3,0.035134276216772065,28.46223425324553
0.30000000000000004,2.754393163523663,2.6899180469963224,2.700552574577356,2.7044192716725286,2.7048668350102396,2.7048668350102396,2.6899180469963224,0.9765918978517086,0.9820191506534793,0.9765918978517086,0.980452830895641,0.0,1.3,0.035134276216772065,28.46223425324553
0.35000000000000003,2.642201147380198,2.5724953669317454,2.5872845557469097,2.5914675551900364,2.59202459314419,2.59202459314419,2.5724953669317454,0.9736182915072378,0.9810095630732959,0.9736182915072378,0.9792155901193524,0.0,1.3,0.035134276216772065,28.46223425324553
0.4,2.5271420093672297,2.4506172983840258,2.4724080386979232,2.4768211398379703,2.4774934381999474,2.4774934381999474,2.4506172983840258,0.9697188718716544,0.980353865756561,0.9697188718716544,0.9783415532378453,0.0,1.3,0.035134276216772065,28.46223425324553
0.45,2.4057940003449456,2.3246217728042695,2.3523462707464318,2.3569069910185787,2.3576822935869415,2.3576822935869415,2.3246217728042695,0.9662596932530367,0.9800017346655259,0.9662596932530367,0.9777837464089493,0.0,1.3,0.035134276216772065,28.46223425324553
0.5,2.2842811552836326,2.199255880849087,2.232607359668011,2.2372356893307925,2.2381077492757226,2.2381077492757226,2.199255880849087,0.9627781045083519,0.9797864610921081,0.9627781045083519,0.9773785308795832,0.0,1.3,0.035134276216772065,28.46223425324553
0.55,2.1637587665775,2.0738091163255663,2.1135265572001445,2.1181492830578184,2.1190907083236876,2.1190907083236876,2.0738091163255663,0.9584289840243285,0.9793562669994654,0.9584289840243285,0.976784745991908,0.0,1.3,0.035134276216772065,28.46223425324553
0.6000000000000001,2.043217755896335,1.9478884497895559,1.997723043518706,2.00224473236134,2.0032527373775006,2.0032527373775006,1.9478884497895559,0.9533435406810505,0.9804401570001613,0.9533435406810505,0.9777337915905842,0.0,1.3,0.035134276216772065,28.46223425324553
0.65,1.9153739184768293,1.8159272909075959,1.8737281271942106,1.8780837219340896,1.8791301495269717,1.8791301495269717,1.8159272909075959,0.9480797839989046,0.9810774446695708,0.9480797839989046,0.9782570959738686,0.0,1.3,0.035134276216772065,28.46223425324553
0.7000000000000001,1.7951179738814578,1.6898210186784146,1.7593045688896454,1.7634508881982884,1.7645025930517224,1.7645025930517224,1.6898210186784146,0.9413425987951598,0.9829451984347742,0.9413425987951598,0.9800495535592261,0.0,1.3,0.035134276216772065,28.46223425324553
0.75,1.6705292632960114,1.55769883764343,1.6422416104092628,1.646094871187066,1.647124673352386,1.647124673352386,1.55769883764343,0.9324582764680843,0.9859897156794288,0.9324582764680843,0.9830666522824514,0.0,1.3,0.035134276216772065,28.46223425324553
0.8,1.5442314617230675,1.425017665508949,1.5232027152409418,1.5266886262442092,1.5276628671208037,1.5276628671208037,1.425017665508949,0.9228005650901443,0.989270653387177,0.9228005650901443,0.9863823869644204,0.0,1.3,0.035134276216772065,28.46223425324553
0.8500000000000001,1.425682510727279,1.2981336096169098,1.4135174977357798,1.4165707353335353,1.4174475909167799,1.4174475909167799,1.2981336096169098,0.9105348489922811,0.9942238754073706,0.9105348489922811,0.9914672355864946,0.0,1.3,0.035134276216772065,28.46223425324553
0.9,1.3087293168418905,1.1660153483556137,1.3010480452978697,1.3035934651147816,1.3043283590617318,1.3043283590617318,1.1660153483556137,0.8909522644212231,0.9966372283981721,0.8909522644212231,0.9941307408291649,0.0,1.3,0.035134276216772065,28.46223425324553
0.9500000000000001,1.1985867382789663,1.0402092980042998,1.1941032931615327,1.1962071979995965,1.1968075648880452,1.1968075648880452,1.1481232715483245,0.8678631798455018,0.9985156073105944,0.9578975262115285,0.9962593903509498,0.0,1.3,0.035134276216772065,28.46223425324553
1.0,1.1481232715483245,0.9123796215466645,1.1481232715483245,1.108743880625707,1.1066774250115703,1.1481232715483245,1.1481232715483245,0.7946704366644028,0.9999999999991289,0.9999999999991289,0.9999999999991289,0.0,1.3,0.035134276216772065,28.46223425324553


==> Data/revenue_ratio_lognormal_mu0_sigma1_5.csv <==
gamma,Optimal,Eager (r=s),Eager (topmax_0),Eager (topmax_m1),Eager (topmax_m2),Eager (best top_max),Hybrid_(max_eager_gamma1_SPA),ratio_eager_over_opt,ratio_best_topmax_over_opt,ratio_hybrid_over_opt,ratio_naive_over_opt,mu,sigma,a,b
0.0,4.422588317281464,4.422588317281464,4.422588317281464,4.422588317281464,4.422588317281464,4.422588317281464,4.422588317281464,0.9999999999997738,0.9999999999997738,0.9999999999997738,0.9999999999997738,0.0,1.5,0.02098926934717001,47.643392605032695
0.05,4.276210530716384,4.259019242776844,4.258534187610677,4.2600128413764216,4.26003986396265,4.26003986396265,4.259019242776844,0.9959797844804299,0.9962184586940762,0.9959797844804299,0.9958663534033856,0.0,1.5,0.02098926934717001,47.643392605032695
0.1,4.124597614039048,4.088039822291595,4.089771182055589,4.092532208562173,4.092636445113588,4.092636445113588,4.088039822291595,0.9911366404266901,0.9922510819436873,0.9911366404266901,0.9915564049530771,0.0,1.5,0.02098926934717001,47.643392605032695
0.15000000000000002,3.959264910064172,3.9087296794125654,3.915726352334619,3.9195958631973724,3.9198130904784674,3.9198130904784674,3.9087296794125654,0.9872362087911478,0.9900355696113157,0.9872362087911478,0.9890033734242257,0.0,1.5,0.02098926934717001,47.643392605032695
0.2,3.827799184249412,3.762293951688571,3.77677295484707,3.781597403596553,3.781947649735807,3.781947649735807,3.762293951688571,0.9828869725372836,0.988021436781934,0.9828869725372836,0.986669564690517,0.0,1.5,0.02098926934717001,47.643392605032695
0.25,3.6919910462875736,3.614005465326198,3.633437205679272,3.6390537487142818,3.6395508928116636,3.6395508928116636,3.614005465326198,0.9788770936915538,0.9857962403430999,0.9788770936915538,0.9841403080681456,0.0,1.5,0.02098926934717001,47.643392605032695
0.30000000000000004,3.5457680079262133,3.4529954709824935,3.481825304974526,3.488078119926656,3.4887323972051023,3.4887323972051023,3.4529954709824935,0.9738357002665403,0.9839144550363709,0.9738357002665403,0.9819664730434332,0.0,1.5,0.02098926934717001,47.643392605032695
0.35000000000000003,3.3927720586631898,3.2906751313948464,3.3280418612290252,3.334792364178045,3.3355946217778465,3.3355946217778465,3.2906751313948464,0.969907519425416,0.9831472801892693,0.969907519425416,0.9809211475702113,0.0,1.5,0.02098926934717001,47.643392605032695
0.4,3.2347513683344693,3.1219279425198647,3.167295317927745,3.1743893055745254,3.1753433254117387,3.1753433254117387,3.1219279425198647,0.9651214535620829,0.9816344330184793,0.9651214535620829,0.9791464496875889,0.0,1.5,0.02098926934717001,47.643392605032695
0.45,3.0697784298974047,2.9472583489383384,3.0047678170385015,3.012072616764811,3.013156574121462,3.013156574121462,2.9472583489383384,0.9600882983062328,0.9815550675496744,0.9600882983062328,0.9788223761602055,0.0,1.5,0.02098926934717001,47.643392605032695
0.5,2.905602574318222,2.7738971074197676,2.8431831711246827,2.8505670661737708,2.8517682863568155,2.8517682863568155,2.7738971074197676,0.9546718921357258,0.981472246604469,0.9546718921357258,0.9785175702464526,0.0,1.5,0.02098926934717001,47.643392605032695
0.55,2.744352300223622,2.6012122036276866,2.682748684571956,2.6900770446603777,2.6913527815611595,2.6913527815611595,2.6012122036276866,0.9478419383017188,0.9806877860910479,0.9478419383017188,0.9775525847582965,0.0,1.5,0.02098926934717001,47.643392605032695
0.6000000000000001,2.5844992042276846,2.429589008918296,2.5296407893108444,2.5367708040460037,2.5381153190195502,2.5381153190195502,2.429589008918296,0.9400618135006855,0.9820530472080462,0.9400618135006855,0.9787740639161031,0.0,1.5,0.02098926934717001,47.643392605032695
0.65,2.410753200402123,2.2475270891436714,2.362701508658846,2.3695127330542785,2.37088562477506,2.37088562477506,2.2475270891436714,0.9322924838460622,0.9834626059517845,0.9322924838460622,0.9800677681414083,0.0,1.5,0.02098926934717001,47.643392605032695
0.7000000000000001,2.2489917801618735,2.0746870123079186,2.208669268887318,2.215087091641784,2.2164404862327483,2.2164404862327483,2.0746870123079186,0.9224964851395181,0.9855262726092454,0.9224964851395181,0.9820708498664965,0.0,1.5,0.02098926934717001,47.643392605032695
0.75,2.0829355991983416,1.8944789147779768,2.0507024070054296,2.0565834118935236,2.057875965610952,2.057875965610952,1.8944789147779768,0.9095235183969175,0.9879690790257644,0.9095235183969175,0.9845251133994243,0.0,1.5,0.02098926934717001,47.643392605032695
0.8,1.9148311496454684,1.7121853260927493,1.8905298596307047,1.895749496731367,1.8969385853441618,1.8969385853441618,1.7121853260927493,0.8941703953420993,0.9906558004837084,0.8941703953420993,0.9873089123183261,0.0,1.5,0.02098926934717001,47.643392605032695
0.8500000000000001,1.7557211064030998,1.5411985599881897,1.7416420910257249,1.746091715541078,1.747113241155241,1.747113241155241,1.5411985599881897,0.8778151349702261,0.9950972479527295,0.8778151349702261,0.9919810638904887,0.0,1.5,0.02098926934717001,47.643392605032695
0.9,1.5976715970900415,1.3614927958184522,1.586503168481509,1.5900457652227014,1.5908367500265437,1.5908367500265437,1.3614927958184522,0.8521731238743859,0.9957219950101495,0.8521731238743859,0.9930095592674568,0.0,1.5,0.02098926934717001,47.643392605032695
0.9500000000000001,1.454185005049731,1.1933598400457506,1.4483395178437142,1.4507710798506044,1.4512804470960636,1.4512804470960636,1.356198942356834,0.8206382515986119,0.9980026214377269,0.932617884001301,0.9959802314102304,0.0,1.5,0.02098926934717001,47.643392605032695
1.0,1.356198942356834,1.0195034239073852,1.356198942356834,1.3254455547134347,1.3247080569605645,1.356198942356834,1.356198942356834,0.7517358936550391,0.9999999999992626,0.9999999999992626,0.9999999999992626,0.0,1.5,0.02098926934717001,47.643392605032695


==> Data/revenue_ratio_lognormal_mu0_sigma1_8.csv <==
gamma,Optimal,Eager (r=s),Eager (topmax_0),Eager (topmax_m1),Eager (topmax_m2),Eager (best top_max),Hybrid_(max_eager_gamma1_SPA),ratio_eager_over_opt,ratio_best_topmax_over_opt,ratio_hybrid_over_opt,ratio_naive_over_opt,mu,sigma,a,b
0.0,6.777659928637096,6.777659928637096,6.777659928637096,6.777659928637096,6.777659928637096,6.777659928637096,6.777659928637096,0.9999999999998525,0.9999999999998525,0.9999999999998525,0.9999999999998525,0.0,1.8,0.009691629090766755,103.1818273929512
0.05,6.528045993008433,6.5022976774651715,6.505869572239179,6.508955531901432,6.509006973118041,6.509006973118041,6.5022976774651715,0.9960557392561519,0.9970835040206854,0.9960557392561519,0.9966029006544987,0.0,1.8,0.009691629090766755,103.1818273929512
0.1,6.273524504504803,6.218112249835497,6.237281220877802,6.243015337360966,6.243208661797311,6.243208661797311,6.218112249835497,0.9911672848921673,0.9951676537348793,0.9911672848921673,0.9942228194690288,0.0,1.8,0.009691629090766755,103.1818273929512
0.15000000000000002,5.99586756865581,5.9132314404103825,5.942459243599686,5.95042885994284,5.950823300199264,5.950823300199264,5.9132314404103825,0.9862178196399125,0.9924874477393375,0.9862178196399125,0.9910924775363094,0.0,1.8,0.009691629090766755,103.1818273929512
0.2,5.777993256991944,5.6727481876966666,5.721029309111445,5.730915485532488,5.731536597651319,5.731536597651319,5.6727481876966666,0.9817851865491705,0.99195972420262,0.9817851865491705,0.9901412228523186,0.0,1.8,0.009691629090766755,103.1818273929512
0.25,5.556150771327374,5.428069779186895,5.490542944421854,5.501977946244827,5.502838182825682,5.502838182825682,5.428069779186895,0.9769478911907106,0.9904047620921659,0.9769478911907106,0.9881918562676378,0.0,1.8,0.009691629090766755,103.1818273929512
0.30000000000000004,5.322711126755244,5.16204997508003,5.253306782468876,5.265990364786585,5.26709921825887,5.26709921825887,5.16204997508003,0.9698159175183111,0.989551958170748,0.9698159175183111,0.9869607155762248,0.0,1.8,0.009691629090766755,103.1818273929512
0.35000000000000003,5.084699141960788,4.897497133102709,5.013092975287537,5.026700102592956,5.0280213757330685,5.0280213757330685,4.897497133102709,0.9631832673610553,0.9888532704401363,0.9631832673610553,0.9859173247669039,0.0,1.8,0.009691629090766755,103.1818273929512
0.4,4.831654882607577,4.622194911745742,4.756495459165138,4.77067187655441,4.772213037637716,4.772213037637716,4.622194911745742,0.9566483997818676,0.9876974149820137,0.9566483997818676,0.9844443725246244,0.0,1.8,0.009691629090766755,103.1818273929512
0.45,4.570831526598849,4.336017014013813,4.498645703963087,4.513146869883383,4.514866734019176,4.514866734019176,4.336017014013813,0.9486276159557537,0.9877561025264249,0.9486276159557537,0.9842072887139509,0.0,1.8,0.009691629090766755,103.1818273929512
0.5,4.306501475416572,4.052415095130929,4.241566326826363,4.2560924925097785,4.257964828456437,4.257964828456437,4.052415095130929,0.940999351390677,0.9887294484308917,0.940999351390677,0.9849216007560029,0.0,1.8,0.009691629090766755,103.1818273929512
0.55,4.052369470531002,3.771308817196239,3.991795562141275,4.006090796437898,4.008039976639339,4.008039976639339,3.771308817196239,0.930642885506966,0.9890608459532089,0.930642885506966,0.9850522246722052,0.0,1.8,0.009691629090766755,103.1818273929512
0.6000000000000001,3.8069716310251347,3.4962111282166637,3.7497392478957723,3.763479590549619,3.765485750532156,3.765485750532156,3.4962111282166637,0.9183706807067253,0.9891026557288013,0.9183706807067253,0.984966427733811,0.0,1.8,0.009691629090766755,103.1818273929512
0.65,3.5290779008911586,3.197621884034283,3.478103091075195,3.4910791415089966,3.4930770198086756,3.4930770198086756,3.197621884034283,0.9060785774170406,0.9897987853783613,0.9060785774170406,0.9855557708703236,0.0,1.8,0.009691629090766755,103.1818273929512
0.7000000000000001,3.2695672582351145,2.9169526296229358,3.2231613143183298,3.2352058455745087,3.237128998720325,3.237128998720325,2.9169526296229358,0.8921525080345313,0.9900787300111117,0.8921525080345313,0.9858067015440997,0.0,1.8,0.009691629090766755,103.1818273929512
0.75,3.0047563531218815,2.6273296490988005,2.9671432913002485,2.977975162306246,2.979745154584035,2.979745154584035,2.6273296490988005,0.8743902467726488,0.9916761309073023,0.8743902467726488,0.9874821591495958,0.0,1.8,0.009691629090766755,103.1818273929512
0.8,2.7466377837131386,2.329665641498783,2.7149838140491114,2.7243837482665927,2.725952193851314,2.725952193851314,2.329665641498783,0.8481881576494206,0.9924687594463757,0.8481881576494206,0.9884753752923973,0.0,1.8,0.009691629090766755,103.1818273929512
0.8500000000000001,2.5095689859265042,2.0589211824453746,2.4905625917613876,2.498299102916919,2.4995765654555613,2.4995765654555613,2.0589211824453746,0.8204282065927843,0.9960182722499458,0.8204282065927843,0.9924264308840698,0.0,1.8,0.009691629090766755,103.1818273929512
0.9,2.2656123867801674,1.769213206209884,2.253023253397897,2.2588629368699857,2.2597959442077813,2.2597959442077813,1.8642236312232678,0.7808984522385426,0.9974327282957479,0.8228343215724706,0.994443386054595,0.0,1.8,0.009691629090766755,103.1818273929512
0.9500000000000001,2.057789533307326,1.5053721936839293,2.0508564279318224,2.05454193656956,2.055059361953205,2.055059361953205,1.8642236312232678,0.7315481828035783,0.9986732504413454,0.9059350341947455,0.9966307995719285,0.0,1.8,0.009691629090766755,103.1818273929512
1.0,1.8642236312232678,1.2242444710205174,1.8642236312232678,1.8482367037254908,1.8484043810336956,1.8642236312232678,1.8642236312232678,0.6567047271128812,0.9999999999994635,0.9999999999994635,0.9999999999994635,0.0,1.8,0.009691629090766755,103.1818273929512


==> Data/virtual_value_gamma=075_uniform.csv <==
,x,s=0.1,s=0.4,s=0.8
0,0.0,-1.32830821,-1.32830821,-1.32830821
1,0.010101010101010100,-1.30820771,-1.30820771,-1.30820771
2,0.020202020202020200,-1.2881072,-1.2881072,-1.2881072
3,0.030303030303030300,-1.2680067,-1.2680067,-1.2680067
4,0.04040404040404040,-1.2479062,-1.2479062,-1.2479062
5,0.05050505050505050,-1.2278057,-1.2278057,-1.2278057
6,0.06060606060606060,-1.20770519,-1.20770519,-1.20770519
7,0.07070707070707070,-1.18760469,-1.18760469,-1.18760469
8,0.08080808080808080,-1.16750419,-1.16750419,-1.16750419
9,0.09090909090909090,-1.14740369,-1.14740369,-1.14740369
10,0.10101010101010100,NaN,-1.12730318,-1.12730318
11,0.11111111111111100,-0.18356179,-1.10720268,-1.10720268
12,0.12121212121212100,-0.18356179,-1.08710218,-1.08710218
13,0.13131313131313100,-0.18356179,-1.06700168,-1.06700168
14,0.14141414141414100,-0.18356179,-1.04690117,-1.04690117
15,0.15151515151515200,-0.18356179,-1.02680067,-1.02680067
16,0.16161616161616200,-0.18356179,-1.00670017,-1.00670017
17,0.17171717171717200,-0.18356179,-0.98659966,-0.98659966
18,0.18181818181818200,-0.18356179,-0.96649916,-0.96649916
19,0.19191919191919200,-0.18356179,-0.94639866,-0.94639866
20,0.20202020202020200,-0.18356179,-0.92629816,-0.92629816
21,0.21212121212121200,-0.18356179,-0.90619765,-0.90619765
22,0.22222222222222200,-0.18356179,-0.88609715,-0.88609715
23,0.23232323232323200,-0.18356179,-0.86599665,-0.86599665
24,0.24242424242424200,-0.18356179,-0.84589615,-0.84589615
25,0.25252525252525300,-0.18356179,-0.82579564,-0.82579564
26,0.26262626262626300,-0.18356179,-0.80569514,-0.80569514
27,0.27272727272727300,-0.18356179,-0.78559464,-0.78559464
28,0.2828282828282830,-0.18356179,-0.76549414,-0.76549414
29,0.29292929292929300,-0.18356179,-0.74539363,-0.74539363
30,0.30303030303030300,-0.18356179,-0.72529313,-0.72529313
31,0.31313131313131300,-0.18356179,-0.70519263,-0.70519263
32,0.32323232323232300,-0.18356179,-0.68509213,-0.68509213
33,0.33333333333333300,-0.18356179,-0.66499162,-0.66499162
34,0.3434343434343440,-0.18356179,-0.64489112,-0.64489112
35,0.3535353535353540,-0.18356179,-0.62479062,-0.62479062
36,0.36363636363636400,-0.18356179,-0.60469012,-0.60469012
37,0.37373737373737400,-0.18356179,-0.58458961,-0.58458961
38,0.38383838383838400,-0.18356179,-0.56448911,-0.56448911
39,0.393939393939394,-0.18356179,-0.54438861,-0.54438861
40,0.4040404040404040,-0.18356179,NaN,-0.52428811
41,0.4141414141414140,-0.17085427,0.25170764,-0.5041876
42,0.42424242424242400,-0.15075377,0.25170764,-0.4840871
43,0.43434343434343400,-0.13065327,0.25170764,-0.4639866
44,0.4444444444444450,-0.11055276,0.25170764,-0.4438861
45,0.4545454545454550,-0.09045226,0.25170764,-0.42378559
46,0.4646464646464650,-0.07035176,0.25170764,-0.40368509
47,0.4747474747474750,-0.05025126,0.25170764,-0.38358459
48,0.48484848484848500,-0.03015075,0.25170764,-0.36348409
49,0.494949494949495,-0.01005025,0.25170764,-0.34338358
50,0.5050505050505050,0.01005025,0.25170764,-0.32328308
51,0.5151515151515150,0.03015075,0.25170764,-0.30318258
52,0.5252525252525250,0.05025126,0.25170764,-0.28308208
53,0.5353535353535350,0.07035176,0.25170764,-0.26298157
54,0.5454545454545460,0.09045226,0.25170764,-0.24288107
55,0.5555555555555560,0.11055276,0.25170764,-0.22278057
56,0.5656565656565660,0.13065327,0.25170764,-0.20268007
57,0.5757575757575760,0.15075377,0.25170764,-0.18257956
58,0.5858585858585860,0.17085427,0.25170764,-0.16247906
59,0.595959595959596,0.19095477,0.25170764,-0.14237856
60,0.6060606060606060,0.21105528,0.25170764,-0.12227806
61,0.6161616161616160,0.23115578,0.25170764,-0.10217755
62,0.6262626262626260,0.25125628,0.25170764,-0.08207705
63,0.6363636363636370,0.27135678,0.27135678,-0.06197655
64,0.6464646464646470,0.29145729,0.29145729,-0.04187605
65,0.6565656565656570,0.31155779,0.31155779,-0.02177554
66,0.6666666666666670,0.33165829,0.33165829,-0.00167504
67,0.6767676767676770,0.35175879,0.35175879,0.01842546
68,0.686868686868687,0.3718593,0.3718593,0.03852596
69,0.696969696969697,0.3919598,0.3919598,0.05862647
70,0.7070707070707070,0.4120603,0.4120603,0.07872697
71,0.7171717171717170,0.4321608,0.4321608,0.09882747
72,0.7272727272727270,0.45226131,0.45226131,0.11892797
73,0.7373737373737380,0.47236181,0.47236181,0.13902848
74,0.7474747474747480,0.49246231,0.49246231,0.15912898
75,0.7575757575757580,0.51256281,0.51256281,0.17922948
76,0.7676767676767680,0.53266332,0.53266332,0.19932998
77,0.7777777777777780,0.55276382,0.55276382,0.21943049
78,0.787878787878788,0.57286432,0.57286432,0.23953099
79,0.797979797979798,0.59296482,0.59296482,NaN
80,0.8080808080808080,0.61306533,0.61306533,0.76930105
81,0.8181818181818180,0.63316583,0.63316583,0.76930105
82,0.8282828282828280,0.65326633,0.65326633,0.76930105
83,0.8383838383838390,0.67336683,0.67336683,0.76930105
84,0.8484848484848490,0.69346734,0.69346734,0.76930105
85,0.8585858585858590,0.71356784,0.71356784,0.76930105
86,0.8686868686868690,0.73366834,0.73366834,0.76930105
87,0.8787878787878790,0.75376884,0.75376884,0.76930105
88,0.888888888888889,0.77386935,0.77386935,0.77386935
89,0.8989898989898990,0.79396985,0.79396985,0.79396985
90,0.9090909090909090,0.81407035,0.81407035,0.81407035
91,0.9191919191919190,0.83417085,0.83417085,0.83417085
92,0.9292929292929290,0.85427136,0.85427136,0.85427136
93,0.9393939393939390,0.87437186,0.87437186,0.87437186
94,0.9494949494949500,0.89447236,0.89447236,0.89447236
95,0.9595959595959600,0.91457286,0.91457286,0.91457286
96,0.9696969696969700,0.93467337,0.93467337,0.93467337
97,0.9797979797979800,0.95477387,0.95477387,0.95477387
98,0.98989898989899,0.97487437,0.97487437,0.97487437
99,1.0,0.99497487,0.99497487,0.99497487

==> Data/virtual_value_gamma=095_exponential.csv <==
,x,s=5,s=3,preiron_s=5
0,0.0,-1.0493167772166000,-1.0493167772166000,-1.0526315789473700
1,0.007007007007007010,-1.0493167772166000,-1.0493167772166000,-1.0459946568624500
2,0.014014014014014000,-1.0426811532397000,-1.0426811532397000,-1.0393603370716700
3,0.02102102102102100,-1.0360481406847500,-1.0360481406847500,-1.032728637873370
4,0.028028028028028000,-1.0294177579142400,-1.0294177579142400,-1.026099577694520
5,0.035035035035035000,-1.0161649558230900,-1.0161649558230900,-1.0194731750917000
6,0.04204204204204200,-1.0161649558230900,-1.0161649558230900,-1.0128494487519600
7,0.04904904904904910,-1.009542573876700,-1.009542573876700,-1.006228417493730
8,0.056056056056056100,-0.9963059426054890,-0.9963059426054890,-0.999610100267803
9,0.06306306306306310,-0.9963059426054890,-0.9963059426054890,-0.9929945161581930
10,0.07007007007007010,-0.9896917314488920,-0.9896917314488920,-0.9863816843831190
11,0.07707707707707710,-0.976471614522766,-0.976471614522766,-0.9797716242959360
12,0.08408408408408410,-0.976471614522766,-0.976471614522766,-0.9731643553860810
13,0.09109109109109110,-0.9698657477322340,-0.9698657477322340,-0.9665598972800340
14,0.0980980980980981,-0.9566624959739850,-0.9566624959739850,-0.9599582697422810
15,0.10510510510510500,-0.9566624959739850,-0.9566624959739850,-0.9533594926762850
16,0.11211211211211200,-0.9500651508132720,-0.9500651508132720,-0.9467635861254620
17,0.11911911911911900,-0.9368791224983780,-0.9368791224983780,-0.9401705702741640
18,0.12612612612612600,-0.9368791224983780,-0.9368791224983780,-0.9335804654486730
19,0.13313313313313300,-0.9302904799969070,-0.9302904799969070,-0.9269932921181990
20,0.14014014014014000,-0.9171220410119180,-0.9171220410119180,-0.9204090708958800
21,0.14714714714714700,-0.9171220410119180,-0.9171220410119180,-0.9138278225398010
22,0.15415415415415400,-0.910542286044785,-0.910542286044785,-0.9072495679540080
23,0.16116116116116100,-0.8973918100489980,-0.8973918100489980,-0.9006743281895370
24,0.16816816816816800,-0.8973918100489980,-0.8973918100489980,-0.8941021244454460
25,0.17517517517517500,-0.8842535208808350,-0.8842535208808350,-0.887532978069856
26,0.18218218218218200,-0.8842535208808350,-0.8842535208808350,-0.8809669105610020
27,0.1891891891891890,-0.8776890000091560,-0.8776890000091560,-0.8744039435682850
28,0.1961961961961960,-0.8711275905289910,-0.8711275905289910,-0.8678440988933350
29,0.2032032032032030,-0.864569314318389,-0.864569314318389,-0.8612873984910850
30,0.21021021021021000,-0.8514622499886920,-0.8514622499886920,-0.8547338644708450
31,0.2172172172172170,-0.8514622499886920,-0.8514622499886920,-0.84818351909739
32,0.22422422422422400,-0.8383679851411530,-0.8383679851411530,-0.8416363847920510
33,0.23123123123123100,-0.8383679851411530,-0.8383679851411530,-0.8350924841338190
34,0.23823823823823800,-0.8318257088724490,-0.8318257088724490,-0.8285518398604490
35,0.24524524524524500,-0.8252867004106840,-0.8252867004106840,-0.8220144748695830
36,0.25225225225225200,-0.8187509827338250,-0.8187509827338250,-0.8154804122198660
37,0.25925925925925900,-0.8056895124555680,-0.8056895124555680,-0.8089496751320870
38,0.26626626626626600,-0.8056895124555680,-0.8056895124555680,-0.8024222869903100
39,0.2732732732732730,-0.7926414851133630,-0.7926414851133630,-0.7958982713430310
40,0.2802802802802800,-0.7926414851133630,-0.7926414851133630,-0.789377651904326
41,0.2872872872872870,-0.7861225717252310,-0.7861225717252310,-0.7828604525550230
42,0.29429429429429400,-0.7796070904228620,-0.7796070904228620,-0.776346697343867
43,0.3013013013013010,-0.7665865207771780,-0.7665865207771780,-0.7698364104887080
44,0.3083083083083080,-0.7665865207771780,-0.7665865207771780,-0.763329616377684
45,0.3153153153153150,-0.760081481210444,-0.760081481210444,-0.7568263395704220
46,0.32232232232232200,-0.7535799712846940,-0.7535799712846940,-0.7503266047992430
47,0.32932932932932900,-0.7470820158191020,-0.7470820158191020,-0.7438304369703760
48,0.3363363363363360,-0.7405876398071700,-0.7405876398071700,-0.7373378611651800
49,0.3433433433433430,-0.7340968684182960,-0.7340968684182960,-0.7308489026413780
50,0.35035035035035000,-0.7276097269987540,-0.7276097269987540,-0.7243635868342940
51,0.35735735735735700,-0.7211262410731590,-0.7211262410731590,-0.7178819393581040
52,0.36436436436436400,-0.714646436345397,-0.714646436345397,-0.711403986007094
53,0.3713713713713710,-0.708170338700373,-0.708170338700373,-0.7049297527569240
54,0.3783783783783780,-0.7016979742047780,-0.7016979742047780,-0.698459265765906
55,0.38538538538538500,-0.6887645498467400,-0.6887645498467400,-0.6919925513762860
56,0.3923923923923920,-0.6887645498467400,-0.6887645498467400,-0.6855296361155390
57,0.3993993993993990,-0.6758463754946340,-0.6758463754946340,-0.6790705466976700
58,0.4064064064064060,-0.6693930742083810,-0.6693930742083810,-0.6726153100245300
59,0.4134134134134130,-0.6693930742083810,-0.6693930742083810,-0.6661639531871280
60,0.42042042042042000,-0.6629436663667380,-0.6629436663667380,-0.6597165034669710
61,0.4274274274274270,-0.6564981793469280,-0.6564981793469280,-0.6532729883373980
62,0.4344344344344340,-0.6500566407186420,-0.6500566407186420,-0.6468334354649290
63,0.44144144144144100,-0.6436190782454880,-0.6436190782454880,-0.6403978727106230
64,0.44844844844844800,-0.6307559937961430,-0.6307559937961430,-0.6339663281314510
65,0.45545545545545500,-0.6307559937961430,-0.6307559937961430,-0.6275388299816660
66,0.4624624624624630,-0.6179091520366660,-0.6179091520366660,-0.6211154067141960
67,0.4694694694694700,-0.6114918936735000,-0.6114918936735000,-0.6146960869820400
68,0.47647647647647600,-0.6114918936735000,-0.6114918936735000,-0.6082808996396700
69,0.48348348348348300,-0.6050787821948060,-0.6050787821948060,-0.6018698737444550
70,0.4904904904904910,-0.5986698467599710,-0.5986698467599710,-0.5954630385580840
71,0.4974974974974980,-0.5858646216855460,-0.5858646216855460,-0.5890604235480010
72,0.5045045045045050,-0.579468391395543,-0.579468391395543,-0.5826620583888540
73,0.5115115115115120,-0.579468391395543,-0.579468391395543,-0.576267972963954
74,0.5185185185185190,-0.5730764558512620,-0.5730764558512620,-0.569878197366737
75,0.5255255255255260,-0.5666888452519270,-0.5666888452519270,-0.5634927619022460
76,0.5325325325325330,-0.5539267207467660,-0.5539267207467660,-0.5571116970886160
77,0.5395395395395400,-0.5475522683066800,-0.5475522683066800,-0.5507350336585760
78,0.5465465465465470,-0.5475522683066800,-0.5475522683066800,-0.5443628025609540
79,0.5535535535535540,-0.5411822637458680,-0.5411822637458680,-0.5379950349621990
80,0.5605605605605610,-0.5348167383401110,-0.5348167383401110,-0.5316317622479080
81,0.5675675675675680,-0.522099251197769,-0.522099251197769,-0.5252730160243740
82,0.5745745745745750,-0.5157473531185180,-0.5157473531185180,-0.5189188281201290
83,0.5815815815815820,-0.5157473531185180,-0.5157473531185180,-0.5125692305875130
84,0.5885885885885890,-0.5094000615120960,-0.5094000615120960,-0.5062242557042440
85,0.5955955955955960,-0.503057408769407,-0.503057408769407,-0.49988393597500800
86,0.6026026026026030,-0.49038615057937800,-0.49038615057937800,-0.4935483041330470
87,0.6096096096096100,-0.4840576110590890,-0.4840576110590890,-0.4872173931417740
88,0.6166166166166170,-0.4840576110590890,-0.4840576110590890,-0.4808912361963860
89,0.6236236236236240,-0.47773384226003500,-0.47773384226003500,-0.4745698667254950
90,0.6306306306306310,-0.47141487772788800,-0.47141487772788800,-0.46825331839277400
91,0.6376376376376380,-0.45879149682929400,-0.45879149682929400,-0.4619416250986010
92,0.6446446446446450,-0.45248714874064000,-0.45248714874064000,-0.4556348209817320
93,0.6516516516516520,-0.45248714874064000,-0.45248714874064000,-0.4493329404209710
94,0.6586586586586590,-0.4398933097829990,-0.4398933097829990,-0.4430360180368630
95,0.6656656656656660,-0.4336038886424370,-0.4336038886424370,-0.43674408869339
96,0.6726726726726730,-0.4336038886424370,-0.4336038886424370,-0.43045718749968300
97,0.6796796796796800,-0.427319513288305,-0.427319513288305,-0.4241753498117490
98,0.6866866866866870,-0.4147660421089600,-0.4147660421089600,-0.4178986112342030
99,0.6936936936936940,-0.4147660421089600,-0.4147660421089600,-0.41162700762201800
100,0.7007007007007010,-0.4084970179941000,-0.4084970179941000,-0.4053605750822870
101,0.7077077077077080,-0.4022331830896410,-0.4022331830896410,-0.39909934997599200
102,0.7147147147147150,-0.3897212271229170,-0.3897212271229170,-0.39284336891979300
103,0.7217217217217220,-0.38347317980914500,-0.38347317980914500,-0.38659266878782300
104,0.7287287287287290,-0.38347317980914500,-0.38347317980914500,-0.3803472867135010
105,0.7357357357357360,-0.370993132841073,-0.370993132841073,-0.37410726009135200
106,0.7427427427427430,-0.36476120850202000,-0.36476120850202000,-0.36787262657884700
107,0.7497497497497500,-0.36476120850202000,-0.36476120850202000,-0.36164342409824900
108,0.7567567567567570,-0.3585347342446690,-0.3585347342446690,-0.3554196908384730
109,0.7637637637637640,-0.34609828953628300,-0.34609828953628300,-0.34920146525696900
110,0.7707707707707710,-0.34609828953628300,-0.34609828953628300,-0.3429887860816000
111,0.7777777777777780,-0.33988839654124300,-0.33988839654124300,-0.33678169231255100
112,0.7847847847847850,-0.32748546495634900,-0.32748546495634900,-0.3305802232242410
113,0.7917917917917920,-0.32748546495634900,-0.32748546495634900,-0.32438441836725000
114,0.7987987987987990,-0.3212925054679970,-0.3212925054679970,-0.31819431757026500
115,0.8058058058058060,-0.30892379894327600,-0.30892379894327600,-0.3120099609420300
116,0.8128128128128130,-0.30892379894327600,-0.30892379894327600,-0.30583138887332100
117,0.8198198198198200,-0.2965783121012570,-0.2965783121012570,-0.29965864203892400
118,0.8268268268268270,-0.29041437828504500,-0.29041437828504500,-0.29349176139963600
119,0.8338338338338340,-0.29041437828504500,-0.29041437828504500,-0.2873307882042730
120,0.8408408408408410,-0.278104336831653,-0.278104336831653,-0.28117576399169900
121,0.8478478478478480,-0.278104336831653,-0.278104336831653,-0.2750267305928600
122,0.8548548548548550,-0.27195831285675200,-0.27195831285675200,-0.268883730132844
123,0.8618618618618620,-0.2658183429817930,-0.2658183429817930,-0.2627468050329450
124,0.8688688688688690,-0.2596844697768900,-0.2596844697768900,-0.2566159980127470
125,0.8758758758758760,-0.24743518515619600,-0.24743518515619600,-0.2504913520922230
126,0.8828828828828830,-0.24743518515619600,-0.24743518515619600,-0.2443729105938430
127,0.8898898898898900,-0.24131986038576200,-0.24131986038576200,-0.2382607171447070
128,0.8968968968968970,-0.229108064827478,-0.229108064827478,-0.23215481567868200
129,0.9039039039039040,-0.229108064827478,-0.229108064827478,-0.22605525043856200
130,0.9109109109109110,-0.21692170338466300,-0.21692170338466300,-0.21996206597823800
131,0.9179179179179180,-0.2108381724292740,-0.2108381724292740,-0.2138753071648880
132,0.924924924924925,-0.2108381724292740,-0.2108381724292740,-0.20779501918117800
133,0.9319319319319320,-0.19869063675854900,-0.19869063675854900,-0.20172124752748100
134,0.938938938938939,-0.19869063675854900,-0.19869063675854900,-0.19565403802411200
135,0.9459459459459460,-0.19262672368422100,-0.19262672368422100,-0.18959343681357500
136,0.9529529529529530,-0.18656944208193400,-0.18656944208193400,-0.1835394903628310
137,0.95995995995996,-0.1805188385816730,-0.1805188385816730,-0.17749224546558000
138,0.9669669669669670,-0.17447496014122500,-0.17447496014122500,-0.17145174924455600
139,0.973973973973974,-0.16843785404852900,-0.16843785404852900,-0.16541804915384100
140,0.980980980980981,-0.16240756792439200,-0.16240756792439200,-0.15939119298119800
141,0.9879879879879880,-0.15036764773975100,-0.15638414972385900,-0.15337122885041300
142,0.994994994994995,-0.15036764773975100,-0.15036764773975100,-0.14735820522366100
143,1.002002002002000,-0.13835558729115400,-0.14435811060420200,-0.1413521709038840
144,1.009009009009010,-0.1323601271193680,-0.13835558729115400,-0.13535317503718700
145,1.016016016016020,-0.1323601271193680,-0.1323601271193680,-0.1293612671152530
146,1.023023023023020,-0.12637177975390600,-0.12637177975390600,-0.12337649697776900
147,1.03003003003003,-0.12039059520934900,-0.12039059520934900,-0.11739891481487700
148,1.037037037037040,-0.11441662385189200,-0.11441662385189200,-0.111428571169636
149,1.044044044044040,-0.10844991640194300,-0.10844991640194300,-0.10546551694050500
150,1.0510510510510500,-0.09653849789134560,-0.10249052393631700,-0.09950980338384160
151,1.058058058058060,-0.09653849789134560,-0.09653849789134560,-0.0935614821164164
152,1.065065065065070,-0.08465675261859000,-0.09059389006475010,-0.08762060511795090
153,1.072072072072070,-0.07872713808164200,-0.08465675261859000,-0.0816872247336671
154,1.079079079079080,-0.07872713808164200,-0.07872713808164200,-0.0757613936768588
155,1.0860860860860900,-0.06689068970035850,-0.07280509935224810,-0.06984316503147890
156,1.093093093093090,-0.06689068970035850,-0.06689068970035850,-0.06393259225474680
157,1.1001001001001,-0.05508497258568080,-0.05508497258568080,-0.0580297291797717
158,1.107107107107110,-0.04919377354653390,-0.05508497258568080,-0.052134630018196800
159,1.1141141141141100,-0.04919377354653390,-0.04331042043773900,-0.04624734936286030
160,1.1211211211211200,-0.04331042043773900,-0.03743496842890950,-0.040367942190476700
161,1.1281281281281300,-0.03743496842890950,-0.03743496842890950,-0.034496463864335100
162,1.135135135135140,-0.025707990331634500,-0.03156747307755430,-0.028632970137017900
163,1.142142142142140,-0.019856576532968900,-0.025707990331634500,-0.022777517153138200
164,1.1491491491491500,-0.019856576532968900,-0.019856576532968900,-0.016930161452095900
165,1.1561561561561600,-0.008178183126642400,-0.014013288419068700,-0.011090959970854900
166,1.1631631631631600,-0.008178183126642400,-0.002351318194132500,-0.005259970046737340
167,1.17017017017017,0.0034672484352975200,-0.002351318194132500,0.0005627505797607960
168,1.177177177177180,0.009277458411407540,0.009277458411407540,0.0063771437621345800
169,1.1841841841841800,0.009277458411407540,0.015079252973264900,0.01218315094501540
170,1.1911911911911900,0.020872572947059700,0.015079252973264900,0.017980713161295700
171,1.1981981981982000,0.026657358742625500,0.020872572947059700,0.023769771029234100
172,1.2052052052052100,0.026657358742625500,0.026657358742625500,0.029550264749539900
173,1.212212212212210,0.03243355035109640,0.038201087341274100,0.03532213410243680
174,1.2192192192192200,0.04395990885739960,0.04395990885739960,0.04108531844470660
175,1.2262262262262300,0.04395990885739960,0.04395990885739960,0.04683975670671080
176,1.2332332332332300,0.04970995361552880,0.04970995361552880,0.05258538738939330
177,1.2402402402402400,0.05545115990086690,0.05545115990086690,0.058322148561260200
178,1.2472472472472500,0.06690680802151650,0.06690680802151650,0.06404997785533950
179,1.2542542542542500,0.0726211242451732,0.0726211242451732,0.06976881246611840
180,1.2612612612612600,0.0726211242451732,0.0726211242451732,0.07547858914646030
181,1.2682682682682700,0.08402242367142380,0.07832635076696540,0.08117924420449900
182,1.2752752752752800,0.08970927859388500,0.08402242367142380,0.08687071350051180
183,1.2822822822822800,0.08970927859388500,0.09538685071712900,0.09255293244377050
184,1.2892892892892900,0.09538685071712900,0.10105507476811300,0.09822583598936930
185,1.2962962962963000,0.1067138850147340,0.10105507476811300,0.10388935863503200
186,1.3033033033033000,0.1067138850147340,0.1067138850147340,0.10954343441789600
187,1.3103103103103100,0.11800299885252800,0.11236321526279400,0.11518799691127300
188,1.3173173173173200,0.12363316865573200,0.12363316865573200,0.12082297922138900
189,1.3243243243243200,0.12363316865573200,0.1292536570717460,0.1264483139840960
190,1.3313313313313300,0.1292536570717460,0.1292536570717460,0.1320639333615710
191,1.3383383383383400,0.14046531696075100,0.13486439602486700,0.13766976903897800
192,1.3453453453453500,0.14046531696075100,0.14046531696075100,0.14326575222112100
193,1.3523523523523500,0.14605635084275500,0.15163742814901900,0.1488518136290610
194,1.3593593593593600,0.1572084788686500,0.1572084788686500,0.15442788349671500
195,1.3663663663663700,0.1572084788686500,0.1572084788686500,0.15999389156743400
196,1.3733733733733700,0.16276943249875200,0.16832021804023900,0.16554976709055100
197,1.3803803803803800,0.17386076399529300,0.17386076399529300,0.17109543881790800
198,1.3873873873873900,0.17386076399529300,0.17386076399529300,0.17663083500035400
199,1.3943943943943900,0.17939099836291300,0.17939099836291300,0.18215588338423200
200,1.4014014014014000,0.19042024179795300,0.19042024179795300,0.1876705112078190
201,1.4084084084084100,0.19042024179795300,0.19042024179795300,0.1931746451977630
202,1.4154154154154200,0.19591910431800300,0.19591910431800300,0.19866821156548300
203,1.4224224224224200,0.20688494072254200,0.20140736214888600,0.20415113600354100
204,1.4294294294294300,0.20688494072254200,0.21235176494650000,0.20962334368200300
205,1.4364364364364400,0.21780775920047100,0.21780775920047100,0.21508475924475600
206,1.4434434434434400,0.22325284733207000,0.21780775920047100,0.22053530680581400
207,1.4504504504504500,0.22325284733207000,0.22868695265391300,0.22597490994558900
208,1.4574574574574600,0.2341099979388800,0.2341099979388800,0.23140349170714100
209,1.4644644644644600,0.2341099979388800,0.2341099979388800,0.236820974592396
210,1.4714714714714700,0.23952190541730300,0.23952190541730300,0.24222728055834700
211,1.4784784784784800,0.2449225967722700,0.25031199313631500,0.24762233101321700
212,1.4854854854854900,0.25031199313631500,0.25031199313631500,0.2530060468126020
213,1.4924924924924900,0.2610565826454830,0.25569001508767,0.25837834825558400
214,1.4994994994995000,0.2610565826454830,0.26641161526719500,0.26373915508082200
215,1.5065065065065100,0.27175503184348100,0.26641161526719500,0.2690883864626060
216,1.5135135135135100,0.27175503184348100,0.27175503184348100,0.2744259610068910
217,1.5205205205205200,0.27708675069473200,0.2824066895672210,0.27975179674730000
218,1.5275275275275300,0.2824066895672210,0.2824066895672210,0.28506581114110300
219,1.5345345345345300,0.2877147656285970,0.2877147656285970,0.2903679210651580
220,1.5415415415415400,0.2982949950727120,0.2982949950727120,0.29565804281183400
221,1.5485485485485500,0.2982949950727120,0.2982949950727120,0.30093609208490200
222,1.5555555555555600,0.30882676464601800,0.30356697986216500,0.3062019839953940
223,1.5625625625625600,0.30882676464601800,0.31407426363849000,0.31145563305743300
224,1.5695695695695700,0.31407426363849000,0.31407426363849000,0.3166969531840420
225,1.5765765765765800,0.3193093904506540,0.3193093904506540,0.32192585768291000
226,1.5835835835835800,0.32974217893652900,0.32974217893652900,0.32714225925214400
227,1.5905905905905900,0.32974217893652900,0.32974217893652900,0.3323460699759720
228,1.5975975975976000,0.3401244267661080,0.33493966477807100,0.33753720132043700
229,1.6046046046046000,0.34529637543140300,0.34529637543140300,0.3427155641290430
230,1.6116116116116100,0.34529637543140300,0.34529637543140300,0.3478810686183820
231,1.6186186186186200,0.3556014717670730,0.3556014717670730,0.35303362437372000
232,1.6256256256256300,0.3607344373357340,0.3607344373357340,0.35817314034456500
233,1.6326326326326300,0.3607344373357340,0.3607344373357340,0.3632995248401930
234,1.6396396396396400,0.36585422536924700,0.37096074320825700,0.36841268552514400
235,1.6466466466466500,0.3760538975419040,0.37096074320825700,0.3735125294146930
236,1.6536536536536500,0.3760538975419040,0.3760538975419040,0.37859896287028000
237,1.6606606606606600,0.3861997391646760,0.38113359440331600,0.3836718915949180
238,1.6676676676676700,0.3912522365327070,0.3861997391646760,0.3887312206285580
239,1.6746746746746700,0.3912522365327070,0.39629099054444100,0.3937768543434280
240,1.6816816816816800,0.39629099054444100,0.39629099054444100,0.3988086964393390
241,1.6886886886886900,0.40632688126719400,0.40632688126719400,0.4038266499389590
242,1.6956956956957000,0.40632688126719400,0.40632688126719400,0.40883061718304400
243,1.7027027027027000,0.41132382265902500,0.41132382265902500,0.4138204998256520
244,1.7097097097097100,0.4212752040440740,0.41630663004621600,0.41879619882930800
245,1.7167167167167200,0.4212752040440740,0.4212752040440740,0.4237576144601460
246,1.7237237237237200,0.4262294445688480,0.4311692508329680,0.4287046462830060
247,1.7307307307307300,0.4360945213405000,0.4311692508329680,0.4336371931565120
248,1.7377377377377400,0.4360945213405000,0.4410051538814680,0.43855515322809700
249,1.7447447447447400,0.4410051538814680,0.4410051538814680,0.4434584239290070
250,1.7517517517517500,0.4507820926259950,0.44590104552738400,0.44834690196926600
251,1.7587587587587600,0.4507820926259950,0.4507820926259950,0.4532204833326000
252,1.7657657657657700,0.4556481907961470,0.4556481907961470,0.45807906327133500
253,1.7727727727727700,0.46533511915172900,0.46533511915172900,0.46292253630125000
254,1.7797797797797800,0.46533511915172900,0.46533511915172900,0.4677507961964030
255,1.7867867867867900,0.47496098077263000,0.47496098077263000,0.47256373598390700
256,1.7937937937937900,0.47975074271363300,0.47496098077263000,0.47736124793868700
257,1.8008008008008000,0.47975074271363300,0.47975074271363300,0.48214322357818600
258,1.8078078078078100,0.4892833845359620,0.4845249138442150,0.4869095536570400
259,1.8148148148148100,0.4892833845359620,0.4940260443892020,0.49166012816171300
260,1.8218218218218200,0.4940260443892020,0.4940260443892020,0.49639483630509600
261,1.8288288288288300,0.49875278222828200,0.49875278222828200,0.5011135665210680
262,1.8358358358358400,0.503463486096238,0.503463486096238,0.5058162064590200
263,1.8428428428428400,0.5128363401455050,0.5081580432474240,0.5105026429783350
264,1.84984984984985,0.5128363401455050,0.5128363401455050,0.5151727621428360
265,1.8568568568568600,0.5221436950328690,0.5174982624538050,0.5198264492151890
266,1.8638638638638600,0.5221436950328690,0.5221436950328690,0.5244635886512730
267,1.8708708708708700,0.5267725219333750,0.5267725219333750,0.529084064094505
268,1.877877877877880,0.5313846263903130,0.5313846263903130,0.5336877583701290
269,1.884884884884890,0.5359798908181390,0.5359798908181390,0.5382745534794580
270,1.8918918918918900,0.5451194251035730,0.5405581968043670,0.5428443305940870
271,1.8988988988989000,0.5451194251035730,0.5451194251035730,0.5473969700500550
272,1.9059059059059100,0.5541901674621850,0.5496634556320790,0.5519323513419680
273,1.912912912912910,0.5541901674621850,0.5541901674621850,0.5564503531170870
274,1.91991991991992,0.5586994388149030,0.5586994388149030,0.5609508531693670
275,1.926926926926930,0.5631911470557280,0.5676651686879330,0.5654337284334570
276,1.9339339339339300,0.5721213793459350,0.5676651686879330,0.5698988549786580
277,1.9409409409409400,0.5721213793459350,0.5721213793459350,0.5743461080028390
278,1.947947947947950,0.5809798658991130,0.5765596537898320,0.5787753618263060
279,1.954954954954960,0.5853818886664820,0.5853818886664820,0.583186489885638
280,1.961961961961960,0.5853818886664820,0.5853818886664820,0.5875793647274660
281,1.968968968968970,0.5897655941911530,0.5941308536739950,0.5919538580022190
282,1.9759759759759800,0.5941308536739950,0.5984775374091150,0.5963098404578210
283,1.982982982982980,0.602805514779077,0.5984775374091150,0.6006471819333470
284,1.98998998998999,0.6071146542481020,0.602805514779077,0.6049657513526280
285,1.996996996997000,0.6071146542481020,0.6071146542481020,0.6092654167178210
286,2.004004004004000,0.6159331060344510,0.611404823355223,0.6135460451029220
287,2.011011011011010,0.6159331060344510,0.615675888708404,0.6178075026472470
288,2.018018018018020,0.6159331060344510,0.6241601698865750,0.6220496545488490
289,2.025025025025030,0.6159331060344510,0.6241601698865750,0.6262723650579140
290,2.032032032032030,0.6159331060344510,0.6325664117668520,0.63047549747008
291,2.039039039039040,0.6159331060344510,0.6367399244050110,0.6346589141197380
292,2.046046046046050,0.6159331060344510,0.6367399244050110,0.6388224763732650
293,2.053053053053050,0.6159331060344510,0.6408935130059350,0.6429660446222200
294,2.06006006006006,0.6159331060344510,0.6450270374714770,0.647089478276492
295,2.067067067067070,0.6159331060344510,0.6491403567180330,0.6511926357573920
296,2.074074074074070,0.6159331060344510,0.6532333286710050,0.6552753744907040
297,2.081081081081080,0.6159331060344510,0.6613576573912780,0.6593375508996890
298,2.088088088088090,0.6159331060344510,0.6613576573912780,0.6633790203980260
299,2.095095095095100,0.6159331060344510,0.6693988669229490,0.6673996373827250
300,2.1021021021021000,0.6159331060344510,0.6733879360640660,0.671399255226968
301,2.109109109109110,0.6159331060344510,0.6733879360640660,0.6753777262729150
302,2.116116116116120,0.6159331060344510,0.6813022622102900,0.679334901824453
303,2.123123123123120,0.6159331060344510,0.6813022622102900,0.683270632139896
304,2.13013013013013,0.6159331060344510,0.6891305054706620,0.6871847664246320
305,2.1371371371371400,0.6159331060344510,0.6930119670422240,0.6910771528237200
306,2.144144144144140,0.6159331060344510,0.6930119670422240,0.6949476384144320
307,2.151151151151150,0.6159331060344510,0.7007088027639360,0.6987960691987480
308,2.158158158158160,0.6159331060344510,0.7045238667516440,0.7026222900957940
309,2.165165165165170,0.6159331060344510,0.7045238667516440,0.7064261449342260
310,2.1721721721721700,0.6159331060344510,0.7083164862294030,0.7102074764445630
311,2.179179179179180,0.6159331060344510,0.7158337592618130,0.7139661262514680
312,2.186186186186190,0.6159331060344510,0.7158337592618130,0.7177019348659680
313,2.1931931931931900,0.6159331060344510,0.719558093837134,0.721414741677626
314,2.2002002002002,0.6159331060344510,0.7232593459288380,0.7251043849466530
315,2.2072072072072100,0.6159331060344510,0.7305919522904200,0.7287707017959710
316,2.214214214214210,0.6159331060344510,0.7342229785145490,0.7324135282032110
317,2.2212212212212200,0.6159331060344510,0.7342229785145490,0.7360326989926620
318,2.2282282282282300,0.6159331060344510,0.7414136482657930,0.7396280478271640
319,2.235235235235240,0.6159331060344510,0.7449729567782940,0.7431994071999360
320,2.2422422422422400,0.6159331060344510,0.7449729567782940,0.7467466084263530
321,2.249249249249250,0.6159331060344510,0.7485080224071190,0.7502694816356690
322,2.2562562562562600,0.6159331060344510,0.7555047419497610,0.7537678557626680
323,2.2632632632632600,0.6159331060344510,0.7555047419497610,0.7572415585392720
324,2.27027027027027,0.6159331060344510,0.7589660513262350,0.7606904164860810
325,2.2772772772772800,0.6159331060344510,0.7658136988403940,0.7641142549038530
326,2.284284284284280,0.6159331060344510,0.7658136988403940,0.7675128978649290
327,2.2912912912912900,0.6159331060344510,0.7691996851218150,0.7708861682045960
328,2.2982982982983000,0.6159331060344510,0.7758950937934460,0.7742338875123860
329,2.305305305305310,0.6159331060344510,0.7758950937934460,0.7775558761233170
330,2.3123123123123100,0.6159331060344510,0.7792041568521320,0.7808519531090750
331,2.319319319319320,0.6159331060344510,0.7857440925920780,0.7841219362691240
332,2.3263263263263300,0.6159331060344510,0.7857440925920780,0.7873656421217680
333,2.3333333333333300,0.6159331060344510,0.7889745983086250,0.7905828858951360
334,2.34034034034034,0.6159331060344510,0.795355758324732,0.7937734815181140
335,2.3473473473473500,0.6159331060344510,0.795355758324732,0.7969372416112070
336,2.354354354354350,0.6159331060344510,0.7985060378640350,0.8000739774773400
337,2.3613613613613600,0.6159331060344510,0.8062538487756350,0.8031834990925950
338,2.3683683683683700,0.6159331060344510,0.8062538487756350,0.8062656150968760
339,2.3753753753753800,0.6159331060344510,0.8062538487756350,0.8093201327845190
340,2.3823823823823800,0.6159331060344510,0.8153339269945570,0.812346858094828
341,2.389389389389390,0.6159331060344510,0.8153339269945570,0.8153455956025460
342,2.3963963963964000,0.6159331060344510,0.8197878891085620,0.8183161485082620
343,2.4034034034034000,0.6159331060344510,0.8241603375683490,0.8212583186287480
344,2.4104104104104100,0.6159331060344510,0.8241603375683490,0.8241719063872270
345,2.4174174174174200,0.6159331060344510,0.8299010283665040,0.8270567108035760
346,2.424424424424420,0.6159331060344510,0.8299010283665040,0.8299125294844580
347,2.4314314314314300,0.6159331060344510,0.8299010283665040,0.8327391586133830
348,2.4384384384384400,0.6159331060344510,0.835524960479196,0.8355363929407040
349,2.4454454454454500,0.6159331060344510,0.835524960479196,0.8383040257735350
350,2.4524524524524500,0.6159331060344510,0.8437383252510840,0.8410418489656070
351,2.4594594594594600,0.6159331060344510,0.8437383252510840,0.8437496529070490
352,2.4664664664664700,0.6159331060344510,0.8490631006671390,0.8464272265140900
353,2.4734734734734700,0.6159331060344510,0.8490631006671390,0.8490743572187040
354,2.4804804804804800,0.6159331060344510,0.8490631006671390,0.851690830958166
355,2.4874874874874900,0.6159331060344510,0.8542652477210270,0.8542764321645450
356,2.4944944944944900,0.6159331060344510,0.8542652477210270,0.8568309437541210
357,2.5015015015015000,0.6159331060344510,0.861834747735785,0.859354147116722
358,2.5085085085085100,0.6159331060344510,0.861834747735785,0.861845822104998
359,2.5155155155155200,0.6159331060344510,0.8667226989282040,0.8643057470236050
360,2.5225225225225200,0.6159331060344510,0.8667226989282040,0.8667336986183240
361,2.5295295295295300,0.6159331060344510,0.8667226989282040,0.869129452065099
362,2.5365365365365400,0.6159331060344510,0.8714818570016720,0.8714927809589970
363,2.5435435435435400,0.6159331060344510,0.8761104043415710,0.8738234573030930
364,2.5505505505505500,0.6159331060344510,0.8761104043415710,0.8761212514972780
365,2.5575575575575600,0.6159331060344510,0.8761104043415710,0.8783859323269810
366,2.5645645645645600,0.6159331060344510,0.8806064976818630,0.8806172669518200
367,2.5715715715715700,0.6159331060344510,0.8806064976818630,0.8828150208941720
368,2.5785785785785800,0.6159331060344510,0.8849682677423190,0.8849789580276540
369,2.5855855855855900,0.6159331060344510,0.8849682677423190,0.8871088405655370
370,2.5925925925925900,0.6159331060344510,0.8891938188632770,0.8892044290490660
371,2.5995995995996000,0.6159331060344510,0.8891938188632770,0.8912654823357040
372,2.6066066066066100,0.6159331060344510,0.8932812286312550,0.8932917575872940
373,2.6136136136136100,0.6159331060344510,0.8932812286312550,0.8952830102581350
374,2.6206206206206200,0.6159331060344510,0.8972285475032200,0.8972389940829730
375,2.6276276276276300,0.6159331060344510,0.8972285475032200,0.8991594610649160
376,2.6346346346346300,0.6159331060344510,0.9010337984222110,0.9010441614632510
377,2.6416416416416400,0.6159331060344510,0.9010337984222110,0.9028928437811830
378,2.6486486486486500,0.6159331060344510,0.9046949764301730,0.9047052547534930
379,2.6556556556556600,0.6159331060344510,0.9082100482735010,0.906481139334096
380,2.6626626626626600,0.6159331060344510,0.9082100482735010,0.9082202406835220
381,2.66966966966967,0.6159331060344510,0.9082100482735010,0.9099223001563060
382,2.6766766766766800,0.6159331060344510,0.911576952004064,0.9115870572882870
383,2.6836836836836800,0.6159331060344510,0.9147935965740410,0.9132142497838220
384,2.6906906906906900,0.6159331060344510,0.9147935965740410,0.9148036135029030
385,2.6976976976977000,0.6159331060344510,0.918587486095915,0.9163548824481970
386,2.704704704704710,0.6159331060344510,0.918587486095915,0.9178677887519760
387,2.7117117117117100,0.6159331060344510,0.918587486095915,0.919342062662971
388,2.7187187187187200,0.6159331060344510,0.922163834257712,0.9207774325331280
389,2.725725725725730,0.6159331060344510,0.922163834257712,0.922173624804266
390,2.7327327327327300,0.6159331060344510,0.9254691236308620,0.923530363994651
391,2.73973973973974,0.6159331060344510,0.9254691236308620,0.9248473726854670
392,2.7467467467467500,0.6159331060344510,0.9254691236308620,0.9261243715071950
393,2.7537537537537500,0.6159331060344510,0.9254691236308620,0.9273610791259000
394,2.760760760760760,0.6159331060344510,0.9285476561368860,0.9285572122294140
395,2.7677677677677700,0.6159331060344510,0.9313469238383520,0.9297124855134260
396,2.774774774774780,0.6159331060344510,0.9313469238383520,0.9308266116674780
397,2.7817817817817800,0.6159331060344510,0.9313469238383520,0.9318993013608550
398,2.7887887887887900,0.6159331060344510,0.9339098905774380,0.9329302632283790
399,2.795795795795800,0.6159331060344510,0.9339098905774380,0.9339192038561050
400,2.8028028028028000,0.6159331060344510,0.9361850939019610,0.9348658277669170
401,2.80980980980981,0.6159331060344510,0.9361850939019610,0.9357698374060150
402,2.8168168168168200,0.6159331060344510,0.9361850939019610,0.9366309331263100
403,2.823823823823820,0.6159331060344510,0.938573607191553,0.9374488131737100
404,2.830830830830830,0.6159331060344510,0.938573607191553,0.9382231736723070
405,2.8378378378378400,0.6159331060344510,0.938573607191553,0.9389537086094510
406,2.844844844844850,0.6159331060344510,0.938573607191553,0.9396401098207320
407,2.8518518518518500,0.6159331060344510,0.9405663004493600,0.9402820669748480
408,2.858858858858860,0.6159331060344510,0.9405663004493600,0.9408792675583650
409,2.865865865865870,0.6159331060344510,0.9427364113254590,0.9414313968603750
410,2.8728728728728700,0.6159331060344510,0.9427364113254590,0.9419381379570480
411,2.87987987987988,0.6159331060344510,0.9427364113254590,0.9423991716960630
412,2.8868868868868900,0.6159331060344510,0.9427364113254590,0.9428141766809470
413,2.893893893893890,0.6159331060344510,0.9427364113254590,0.9431828292552910
414,2.900900900900900,0.6159331060344510,0.9427364113254590,0.9435048034868580
415,2.9079079079079100,0.6159331060344510,0.9440556355277280,0.9437797711515810
416,2.914914914914920,0.6159331060344510,0.9440556355277280,0.9440074017174500
417,2.9219219219219200,0.6159331060344510,0.9440556355277280,0.9441873623282800
418,2.928928928928930,0.6159331060344510,0.9440556355277280,0.9443193177873720
419,2.935935935935940,0.6159331060344510,0.9440556355277280,0.94440293054105
420,2.942942942942940,0.6159331060344510,0.9440556355277280,0.9444378606620950
421,2.94994994994995,0.6159331060344510,0.9440556355277280,0.9444237658330470
422,2.956956956956960,0.6159331060344510,0.9440556355277280,0.9443603013294060
423,2.963963963963960,0.6159331060344510,0.9440556355277280,0.9442471200027010
424,2.970970970970970,0.6159331060344510,0.9440556355277280,0.9440838722634450
425,2.977977977977980,0.6159331060344510,0.9440556355277280,0.943870206063975
426,2.984984984984990,0.6159331060344510,0.9440556355277280,0.9436057668811660
427,2.991991991991990,0.6159331060344510,0.9440556355277280,0.9432901976990200
428,2.998998998999000,0.6159331060344510,NaN,0.9429231389911440
429,3.006006006006010,0.6159331060344510,2.775198423780980,0.9425042287030920
430,3.013013013013010,0.6159331060344510,2.775198423780980,0.9420331022345920
431,3.02002002002002,0.6159331060344510,2.775198423780980,0.9415093924216430
432,3.027027027027030,0.6159331060344510,2.775198423780980,0.9409327295184900
433,3.034034034034030,0.6159331060344510,2.775198423780980,0.9403027411794680
434,3.041041041041040,0.6159331060344510,2.775198423780980,0.9396190524407210
435,3.048048048048050,0.6159331060344510,2.775198423780980,0.9388812857017920
436,3.055055055055060,0.6159331060344510,2.775198423780980,0.9380890607070840
437,3.062062062062060,0.6159331060344510,2.775198423780980,0.9372419945271900
438,3.069069069069070,0.6159331060344510,2.775198423780980,0.9363397015400900
439,3.076076076076080,0.6159331060344510,2.775198423780980,0.9353817934122190
440,3.083083083083080,0.6159331060344510,2.775198423780980,0.9343678790794040
441,3.09009009009009,0.6159331060344510,2.775198423780980,0.9332975647276550
442,3.0970970970971000,0.6159331060344510,2.775198423780980,0.9321704537738360
443,3.104104104104100,0.6159331060344510,2.775198423780980,0.9309861468461940
444,3.111111111111110,0.6159331060344510,2.775198423780980,0.9297442417647440
445,3.118118118118120,0.6159331060344510,2.775198423780980,0.9284443335215300
446,3.125125125125130,0.6159331060344510,2.775198423780980,0.9270860142607360
447,3.1321321321321300,0.6159331060344510,2.775198423780980,0.9256688732586610
448,3.139139139139140,0.6159331060344510,2.775198423780980,0.9241924969035530
449,3.146146146146150,0.6159331060344510,2.775198423780980,0.9226564686753030
450,3.153153153153150,0.6159331060344510,2.775198423780980,0.9210603691249940
451,3.16016016016016,0.6159331060344510,2.775198423780980,0.9194037758543050
452,3.1671671671671700,0.6159331060344510,2.775198423780980,0.9176862634947740
453,3.174174174174170,0.6159331060344510,2.775198423780980,0.9159074036869120
454,3.181181181181180,0.6159331060344510,2.775198423780980,0.9140667650591730
455,3.188188188188190,0.6159331060344510,2.775198423780980,0.9121639132067710
456,3.195195195195200,0.6159331060344510,2.775198423780980,0.910198410670354
457,3.2022022022022000,0.6159331060344510,2.775198423780980,0.9081698169145260
458,3.209209209209210,0.6159331060344510,2.775198423780980,0.906077688306216
459,3.2162162162162200,0.6159331060344510,2.775198423780980,0.9039215780928950
460,3.2232232232232200,0.6159331060344510,2.775198423780980,0.9017010363806460
461,3.23023023023023,0.6159331060344510,2.775198423780980,0.899415610112068
462,3.2372372372372400,0.6159331060344510,2.775198423780980,0.8970648430440390
463,3.244244244244240,0.6159331060344510,2.775198423780980,0.8946482757253100
464,3.2512512512512500,0.6159331060344510,2.775198423780980,0.8921654454739470
465,3.2582582582582600,0.6159331060344510,2.775198423780980,0.8896158863546190
466,3.265265265265270,0.6159331060344510,2.775198423780980,0.8869991291557160
467,3.2722722722722700,0.6159331060344510,2.775198423780980,0.8843147013663110
468,3.279279279279280,0.6159331060344510,2.775198423780980,0.8815621271529670
469,3.2862862862862900,0.6159331060344510,2.775198423780980,0.8787409273363680
470,3.2932932932932900,0.6159331060344510,2.775198423780980,0.8758506193677920
471,3.3003003003003,0.6159331060344510,2.775198423780980,0.8728907173054270
472,3.3073073073073100,0.6159331060344510,2.775198423780980,0.8698607317904990
473,3.314314314314310,0.6159331060344510,2.775198423780980,0.8667601700232570
474,3.3213213213213200,0.6159331060344510,2.775198423780980,0.86358853573877
475,3.3283283283283300,0.6159331060344510,2.775198423780980,0.860345329182566
476,3.335335335335340,0.6159331060344510,2.775198423780980,0.8570300470860910
477,3.3423423423423400,0.6159331060344510,2.775198423780980,0.853642182642002
478,3.349349349349350,0.6159331060344510,2.775198423780980,0.8501812254792820
479,3.3563563563563600,0.6159331060344510,2.775198423780980,0.8466466616381820
480,3.3633633633633600,0.6159331060344510,2.775198423780980,0.843037973544988
481,3.3703703703703700,0.6159331060344510,2.775198423780980,0.8393546399866070
482,3.3773773773773800,0.6159331060344510,2.775198423780980,0.8355961360849750
483,3.384384384384380,0.6159331060344510,2.775198423780980,0.8317619332712920
484,3.3913913913913900,0.6159331060344510,2.775198423780980,0.8278514992600640
485,3.3983983983984000,0.6159331060344510,2.775198423780980,0.8238642980229710
486,3.4054054054054100,0.6159331060344510,2.775198423780980,0.8197997897625510
487,3.4124124124124100,0.6159331060344510,2.775198423780980,0.8156574308856930
488,3.419419419419420,0.6159331060344510,2.775198423780980,0.8114366739769500
489,3.4264264264264300,0.6159331060344510,2.775198423780980,0.8071369677716600
490,3.4334334334334300,0.6159331060344510,2.775198423780980,0.8027577571288840
491,3.4404404404404400,0.6159331060344510,2.775198423780980,0.7982984830041440
492,3.4474474474474500,0.6159331060344510,2.775198423780980,0.7937585824219760
493,3.454454454454450,0.6159331060344510,2.775198423780980,0.7891374884482950
494,3.4614614614614600,0.6159331060344510,2.775198423780980,0.784434630162548
495,3.4684684684684700,0.6159331060344510,2.775198423780980,0.7796494326296950
496,3.4754754754754800,0.6159331060344510,2.775198423780980,0.7747813168719740
497,3.4824824824824800,0.6159331060344510,2.775198423780980,0.7698296998404710
498,3.4894894894894900,0.6159331060344510,2.775198423780980,0.7647939943865010
499,3.4964964964965000,0.6159331060344510,2.775198423780980,0.7596736092327780
500,3.5035035035035000,0.6159331060344510,2.775198423780980,0.7544679489443790
501,3.5105105105105100,0.6159331060344510,2.775198423780980,0.7491764138995140
502,3.5175175175175200,0.6159331060344510,2.775198423780980,0.7437984002600840
503,3.5245245245245200,0.6159331060344510,2.775198423780980,0.7383332999420340
504,3.5315315315315300,0.6159331060344510,2.775198423780980,0.732780500585499
505,3.5385385385385400,0.6159331060344510,2.775198423780980,0.727139385524733
506,3.5455455455455500,0.6159331060344510,2.775198423780980,0.7214093337578370
507,3.5525525525525500,0.6159331060344510,2.775198423780980,0.7155897199162640
508,3.5595595595595600,0.6159331060344510,2.775198423780980,0.7096799142341210
509,3.5665665665665700,0.6159331060344510,2.775198423780980,0.703679282517242
510,3.5735735735735700,0.6159331060344510,2.775198423780980,0.6975871861120520
511,3.5805805805805800,0.6159331060344510,2.775198423780980,0.6914029818742130
512,3.5875875875875900,0.6159331060344510,2.775198423780980,0.6851260221370440
513,3.5945945945945900,0.6159331060344510,2.775198423780980,0.6787556546797210
514,3.6016016016016000,0.6159331060344510,2.775198423780980,0.6722912226952560
515,3.6086086086086100,0.6159331060344510,2.775198423780980,0.6657320647582500
516,3.6156156156156200,0.6159331060344510,2.775198423780980,0.6590775147924120
517,3.6226226226226200,0.6159331060344510,2.775198423780980,0.6523269020378640
518,3.6296296296296300,0.6159331060344510,2.775198423780980,0.6454795510182020
519,3.6366366366366400,0.6159331060344510,2.775198423780980,0.638534781507333
520,3.6436436436436400,0.6159331060344510,2.775198423780980,0.6314919084960770
521,3.6506506506506500,0.6159331060344510,2.775198423780980,0.6243502421585340
522,3.6576576576576600,0.6159331060344510,2.775198423780980,0.6171090878182160
523,3.664664664664670,0.6159331060344510,2.775198423780980,0.6097677459139380
524,3.6716716716716700,0.6159331060344510,2.775198423780980,0.6023255119654690
525,3.6786786786786800,0.6159331060344510,2.775198423780980,0.5947816765389480
526,3.6856856856856900,0.6159331060344510,2.775198423780980,0.5871355252120490
527,3.6926926926926900,0.6159331060344510,2.775198423780980,0.5793863385389030
528,3.6996996996997,0.6159331060344510,2.775198423780980,0.5715333920147760
529,3.7067067067067100,0.6159331060344510,2.775198423780980,0.5635759560404970
530,3.7137137137137100,0.6159331060344510,2.775198423780980,0.5555132958866370
531,3.720720720720720,0.6159331060344510,2.775198423780980,0.5473446716574300
532,3.7277277277277300,0.6159331060344510,2.775198423780980,0.5390693382544540
533,3.734734734734740,0.6159331060344510,2.775198423780980,0.5306865453400370
534,3.7417417417417400,0.6159331060344510,2.775198423780980,0.522195537300429
535,3.7487487487487500,0.6159331060344510,2.775198423780980,0.5135955532086890
536,3.755755755755760,0.6159331060344510,2.775198423780980,0.504885826787338
537,3.7627627627627600,0.6159331060344510,2.775198423780980,0.49606558637072700
538,3.76976976976977,0.6159331060344510,2.775198423780980,0.48713405486715100
539,3.7767767767767800,0.6159331060344510,2.775198423780980,0.47809044972070100
540,3.7837837837837800,0.6159331060344510,2.783767417788940,0.46893398287283300
541,3.790790790790790,0.6159331060344510,2.783767417788940,0.4596638607236820
542,3.7977977977978000,0.6159331060344510,2.797781431802200,0.4502792840930950
543,3.804804804804810,0.6159331060344510,2.811795445817020,0.44077944818139100
544,3.8118118118118100,0.6159331060344510,2.811795445817020,0.43116354252985400
545,3.818818818818820,0.6159331060344510,2.822318230812150,0.42143075098092900
546,3.825825825825830,0.6159331060344510,2.832816466838750,0.4115802516381620
547,3.8328328328328300,0.6159331060344510,2.832816466838750,0.4016112168258370
548,3.83983983983984,0.6159331060344510,2.8468304808503000,0.39152281304834400
549,3.8468468468468500,0.6159331060344510,2.8468304808503000,0.38131420094925500
550,3.853853853853850,0.6159331060344510,2.864327541024710,0.37098453527010900
551,3.860860860860860,0.6159331060344510,2.864327541024710,0.36053296480891600
552,3.8678678678678700,0.6159331060344510,2.864327541024710,0.34995863237836300
553,3.874874874874880,0.6159331060344510,2.864327541024710,0.339260674763727
554,3.8818818818818800,0.6159331060344510,2.8818655158879400,0.32843822268049200
555,3.888888888888890,0.6159331060344510,2.8993625760598100,0.3174904007316680
556,3.895895895895900,0.6159331060344510,2.8993625760598100,0.3064163273648140
557,3.9029029029029000,0.6159331060344510,2.8993625760598100,0.2952151148287540
558,3.90990990990991,0.6159331060344510,2.8993625760598100,0.28388586912998400
559,3.9169169169169200,0.6159331060344510,2.916900550922910,0.27242768998878900
560,3.923923923923920,0.6159331060344510,2.934397611095220,0.2608396707950290
561,3.930930930930930,0.6159331060344510,2.934397611095220,0.24912089856363700
562,3.937937937937940,0.6159331060344510,2.934397611095220,0.2372704538897850
563,3.944944944944950,0.6159331060344510,2.9554186321160400,0.22528741090374700
564,3.9519519519519500,0.6159331060344510,2.9554186321160400,0.21317083722543900
565,3.958958958958960,0.6159331060344510,2.9554186321160400,0.20091979391863800
566,3.965965965965970,0.6159331060344510,2.9554186321160400,0.18853333544488800
567,3.972972972972970,0.6159331060344510,2.9764396531369900,0.17601050961707000
568,3.97997997997998,0.6159331060344510,2.9764396531369900,0.16335035755265200
569,3.986986986986990,0.6159331060344510,2.9974606741584200,0.15055191362661400
570,3.993993993993990,0.6159331060344510,2.9974606741584200,0.1376142054240320
571,4.001001001001000,0.6159331060344510,2.9974606741584200,0.12453625369233500
572,4.008008008008010,0.6159331060344510,2.9974606741584200,0.1113170722932280
573,4.015015015015020,0.6159331060344510,3.0184816951791400,0.09795566815427300
574,4.022022022022020,0.6159331060344510,3.0184816951791400,0.0844510412201287
575,4.029029029029030,0.6159331060344510,3.0184816951791400,0.07080218440345340
576,4.036036036036040,0.6159331060344510,3.0395027162011000,0.05700808353545560
577,4.043043043043040,0.6159331060344510,3.0395027162011000,0.04306771731609780
578,4.05005005005005,0.6159331060344510,3.0395027162011000,0.028980057263958700
579,4.057057057057060,0.6159331060344510,3.0605237372205900,0.014744067665733800
580,4.064064064064060,0.6159331060344510,3.0605237372205900,0.0003587055253797540
581,4.071071071071070,0.6159331060344510,3.0605237372205900,-0.01417707948708720
582,4.078078078078080,0.6159331060344510,3.0815447582429000,-0.028864345087171700
583,4.085085085085090,0.6159331060344510,3.0815447582429000,-0.04370415642782040
584,4.092092092092090,0.6159331060344510,3.0815447582429000,-0.05869758615172540
585,4.099099099099100,0.6159331060344510,3.1025657792625500,-0.07384571444398660
586,4.106106106106110,0.6159331060344510,3.1025657792625500,-0.08914962908514700
587,4.113113113113110,0.6159331060344510,3.1235868002848400,-0.1046104255046070
588,4.12012012012012,0.6159331060344510,3.1235868002848400,-0.12022920683439900
589,4.127127127127130,0.6159331060344510,3.1235868002848400,-0.13600708396335400
590,4.134134134134130,0.6159331060344510,3.1411247751470200,-0.15194517559164300
591,4.141141141141140,0.6159331060344510,3.1411247751470200,-0.16804460828570600
592,4.148148148148150,0.6159331060344510,3.1411247751470200,-0.18430651653356600
593,4.155155155155160,0.6159331060344510,3.1551387891587000,-0.20073204280051900
594,4.162162162162160,0.6159331060344510,3.1551387891587000,-0.21732233758524300
595,4.1691691691691700,0.6159331060344510,3.172635849334080,-0.23407855947627400
596,4.176176176176180,0.6159331060344510,3.172635849334080,-0.2510018752088930
597,4.183183183183180,0.6159331060344510,3.1901738241954200,-0.26809345972242200
598,4.19019019019019,0.6159331060344510,3.1901738241954200,-0.2853544962178930
599,4.197197197197200,0.6159331060344510,3.1901738241954200,-0.30278617621615200
600,4.2042042042042000,0.6159331060344510,3.204187838207050,-0.32038969961636000
601,4.211211211211210,0.6159331060344510,3.204187838207050,-0.33816627475490500
602,4.218218218218220,0.6159331060344510,3.221684898382400,-0.35611711846473400
603,4.225225225225230,0.6159331060344510,3.221684898382400,-0.37424345613508600
604,4.232232232232230,0.6159331060344510,3.2392228732452200,-0.3925465217716660
605,4.2392392392392400,0.6159331060344510,3.2392228732452200,-0.41102755805723100
606,4.246246246246250,0.6159331060344510,3.2392228732452200,-0.429687816412601
607,4.253253253253250,0.6159331060344510,3.2532368872571500,-0.44852855705810900
608,4.26026026026026,0.6159331060344510,3.2532368872571500,-0.4675510490754640
609,4.267267267267270,0.6159331060344510,3.270733947431150,-0.48675657047007000
610,4.2742742742742700,0.6159331060344510,3.270733947431150,-0.5061464082337700
611,4.281281281281280,0.6159331060344510,3.288271922294160,-0.5257218584080350
612,4.288288288288290,0.6159331060344510,3.288271922294160,-0.5454842261476050
613,4.295295295295300,0.6159331060344510,3.288271922294160,-0.5654348257845570
614,4.302302302302300,0.6159331060344510,3.3022859363058000,-0.5855749808928450
615,4.3093093093093100,0.6159331060344510,3.316299950320510,-0.6059060243532840
616,4.316316316316320,0.6159331060344510,3.316299950320510,-0.6264292984189910
617,4.323323323323320,0.6159331060344510,3.316299950320510,-0.647146154781292
618,4.33033033033033,0.6159331060344510,3.330313964334560,-0.6680579546360780
619,4.337337337337340,0.6159331060344510,3.330313964334560,-0.689166068750648
620,4.344344344344350,0.6159331060344510,3.3443279783492200,-0.7104718775310040
621,4.351351351351350,0.6159331060344510,3.3443279783492200,-0.7319767710896300
622,4.358358358358360,0.6159331060344510,3.358341992362890,-0.7536821493137470
623,4.365365365365370,0.6159331060344510,3.358341992362890,-0.775589421934038
624,4.372372372372370,0.6159331060344510,3.3723560063759400,-0.7977000085938690
625,4.37937937937938,0.6159331060344510,3.3723560063759400,-0.8200153389189890
626,4.386386386386390,0.6159331060344510,3.3863700203895300,-0.8425368525877220
627,4.393393393393390,0.6159331060344510,3.3863700203895300,-0.8652659994016530
628,4.4004004004004,0.6159331060344510,3.40038403440838,-0.8882042393568180
629,4.407407407407410,0.6159331060344510,3.40038403440838,-0.9113530427153730
630,4.414414414414420,0.6159331060344510,3.4143980484191700,-0.9347138900777910
631,4.421421421421420,0.6159331060344510,3.4143980484191700,-0.9582882724555580
632,4.428428428428430,0.6159331060344510,3.4284120624337200,-0.9820776913443710
633,4.435435435435440,0.6159331060344510,3.4284120624337200,-1.0060836587978800
634,4.4424424424424400,0.6159331060344510,3.4424260764448500,-1.0303076975018800
635,4.44944944944945,0.6159331060344510,3.4424260764448500,-1.054751340849140
636,4.456456456456460,0.6159331060344510,3.4564400904640000,-1.0794161330146400
637,4.463463463463460,0.6159331060344510,3.4564400904640000,-1.1043036290313900
638,4.47047047047047,0.6159331060344510,3.4704541044750900,-1.1294153948668100
639,4.4774774774774800,0.6159331060344510,3.4704541044750900,-1.1547530074995800
640,4.484484484484490,0.6159331060344510,3.484468118487630,-1.180318054997100
641,4.491491491491490,0.6159331060344510,3.484468118487630,-1.2061121365934400
642,4.498498498498500,0.6159331060344510,3.4984821325035600,-1.2321368627678600
643,4.505505505505510,0.6159331060344510,3.4984821325035600,-1.2583938553239000
644,4.5125125125125100,0.6159331060344510,3.5124961465154500,-1.284884747468990
645,4.51951951951952,0.6159331060344510,3.5124961465154500,-1.3116111838946300
646,4.526526526526530,0.6159331060344510,3.5265101605345800,-1.338574820857190
647,4.533533533533530,0.6159331060344510,3.547482084207140,-1.365777326259150
648,4.54054054054054,0.6159331060344510,3.547482084207140,-1.3932203797310700
649,4.5475475475475500,0.6159331060344510,3.547482084207140,-1.4209056727140100
650,4.554554554554560,0.6159331060344510,3.547482084207140,-1.4488349085425900
651,4.561561561561560,0.6159331060344510,3.568552202575350,-1.4770098025286100
652,4.568568568568570,0.6159331060344510,3.568552202575350,-1.505432082045310
653,4.575575575575580,0.6159331060344510,3.5860492627474000,-1.5341034866121200
654,4.5825825825825800,0.6159331060344510,3.5860492627474000,-1.5630257679801200
655,4.58958958958959,0.6159331060344510,3.5860492627474000,-1.5922006902180000
656,4.596596596596600,0.6159331060344510,3.5860492627474000,-1.6216300297987400
657,4.603603603603600,0.6159331060344510,3.610545147270720,-1.6513155756867400
658,4.61061061061061,0.6159331060344510,3.610545147270720,-1.6812591294257600
659,4.617617617617620,0.6159331060344510,3.610545147270720,-1.7114625052272800
660,4.624624624624630,0.6159331060344510,3.63161526563609,-1.7419275300596300
661,4.631631631631630,0.6159331060344510,3.63161526563609,-1.7726560437376700
662,4.638638638638640,0.6159331060344510,3.6491123258100400,-1.8036498990131300
663,4.645645645645650,0.6159331060344510,3.6491123258100400,-1.8349109616655800
664,4.652652652652650,0.6159331060344510,3.6491123258100400,-1.8664411105940200
665,4.65965965965966,0.6159331060344510,3.666650300672100,-1.89824223790915
666,4.666666666666670,0.6159331060344510,3.666650300672100,-1.9303162490262500
667,4.673673673673670,0.6159331060344510,3.684147360843110,-1.9626650627587500
668,4.68068068068068,0.6159331060344510,3.684147360843110,-1.9952906114124500
669,4.687687687687690,0.6159331060344510,3.684147360843110,-2.0281948408803500
670,4.694694694694700,0.6159331060344510,3.684147360843110,-2.0613797107382300
671,4.701701701701700,0.6159331060344510,3.701685335709090,-2.094847194340860
672,4.708708708708710,0.6159331060344510,3.7191823958783900,-2.1285992789188600
673,4.7157157157157200,0.6159331060344510,3.7191823958783900,-2.1626379656763100
674,4.722722722722720,0.6159331060344510,3.7191823958783900,-2.196965269888950
675,4.72972972972973,0.6159331060344510,3.7191823958783900,-2.2315832210031900
676,4.736736736736740,0.6159331060344510,3.7367203707438800,-2.2664938627357200
677,4.743743743743740,0.6159331060344510,3.754217430913040,-2.301699253173830
678,4.7507507507507500,0.6159331060344510,3.754217430913040,-2.337201464876520
679,4.757757757757760,0.6159331060344510,3.754217430913040,-2.3730025849762000
680,4.764764764764770,0.6159331060344510,3.754217430913040,-2.4091047152812000
681,4.771771771771770,0.6159331060344510,3.771755405778590,-2.4455099723789400
682,4.778778778778780,0.6159331060344510,3.7892524659496000,-2.482220487739880
683,4.7857857857857900,0.6159331060344510,3.7892524659496000,-2.51923840782215
684,4.792792792792790,0.6159331060344510,3.7892524659496000,-2.5565658941769500
685,4.7997997997998,0.6159331060344510,3.806790440810340,-2.594205123554660
686,4.806806806806810,0.6159331060344510,3.806790440810340,-2.6321582880117300
687,4.813813813813810,0.6159331060344510,3.8242875009871200,-2.6704275950183200
688,4.8208208208208200,0.6159331060344510,3.8242875009871200,-2.709015267566650
689,4.827827827827830,0.6159331060344510,3.8242875009871200,-2.7479235442801700
690,4.834834834834840,0.6159331060344510,3.8453085220060300,-2.7871546795234600
691,4.841841841841840,0.6159331060344510,3.8453085220060300,-2.8267109435129200
692,4.848848848848850,0.6159331060344510,3.8453085220060300,-2.8665946224282300
693,4.8558558558558600,0.6159331060344510,3.8453085220060300,-2.906808018524640
694,4.862862862862860,0.6159331060344510,3.8663295430263700,-2.9473534502459000
695,4.86986986986987,0.6159331060344510,3.8663295430263700,-2.9882332523382300
696,4.876876876876880,0.6159331060344510,3.8663295430263700,-3.0294497759648300
697,4.883883883883880,0.6159331060344510,3.887350564048610,-3.0710053888214100
698,4.890890890890890,0.6159331060344510,3.887350564048610,-3.112902475252360
699,4.897897897897900,0.6159331060344510,3.887350564048610,-3.155143436367910
700,4.904904904904910,0.6159331060344510,3.908371585068480,-3.1977306901619200
701,4.911911911911910,0.6159331060344510,3.908371585068480,-3.2406666716306800
702,4.918918918918920,0.6159331060344510,3.908371585068480,-3.2839538328924300
703,4.925925925925930,0.6159331060344510,3.9293926060940200,-3.327594643307730
704,4.932932932932930,0.6159331060344510,3.9293926060940200,-3.371591589600760
705,4.93993993993994,0.6159331060344510,3.9293926060940200,-3.4159471759813700
706,4.946946946946950,0.6159331060344510,3.950413627109470,-3.4606639242680600
707,4.953953953953950,0.6159331060344510,3.950413627109470,-3.5057443740117600
708,4.960960960960960,0.6159331060344510,3.950413627109470,-3.5511910826205500
709,4.967967967967970,0.6159331060344510,3.9714346481294800,-3.5970066254852300
710,4.974974974974980,0.6159331060344510,3.9714346481294800,-3.643193596105730
711,4.981981981981980,0.6159331060344510,3.9714346481294800,-3.6897546062184800
712,4.988988988988990,0.6159331060344510,3.9924556691586800,-3.736692285924630
713,4.995995995996000,0.6159331060344510,3.9924556691586800,-3.7840092838191900
714,5.003003003003000,NaN,3.9924556691586800,NaN
715,5.01001001001001,4.952221754226520,4.013476690172560,4.01001001001001
716,5.017017017017020,4.952221754226520,4.013476690172560,4.017017017017020
717,5.024024024024020,4.952221754226520,4.013476690172560,4.024024024024020
718,5.031031031031030,4.952221754226520,4.034497711192710,4.031031031031030
719,5.038038038038040,4.952221754226520,4.034497711192710,4.038038038038040
720,5.045045045045050,4.952221754226520,4.034497711192710,4.045045045045050
721,5.052052052052050,4.952221754226520,4.0555187322171100,4.052052052052050
722,5.059059059059060,4.952221754226520,4.0555187322171100,4.059059059059060
723,5.066066066066070,4.952221754226520,4.0555187322171100,4.066066066066070
724,5.073073073073070,4.952221754226520,4.076539753233620,4.073073073073070
725,5.08008008008008,4.952221754226520,4.076539753233620,4.08008008008008
726,5.087087087087090,4.952221754226520,4.09756077426108,4.087087087087090
727,5.094094094094090,4.952221754226520,4.09756077426108,4.094094094094090
728,5.101101101101100,4.952221754226520,4.09756077426108,4.101101101101100
729,5.108108108108110,4.952221754226520,4.122056658781750,4.108108108108110
730,5.115115115115120,4.952221754226520,4.122056658781750,4.115115115115120
731,5.122122122122120,4.952221754226520,4.122056658781750,4.122122122122120
732,5.129129129129130,4.952221754226520,4.122056658781750,4.129129129129130
733,5.136136136136140,4.952221754226520,4.122056658781750,4.136136136136140
734,5.143143143143140,4.952221754226520,4.146609823312370,4.143143143143140
735,5.15015015015015,4.952221754226520,4.146609823312370,4.15015015015015
736,5.157157157157160,4.952221754226520,4.146609823312370,4.157157157157160
737,5.1641641641641600,4.952221754226520,4.167630844325380,4.1641641641641600
738,5.171171171171170,4.952221754226520,4.167630844325380,4.171171171171170
739,5.178178178178180,4.952221754226520,4.188651865350630,4.178178178178180
740,5.185185185185190,4.952221754226520,4.188651865350630,4.185185185185190
741,5.192192192192190,4.952221754226520,4.188651865350630,4.192192192192190
742,5.1991991991992000,4.952221754226520,4.2131477498716400,4.1991991991992000
743,5.206206206206210,4.952221754226520,4.2131477498716400,4.206206206206210
744,5.213213213213210,4.952221754226520,4.2131477498716400,4.213213213213210
745,5.22022022022022,4.952221754226520,4.2131477498716400,4.22022022022022
746,5.227227227227230,4.952221754226520,4.2131477498716400,4.227227227227230
747,5.2342342342342300,4.952221754226520,4.2377009144018,4.2342342342342300
748,5.241241241241240,4.952221754226520,4.2377009144018,4.241241241241240
749,5.248248248248250,4.952221754226520,4.262196798923960,4.248248248248250
750,5.255255255255260,4.952221754226520,4.262196798923960,4.255255255255260
751,5.262262262262260,4.952221754226520,4.262196798923960,4.262262262262260
752,5.2692692692692700,4.952221754226520,4.262196798923960,4.2692692692692700
753,5.276276276276280,4.952221754226520,4.290224826953020,4.276276276276280
754,5.283283283283280,4.952221754226520,4.290224826953020,4.283283283283280
755,5.29029029029029,4.952221754226520,4.290224826953020,4.29029029029029
756,5.297297297297300,4.952221754226520,4.290224826953020,4.297297297297300
757,5.3043043043043000,4.952221754226520,4.290224826953020,4.3043043043043000
758,5.311311311311310,4.952221754226520,4.318252854976760,4.311311311311310
759,5.318318318318320,4.952221754226520,4.318252854976760,4.318318318318320
760,5.325325325325330,4.952221754226520,4.318252854976760,4.325325325325330
761,5.332332332332330,4.952221754226520,4.318252854976760,4.332332332332330
762,5.33933933933934,4.952221754226520,4.346280883007480,4.33933933933934
763,5.346346346346350,4.952221754226520,4.346280883007480,4.346346346346350
764,5.353353353353350,4.952221754226520,4.346280883007480,4.353353353353350
765,5.36036036036036,4.952221754226520,4.346280883007480,4.36036036036036
766,5.367367367367370,4.952221754226520,4.37430891103253,4.367367367367370
767,5.374374374374380,4.952221754226520,4.37430891103253,4.374374374374380
768,5.381381381381380,4.952221754226520,4.37430891103253,4.381381381381380
769,5.388388388388390,4.952221754226520,4.37430891103253,4.388388388388390
770,5.395395395395400,4.952221754226520,4.402336939063990,4.395395395395400
771,5.402402402402400,4.952221754226520,4.402336939063990,4.402402402402400
772,5.40940940940941,4.952221754226520,4.402336939063990,4.40940940940941
773,5.416416416416420,4.952221754226520,4.402336939063990,4.416416416416420
774,5.423423423423420,4.952221754226520,4.4303649670908600,4.423423423423420
775,5.43043043043043,4.952221754226520,4.4303649670908600,4.43043043043043
776,5.4374374374374400,4.952221754226520,4.4303649670908600,4.4374374374374400
777,5.444444444444450,4.952221754226520,4.4303649670908600,4.444444444444450
778,5.451451451451450,4.952221754226520,4.458392995116950,4.451451451451450
779,5.458458458458460,4.952221754226520,4.458392995116950,4.458458458458460
780,5.465465465465470,4.952221754226520,4.458392995116950,4.465465465465470
781,5.4724724724724700,4.952221754226520,4.489887704278230,4.4724724724724700
782,5.47947947947948,4.952221754226520,4.489887704278230,4.47947947947948
783,5.486486486486490,4.952221754226520,4.489887704278230,4.486486486486490
784,5.493493493493490,4.952221754226520,4.489887704278230,4.493493493493490
785,5.5005005005005,4.952221754226520,4.489887704278230,4.5005005005005
786,5.5075075075075100,4.952221754226520,4.489887704278230,4.5075075075075100
787,5.514514514514520,4.952221754226520,4.521456058183270,4.514514514514520
788,5.521521521521520,4.952221754226520,4.521456058183270,4.521521521521520
789,5.528528528528530,4.952221754226520,4.521456058183270,4.528528528528530
790,5.535535535535540,4.952221754226520,4.552950767339680,4.535535535535540
791,5.5425425425425400,4.952221754226520,4.552950767339680,4.5425425425425400
792,5.54954954954955,4.952221754226520,4.552950767339680,4.54954954954955
793,5.556556556556560,4.952221754226520,4.552950767339680,4.556556556556560
794,5.563563563563560,4.952221754226520,4.552950767339680,4.563563563563560
795,5.57057057057057,4.952221754226520,4.552950767339680,4.57057057057057
796,5.5775775775775800,4.952221754226520,4.584519121244150,4.5775775775775800
797,5.584584584584590,4.952221754226520,4.584519121244150,4.584584584584590
798,5.591591591591590,4.952221754226520,4.584519121244150,4.591591591591590
799,5.598598598598600,4.952221754226520,4.6160138304013000,4.598598598598600
800,5.605605605605610,4.952221754226520,4.6160138304013000,4.605605605605610
801,5.612612612612610,4.952221754226520,4.6160138304013000,4.612612612612610
802,5.61961961961962,4.952221754226520,4.6160138304013000,4.61961961961962
803,5.626626626626630,4.952221754226520,4.6160138304013000,4.626626626626630
804,5.633633633633630,4.952221754226520,4.651048865434800,4.633633633633630
805,5.64064064064064,4.952221754226520,4.651048865434800,4.64064064064064
806,5.647647647647650,4.952221754226520,4.651048865434800,4.647647647647650
807,5.654654654654660,4.952221754226520,4.651048865434800,4.654654654654660
808,5.661661661661660,4.952221754226520,4.651048865434800,4.661661661661660
809,5.668668668668670,4.952221754226520,4.651048865434800,4.668668668668670
810,5.675675675675680,4.952221754226520,4.686083900470410,4.675675675675680
811,5.682682682682680,4.952221754226520,4.686083900470410,4.682682682682680
812,5.68968968968969,4.952221754226520,4.686083900470410,4.68968968968969
813,5.696696696696700,4.952221754226520,4.686083900470410,4.696696696696700
814,5.703703703703700,4.952221754226520,4.686083900470410,4.703703703703700
815,5.7107107107107100,4.952221754226520,4.7211189355090100,4.7107107107107100
816,5.717717717717720,4.952221754226520,4.7211189355090100,4.717717717717720
817,5.724724724724730,4.952221754226520,4.7211189355090100,4.724724724724730
818,5.731731731731730,4.952221754226520,4.7211189355090100,4.731731731731730
819,5.738738738738740,4.952221754226520,4.7211189355090100,4.738738738738740
820,5.7457457457457500,4.952221754226520,4.756153970542520,4.7457457457457500
821,5.752752752752750,4.952221754226520,4.756153970542520,4.752752752752750
822,5.75975975975976,4.952221754226520,4.756153970542520,4.75975975975976
823,5.766766766766770,4.952221754226520,4.756153970542520,4.766766766766770
824,5.773773773773770,4.952221754226520,4.7911890055764000,4.773773773773770
825,5.7807807807807800,4.952221754226520,4.7911890055764000,4.7807807807807800
826,5.787787787787790,4.952221754226520,4.7911890055764000,4.787787787787790
827,5.794794794794800,4.952221754226520,4.7911890055764000,4.794794794794800
828,5.801801801801800,4.952221754226520,4.7911890055764000,4.801801801801800
829,5.808808808808810,4.952221754226520,4.829682539724420,4.808808808808810
830,5.8158158158158200,4.952221754226520,4.829682539724420,4.8158158158158200
831,5.822822822822820,4.952221754226520,4.829682539724420,4.822822822822820
832,5.82982982982983,4.952221754226520,4.829682539724420,4.82982982982983
833,5.836836836836840,4.952221754226520,4.829682539724420,4.836836836836840
834,5.843843843843840,4.952221754226520,4.829682539724420,4.843843843843840
835,5.8508508508508500,4.952221754226520,4.829682539724420,4.8508508508508500
836,5.857857857857860,4.952221754226520,4.871724581768840,4.857857857857860
837,5.864864864864870,4.952221754226520,4.871724581768840,4.864864864864870
838,5.871871871871870,4.952221754226520,4.871724581768840,4.871871871871870
839,5.878878878878880,4.952221754226520,4.871724581768840,4.878878878878880
840,5.885885885885890,4.952221754226520,4.871724581768840,4.885885885885890
841,5.892892892892890,4.952221754226520,4.871724581768840,4.892892892892890
842,5.8998998998999,4.952221754226520,4.913766623815360,4.8998998998999
843,5.906906906906910,4.952221754226520,4.913766623815360,4.906906906906910
844,5.913913913913910,4.952221754226520,4.913766623815360,4.913913913913910
845,5.920920920920920,4.952221754226520,4.913766623815360,4.920920920920920
846,5.927927927927930,4.952221754226520,4.913766623815360,4.927927927927930
847,5.934934934934940,4.952221754226520,4.913766623815360,4.934934934934940
848,5.941941941941940,4.952221754226520,4.9558086658552700,4.941941941941940
849,5.948948948948950,4.952221754226520,4.9558086658552700,4.948948948948950
850,5.955955955955960,4.952221754226520,4.9558086658552700,4.955955955955960
851,5.962962962962960,4.962962962962960,4.9558086658552700,4.962962962962960
852,5.96996996996997,4.96996996996997,4.9558086658552700,4.96996996996997
853,5.976976976976980,4.976976976976980,4.9558086658552700,4.976976976976980
854,5.983983983983980,4.983983983983980,4.997850707893300,4.983983983983980
855,5.990990990990990,4.990990990990990,4.997850707893300,4.990990990990990
856,5.997997997998000,4.997997997998000,4.997850707893300,4.997997997998000
857,6.005005005005010,5.005005005005010,4.997850707893300,5.005005005005010
858,6.012012012012010,5.012012012012010,4.997850707893300,5.012012012012010
859,6.019019019019020,5.019019019019020,4.997850707893300,5.019019019019020
860,6.026026026026030,5.026026026026030,5.039892749936730,5.026026026026030
861,6.033033033033030,5.033033033033030,5.039892749936730,5.033033033033030
862,6.04004004004004,5.04004004004004,5.039892749936730,5.04004004004004
863,6.047047047047050,5.047047047047050,5.039892749936730,5.047047047047050
864,6.054054054054050,5.054054054054050,5.039892749936730,5.054054054054050
865,6.061061061061060,5.061061061061060,5.085385109523890,5.061061061061060
866,6.068068068068070,5.068068068068070,5.085385109523890,5.068068068068070
867,6.075075075075080,5.075075075075080,5.085385109523890,5.075075075075080
868,6.082082082082080,5.082082082082080,5.085385109523890,5.082082082082080
869,6.089089089089090,5.089089089089090,5.085385109523890,5.089089089089090
870,6.096096096096100,5.096096096096100,5.085385109523890,5.096096096096100
871,6.103103103103100,5.103103103103100,5.085385109523890,5.103103103103100
872,6.11011011011011,5.11011011011011,5.085385109523890,5.11011011011011
873,6.117117117117120,5.117117117117120,5.134434158576280,5.117117117117120
874,6.124124124124120,5.124124124124120,5.134434158576280,5.124124124124120
875,6.131131131131130,5.131131131131130,5.134434158576280,5.131131131131130
876,6.138138138138140,5.138138138138140,5.134434158576280,5.138138138138140
877,6.145145145145150,5.145145145145150,5.134434158576280,5.145145145145150
878,6.152152152152150,5.152152152152150,5.134434158576280,5.152152152152150
879,6.1591591591591600,5.1591591591591600,5.134434158576280,5.1591591591591600
880,6.166166166166170,5.166166166166170,5.183483207622910,5.166166166166170
881,6.173173173173170,5.173173173173170,5.183483207622910,5.173173173173170
882,6.18018018018018,5.18018018018018,5.183483207622910,5.18018018018018
883,6.187187187187190,5.187187187187190,5.183483207622910,5.187187187187190
884,6.1941941941941900,5.1941941941941900,5.183483207622910,5.1941941941941900
885,6.201201201201200,5.201201201201200,5.183483207622910,5.201201201201200
886,6.208208208208210,5.208208208208210,5.183483207622910,5.208208208208210
887,6.215215215215220,5.215215215215220,5.232532256668560,5.215215215215220
888,6.222222222222220,5.222222222222220,5.232532256668560,5.222222222222220
889,6.2292292292292300,5.2292292292292300,5.232532256668560,5.2292292292292300
890,6.236236236236240,5.236236236236240,5.232532256668560,5.236236236236240
891,6.243243243243240,5.243243243243240,5.232532256668560,5.243243243243240
892,6.25025025025025,5.25025025025025,5.232532256668560,5.25025025025025
893,6.257257257257260,5.257257257257260,5.285023442217150,5.257257257257260
894,6.2642642642642600,5.2642642642642600,5.285023442217150,5.2642642642642600
895,6.271271271271270,5.271271271271270,5.285023442217150,5.271271271271270
896,6.278278278278280,5.278278278278280,5.285023442217150,5.278278278278280
897,6.285285285285290,5.285285285285290,5.285023442217150,5.285285285285290
898,6.292292292292290,5.292292292292290,5.285023442217150,5.292292292292290
899,6.2992992992993000,5.2992992992993000,5.285023442217150,5.2992992992993000
900,6.306306306306310,5.306306306306310,5.285023442217150,5.306306306306310
901,6.313313313313310,5.313313313313310,5.285023442217150,5.313313313313310
902,6.32032032032032,5.32032032032032,5.34107949827375,5.32032032032032
903,6.327327327327330,5.327327327327330,5.34107949827375,5.327327327327330
904,6.334334334334340,5.334334334334340,5.34107949827375,5.334334334334340
905,6.341341341341340,5.341341341341340,5.34107949827375,5.341341341341340
906,6.348348348348350,5.348348348348350,5.34107949827375,5.348348348348350
907,6.355355355355360,5.355355355355360,5.34107949827375,5.355355355355360
908,6.362362362362360,5.362362362362360,5.34107949827375,5.362362362362360
909,6.36936936936937,5.36936936936937,5.34107949827375,5.36936936936937
910,6.376376376376380,5.376376376376380,5.397135554317520,5.376376376376380
911,6.383383383383380,5.383383383383380,5.397135554317520,5.383383383383380
912,6.39039039039039,5.39039039039039,5.397135554317520,5.39039039039039
913,6.397397397397400,5.397397397397400,5.397135554317520,5.397397397397400
914,6.404404404404410,5.404404404404410,5.397135554317520,5.404404404404410
915,6.411411411411410,5.411411411411410,5.397135554317520,5.411411411411410
916,6.418418418418420,5.418418418418420,5.397135554317520,5.418418418418420
917,6.425425425425430,5.425425425425430,5.397135554317520,5.425425425425430
918,6.4324324324324300,5.4324324324324300,5.456625566431440,5.4324324324324300
919,6.43943943943944,5.43943943943944,5.456625566431440,5.43943943943944
920,6.446446446446450,5.446446446446450,5.456625566431440,5.446446446446450
921,6.453453453453450,5.453453453453450,5.456625566431440,5.453453453453450
922,6.46046046046046,5.46046046046046,5.456625566431440,5.46046046046046
923,6.4674674674674700,5.4674674674674700,5.456625566431440,5.4674674674674700
924,6.474474474474480,5.474474474474480,5.456625566431440,5.474474474474480
925,6.481481481481480,5.481481481481480,5.456625566431440,5.481481481481480
926,6.488488488488490,5.488488488488490,5.456625566431440,5.488488488488490
927,6.495495495495500,5.495495495495500,5.51968862949572,5.495495495495500
928,6.5025025025025000,5.5025025025025000,5.51968862949572,5.5025025025025000
929,6.50950950950951,5.50950950950951,5.51968862949572,5.50950950950951
930,6.516516516516520,5.516516516516520,5.51968862949572,5.516516516516520
931,6.523523523523520,5.523523523523520,5.51968862949572,5.523523523523520
932,6.53053053053053,5.53053053053053,5.51968862949572,5.53053053053053
933,6.5375375375375400,5.5375375375375400,5.51968862949572,5.5375375375375400
934,6.544544544544550,5.544544544544550,5.51968862949572,5.544544544544550
935,6.551551551551550,5.551551551551550,5.51968862949572,5.551551551551550
936,6.558558558558560,5.558558558558560,5.582751692555010,5.558558558558560
937,6.565565565565570,5.565565565565570,5.582751692555010,5.565565565565570
938,6.5725725725725700,5.5725725725725700,5.582751692555010,5.5725725725725700
939,6.57957957957958,5.57957957957958,5.582751692555010,5.57957957957958
940,6.586586586586590,5.586586586586590,5.582751692555010,5.586586586586590
941,6.593593593593590,5.593593593593590,5.582751692555010,5.593593593593590
942,6.6006006006006,5.6006006006006,5.582751692555010,5.6006006006006
943,6.607607607607610,5.607607607607610,5.582751692555010,5.607607607607610
944,6.614614614614620,5.614614614614620,5.64924053189561,5.614614614614620
945,6.621621621621620,5.621621621621620,5.64924053189561,5.621621621621620
946,6.628628628628630,5.628628628628630,5.64924053189561,5.628628628628630
947,6.635635635635640,5.635635635635640,5.64924053189561,5.635635635635640
948,6.642642642642640,5.642642642642640,5.64924053189561,5.642642642642640
949,6.64964964964965,5.64964964964965,5.64924053189561,5.64964964964965
950,6.656656656656660,5.656656656656660,5.64924053189561,5.656656656656660
951,6.663663663663660,5.663663663663660,5.64924053189561,5.663663663663660
952,6.67067067067067,5.67067067067067,5.64924053189561,5.67067067067067
953,6.677677677677680,5.677677677677680,5.64924053189561,5.677677677677680
954,6.684684684684690,5.684684684684690,5.64924053189561,5.684684684684690
955,6.691691691691690,5.691691691691690,5.719310601970640,5.691691691691690
956,6.698698698698700,5.698698698698700,5.719310601970640,5.698698698698700
957,6.7057057057057100,5.7057057057057100,5.719310601970640,5.7057057057057100
958,6.712712712712710,5.712712712712710,5.719310601970640,5.712712712712710
959,6.71971971971972,5.71971971971972,5.719310601970640,5.71971971971972
960,6.726726726726730,5.726726726726730,5.719310601970640,5.726726726726730
961,6.733733733733730,5.733733733733730,5.719310601970640,5.733733733733730
962,6.7407407407407400,5.7407407407407400,5.719310601970640,5.7407407407407400
963,6.747747747747750,5.747747747747750,5.719310601970640,5.747747747747750
964,6.754754754754760,5.754754754754760,5.792798269319130,5.754754754754760
965,6.761761761761760,5.761761761761760,5.792798269319130,5.761761761761760
966,6.768768768768770,5.768768768768770,5.792798269319130,5.768768768768770
967,6.7757757757757800,5.7757757757757800,5.792798269319130,5.7757757757757800
968,6.782782782782780,5.782782782782780,5.792798269319130,5.782782782782780
969,6.78978978978979,5.78978978978979,5.792798269319130,5.78978978978979
970,6.796796796796800,5.796796796796800,5.792798269319130,5.796796796796800
971,6.803803803803800,5.803803803803800,5.792798269319130,5.803803803803800
972,6.8108108108108100,5.8108108108108100,5.792798269319130,5.8108108108108100
973,6.817817817817820,5.817817817817820,5.792798269319130,5.817817817817820
974,6.824824824824830,5.824824824824830,5.792798269319130,5.824824824824830
975,6.831831831831830,5.831831831831830,5.792798269319130,5.831831831831830
976,6.838838838838840,5.838838838838840,5.8732847655293,5.838838838838840
977,6.8458458458458500,5.8458458458458500,5.8732847655293,5.8458458458458500
978,6.852852852852850,5.852852852852850,5.8732847655293,5.852852852852850
979,6.85985985985986,5.85985985985986,5.8732847655293,5.85985985985986
980,6.866866866866870,5.866866866866870,5.8732847655293,5.866866866866870
981,6.873873873873870,5.873873873873870,5.8732847655293,5.873873873873870
982,6.880880880880880,5.880880880880880,5.8732847655293,5.880880880880880
983,6.887887887887890,5.887887887887890,5.8732847655293,5.887887887887890
984,6.894894894894900,5.894894894894900,5.8732847655293,5.894894894894900
985,6.901901901901900,5.901901901901900,5.8732847655293,5.901901901901900
986,6.908908908908910,5.908908908908910,5.8732847655293,5.908908908908910
987,6.915915915915920,5.915915915915920,5.8732847655293,5.915915915915920
988,6.922922922922920,5.922922922922920,5.957368849599740,5.922922922922920
989,6.92992992992993,5.92992992992993,5.957368849599740,5.92992992992993
990,6.936936936936940,5.936936936936940,5.957368849599740,5.936936936936940
991,6.943943943943940,5.943943943943940,5.957368849599740,5.943943943943940
992,6.950950950950950,5.950950950950950,5.957368849599740,5.950950950950950
993,6.957957957957960,5.957957957957960,5.957368849599740,5.957957957957960
994,6.964964964964970,5.964964964964970,5.957368849599740,5.964964964964970
995,6.971971971971970,5.971971971971970,5.957368849599740,5.971971971971970
996,6.978978978978980,5.978978978978980,5.957368849599740,5.978978978978980
997,6.985985985985990,5.985985985985990,5.957368849599740,5.985985985985990
998,6.992992992992990,5.992992992992990,5.957368849599740,5.992992992992990
999,7.0,6.0,5.957368849599740,6.0

==> Data/virtual_values_beta1_2_gamma_0_77.csv <==
v,iron_virtual_val_s_0.1,virtual_val_s_0.1,iron_virtual_val_s_0.5,virtual_val_s_0.5,iron_virtual_val_s_0.8,virtual_val_s_0.8,iron_virtual_val_s_0.95,virtual_val_s_0.95
0.000000,-0.648675,-0.649351,-0.648675,-0.649351,-0.648675,-0.649351,-0.648675,-0.649351
0.001000,-0.647325,-0.648000,-0.647325,-0.648000,-0.647325,-0.648000,-0.647325,-0.648000
0.002000,-0.645975,-0.646650,-0.645975,-0.646650,-0.645975,-0.646650,-0.645975,-0.646650
0.003000,-0.644625,-0.645300,-0.644625,-0.645300,-0.644625,-0.645300,-0.644625,-0.645300
0.004000,-0.643276,-0.643950,-0.643276,-0.643950,-0.643276,-0.643950,-0.643276,-0.643950
0.005000,-0.641927,-0.642601,-0.641927,-0.642601,-0.641927,-0.642601,-0.641927,-0.642601
0.006000,-0.640578,-0.641252,-0.640578,-0.641252,-0.640578,-0.641252,-0.640578,-0.641252
0.007000,-0.639229,-0.639903,-0.639229,-0.639903,-0.639229,-0.639903,-0.639229,-0.639903
0.008000,-0.637881,-0.638555,-0.637881,-0.638555,-0.637881,-0.638555,-0.637881,-0.638555
0.009000,-0.636533,-0.637207,-0.636533,-0.637207,-0.636533,-0.637207,-0.636533,-0.637207
0.010000,-0.635186,-0.635859,-0.635186,-0.635859,-0.635186,-0.635859,-0.635186,-0.635859
0.011000,-0.633838,-0.634512,-0.633838,-0.634512,-0.633838,-0.634512,-0.633838,-0.634512
0.012000,-0.632491,-0.633165,-0.632491,-0.633165,-0.632491,-0.633165,-0.632491,-0.633165
0.013000,-0.631145,-0.631818,-0.631145,-0.631818,-0.631145,-0.631818,-0.631145,-0.631818
0.014000,-0.629798,-0.630471,-0.629798,-0.630471,-0.629798,-0.630471,-0.629798,-0.630471
0.015000,-0.628452,-0.629125,-0.628452,-0.629125,-0.628452,-0.629125,-0.628452,-0.629125
0.016000,-0.627106,-0.627779,-0.627106,-0.627779,-0.627106,-0.627779,-0.627106,-0.627779
0.017000,-0.625761,-0.626434,-0.625761,-0.626434,-0.625761,-0.626434,-0.625761,-0.626434
0.018000,-0.624416,-0.625088,-0.624416,-0.625088,-0.624416,-0.625088,-0.624416,-0.625088
0.019000,-0.623071,-0.623743,-0.623071,-0.623743,-0.623071,-0.623743,-0.623071,-0.623743
0.020000,-0.621727,-0.622399,-0.621727,-0.622399,-0.621727,-0.622399,-0.621727,-0.622399
0.021000,-0.620382,-0.621054,-0.620382,-0.621054,-0.620382,-0.621054,-0.620382,-0.621054
0.022000,-0.619039,-0.619710,-0.619039,-0.619710,-0.619039,-0.619710,-0.619039,-0.619710
0.023000,-0.617695,-0.618367,-0.617695,-0.618367,-0.617695,-0.618367,-0.617695,-0.618367
0.024000,-0.616352,-0.617023,-0.616352,-0.617023,-0.616352,-0.617023,-0.616352,-0.617023
0.025000,-0.615009,-0.615680,-0.615009,-0.615680,-0.615009,-0.615680,-0.615009,-0.615680
0.026000,-0.613666,-0.614337,-0.613666,-0.614337,-0.613666,-0.614337,-0.613666,-0.614337
0.027000,-0.612324,-0.612995,-0.612324,-0.612995,-0.612324,-0.612995,-0.612324,-0.612995
0.028000,-0.610982,-0.611653,-0.610982,-0.611653,-0.610982,-0.611653,-0.610982,-0.611653
0.029000,-0.609641,-0.610311,-0.609641,-0.610311,-0.609641,-0.610311,-0.609641,-0.610311
0.030000,-0.608299,-0.608970,-0.608299,-0.608970,-0.608299,-0.608970,-0.608299,-0.608970
0.031000,-0.606958,-0.607629,-0.606958,-0.607629,-0.606958,-0.607629,-0.606958,-0.607629
0.032000,-0.605618,-0.606288,-0.605618,-0.606288,-0.605618,-0.606288,-0.605618,-0.606288
0.033000,-0.604277,-0.604947,-0.604277,-0.604947,-0.604277,-0.604947,-0.604277,-0.604947
0.034000,-0.602937,-0.603607,-0.602937,-0.603607,-0.602937,-0.603607,-0.602937,-0.603607
0.035000,-0.601598,-0.602268,-0.601598,-0.602268,-0.601598,-0.602268,-0.601598,-0.602268
0.036000,-0.600259,-0.600928,-0.600259,-0.600928,-0.600259,-0.600928,-0.600259,-0.600928
0.037000,-0.598920,-0.599589,-0.598920,-0.599589,-0.598920,-0.599589,-0.598920,-0.599589
0.038000,-0.597581,-0.598250,-0.597581,-0.598250,-0.597581,-0.598250,-0.597581,-0.598250
0.039000,-0.596243,-0.596912,-0.596243,-0.596912,-0.596243,-0.596912,-0.596243,-0.596912
0.040000,-0.594905,-0.595574,-0.594905,-0.595574,-0.594905,-0.595574,-0.594905,-0.595574
0.041000,-0.593567,-0.594236,-0.593567,-0.594236,-0.593567,-0.594236,-0.593567,-0.594236
0.042000,-0.592230,-0.592898,-0.592230,-0.592898,-0.592230,-0.592898,-0.592230,-0.592898
0.043000,-0.590893,-0.591561,-0.590893,-0.591561,-0.590893,-0.591561,-0.590893,-0.591561
0.044000,-0.589556,-0.590225,-0.589556,-0.590225,-0.589556,-0.590225,-0.589556,-0.590225
0.045000,-0.588220,-0.588888,-0.588220,-0.588888,-0.588220,-0.588888,-0.588220,-0.588888
0.046000,-0.586884,-0.587552,-0.586884,-0.587552,-0.586884,-0.587552,-0.586884,-0.587552
0.047000,-0.585549,-0.586216,-0.585549,-0.586216,-0.585549,-0.586216,-0.585549,-0.586216
0.048000,-0.584214,-0.584881,-0.584214,-0.584881,-0.584214,-0.584881,-0.584214,-0.584881
0.049000,-0.582879,-0.583546,-0.582879,-0.583546,-0.582879,-0.583546,-0.582879,-0.583546
0.050000,-0.581544,-0.582211,-0.581544,-0.582211,-0.581544,-0.582211,-0.581544,-0.582211
0.051000,-0.580210,-0.580877,-0.580210,-0.580877,-0.580210,-0.580877,-0.580210,-0.580877
0.052000,-0.578876,-0.579543,-0.578876,-0.579543,-0.578876,-0.579543,-0.578876,-0.579543
0.053000,-0.577543,-0.578209,-0.577543,-0.578209,-0.577543,-0.578209,-0.577543,-0.578209
0.054000,-0.576210,-0.576876,-0.576210,-0.576876,-0.576210,-0.576876,-0.576210,-0.576876
0.055000,-0.574877,-0.575543,-0.574877,-0.575543,-0.574877,-0.575543,-0.574877,-0.575543
0.056000,-0.573544,-0.574210,-0.573544,-0.574210,-0.573544,-0.574210,-0.573544,-0.574210
0.057000,-0.572212,-0.572878,-0.572212,-0.572878,-0.572212,-0.572878,-0.572212,-0.572878
0.058000,-0.570881,-0.571546,-0.570881,-0.571546,-0.570881,-0.571546,-0.570881,-0.571546
0.059000,-0.569549,-0.570215,-0.569549,-0.570215,-0.569549,-0.570215,-0.569549,-0.570215
0.060000,-0.568218,-0.568884,-0.568218,-0.568884,-0.568218,-0.568884,-0.568218,-0.568884
0.061000,-0.566888,-0.567553,-0.566888,-0.567553,-0.566888,-0.567553,-0.566888,-0.567553
0.062000,-0.565557,-0.566222,-0.565557,-0.566222,-0.565557,-0.566222,-0.565557,-0.566222
0.063000,-0.564228,-0.564892,-0.564228,-0.564892,-0.564228,-0.564892,-0.564228,-0.564892
0.064000,-0.562898,-0.563563,-0.562898,-0.563563,-0.562898,-0.563563,-0.562898,-0.563563
0.065000,-0.561569,-0.562233,-0.561569,-0.562233,-0.561569,-0.562233,-0.561569,-0.562233
0.066000,-0.560240,-0.560904,-0.560240,-0.560904,-0.560240,-0.560904,-0.560240,-0.560904
0.067000,-0.558912,-0.559576,-0.558912,-0.559576,-0.558912,-0.559576,-0.558912,-0.559576
0.068000,-0.557584,-0.558247,-0.557584,-0.558247,-0.557584,-0.558247,-0.557584,-0.558247
0.069000,-0.556256,-0.556920,-0.556256,-0.556920,-0.556256,-0.556920,-0.556256,-0.556920
0.070000,-0.554929,-0.555592,-0.554929,-0.555592,-0.554929,-0.555592,-0.554929,-0.555592
0.071000,-0.553602,-0.554265,-0.553602,-0.554265,-0.553602,-0.554265,-0.553602,-0.554265
0.072000,-0.552275,-0.552938,-0.552275,-0.552938,-0.552275,-0.552938,-0.552275,-0.552938
0.073000,-0.550949,-0.551612,-0.550949,-0.551612,-0.550949,-0.551612,-0.550949,-0.551612
0.074000,-0.549623,-0.550286,-0.549623,-0.550286,-0.549623,-0.550286,-0.549623,-0.550286
0.075000,-0.548298,-0.548960,-0.548298,-0.548960,-0.548298,-0.548960,-0.548298,-0.548960
0.076000,-0.546973,-0.547635,-0.546973,-0.547635,-0.546973,-0.547635,-0.546973,-0.547635
0.077000,-0.545648,-0.546310,-0.545648,-0.546310,-0.545648,-0.546310,-0.545648,-0.546310
0.078000,-0.544324,-0.544986,-0.544324,-0.544986,-0.544324,-0.544986,-0.544324,-0.544986
0.079000,-0.543000,-0.543661,-0.543000,-0.543661,-0.543000,-0.543661,-0.543000,-0.543661
0.080000,-0.541676,-0.542338,-0.541676,-0.542338,-0.541676,-0.542338,-0.541676,-0.542338
0.081000,-0.540353,-0.541014,-0.540353,-0.541014,-0.540353,-0.541014,-0.540353,-0.541014
0.082000,-0.539030,-0.539691,-0.539030,-0.539691,-0.539030,-0.539691,-0.539030,-0.539691
0.083000,-0.537708,-0.538369,-0.537708,-0.538369,-0.537708,-0.538369,-0.537708,-0.538369
0.084000,-0.536386,-0.537047,-0.536386,-0.537047,-0.536386,-0.537047,-0.536386,-0.537047
0.085000,-0.535064,-0.535725,-0.535064,-0.535725,-0.535064,-0.535725,-0.535064,-0.535725
0.086000,-0.533743,-0.534403,-0.533743,-0.534403,-0.533743,-0.534403,-0.533743,-0.534403
0.087000,-0.532422,-0.533082,-0.532422,-0.533082,-0.532422,-0.533082,-0.532422,-0.533082
0.088000,-0.531102,-0.531762,-0.531102,-0.531762,-0.531102,-0.531762,-0.531102,-0.531762
0.089000,-0.529782,-0.530441,-0.529782,-0.530441,-0.529782,-0.530441,-0.529782,-0.530441
0.090000,-0.528462,-0.529122,-0.528462,-0.529122,-0.528462,-0.529122,-0.528462,-0.529122
0.091000,-0.527143,-0.527802,-0.527143,-0.527802,-0.527143,-0.527802,-0.527143,-0.527802
0.092000,-0.525824,-0.526483,-0.525824,-0.526483,-0.525824,-0.526483,-0.525824,-0.526483
0.093000,-0.524505,-0.525164,-0.524505,-0.525164,-0.524505,-0.525164,-0.524505,-0.525164
0.094000,-0.523187,-0.523846,-0.523187,-0.523846,-0.523187,-0.523846,-0.523187,-0.523846
0.095000,-0.521870,-0.522528,-0.521870,-0.522528,-0.521870,-0.522528,-0.521870,-0.522528
0.096000,-0.520552,-0.521211,-0.520552,-0.521211,-0.520552,-0.521211,-0.520552,-0.521211
0.097000,-0.519236,-0.519894,-0.519236,-0.519894,-0.519236,-0.519894,-0.519236,-0.519894
0.098000,-0.517919,-0.518577,-0.517919,-0.518577,-0.517919,-0.518577,-0.517919,-0.518577
0.099000,NaN,NaN,-0.516603,-0.517261,-0.516603,-0.517261,-0.516603,-0.517261
0.100000,-0.059798,-0.350000,-0.515288,-0.515945,-0.515288,-0.515945,-0.515288,-0.515945
0.101000,-0.059798,-0.348500,-0.513972,-0.514630,-0.513972,-0.514630,-0.513972,-0.514630
0.102000,-0.059798,-0.347000,-0.512658,-0.513315,-0.512658,-0.513315,-0.512658,-0.513315
0.103000,-0.059798,-0.345500,-0.511343,-0.512000,-0.511343,-0.512000,-0.511343,-0.512000
0.104000,-0.059798,-0.344000,-0.510029,-0.510686,-0.510029,-0.510686,-0.510029,-0.510686
0.105000,-0.059798,-0.342500,-0.508716,-0.509372,-0.508716,-0.509372,-0.508716,-0.509372
0.106000,-0.059798,-0.341000,-0.507403,-0.508059,-0.507403,-0.508059,-0.507403,-0.508059
0.107000,-0.059798,-0.339500,-0.506090,-0.506746,-0.506090,-0.506746,-0.506090,-0.506746
0.108000,-0.059798,-0.338000,-0.504778,-0.505433,-0.504778,-0.505433,-0.504778,-0.505433
0.109000,-0.059798,-0.336500,-0.503466,-0.504121,-0.503466,-0.504121,-0.503466,-0.504121
0.110000,-0.059798,-0.335000,-0.502154,-0.502810,-0.502154,-0.502810,-0.502154,-0.502810
0.111000,-0.059798,-0.333500,-0.500843,-0.501498,-0.500843,-0.501498,-0.500843,-0.501498
0.112000,-0.059798,-0.332000,-0.499533,-0.500188,-0.499533,-0.500188,-0.499533,-0.500188
0.113000,-0.059798,-0.330500,-0.498222,-0.498877,-0.498222,-0.498877,-0.498222,-0.498877
0.114000,-0.059798,-0.329000,-0.496913,-0.497567,-0.496913,-0.497567,-0.496913,-0.497567
0.115000,-0.059798,-0.327500,-0.495603,-0.496258,-0.495603,-0.496258,-0.495603,-0.496258
0.116000,-0.059798,-0.326000,-0.494294,-0.494949,-0.494294,-0.494949,-0.494294,-0.494949
0.117000,-0.059798,-0.324500,-0.492986,-0.493640,-0.492986,-0.493640,-0.492986,-0.493640
0.118000,-0.059798,-0.323000,-0.491678,-0.492332,-0.491678,-0.492332,-0.491678,-0.492332
0.119000,-0.059798,-0.321500,-0.490370,-0.491024,-0.490370,-0.491024,-0.490370,-0.491024
0.120000,-0.059798,-0.320000,-0.489063,-0.489717,-0.489063,-0.489717,-0.489063,-0.489717
0.121000,-0.059798,-0.318500,-0.487757,-0.488410,-0.487757,-0.488410,-0.487757,-0.488410
0.122000,-0.059798,-0.317000,-0.486450,-0.487103,-0.486450,-0.487103,-0.486450,-0.487103
0.123000,-0.059798,-0.315500,-0.485144,-0.485797,-0.485144,-0.485797,-0.485144,-0.485797
0.124000,-0.059798,-0.314000,-0.483839,-0.484492,-0.483839,-0.484492,-0.483839,-0.484492
0.125000,-0.059798,-0.312500,-0.482534,-0.483186,-0.482534,-0.483186,-0.482534,-0.483186
0.126000,-0.059798,-0.311000,-0.481230,-0.481882,-0.481230,-0.481882,-0.481230,-0.481882
0.127000,-0.059798,-0.309500,-0.479926,-0.480577,-0.479926,-0.480577,-0.479926,-0.480577
0.128000,-0.059798,-0.308000,-0.478622,-0.479274,-0.478622,-0.479274,-0.478622,-0.479274
0.129000,-0.059798,-0.306500,-0.477319,-0.477970,-0.477319,-0.477970,-0.477319,-0.477970
0.130000,-0.059798,-0.305000,-0.476016,-0.476667,-0.476016,-0.476667,-0.476016,-0.476667
0.131000,-0.059798,-0.303500,-0.474714,-0.475365,-0.474714,-0.475365,-0.474714,-0.475365
0.132000,-0.059798,-0.302000,-0.473412,-0.474063,-0.473412,-0.474063,-0.473412,-0.474063
0.133000,-0.059798,-0.300500,-0.472111,-0.472761,-0.472111,-0.472761,-0.472111,-0.472761
0.134000,-0.059798,-0.299000,-0.470810,-0.471460,-0.470810,-0.471460,-0.470810,-0.471460
0.135000,-0.059798,-0.297500,-0.469510,-0.470160,-0.469510,-0.470160,-0.469510,-0.470160
0.136000,-0.059798,-0.296000,-0.468210,-0.468860,-0.468210,-0.468860,-0.468210,-0.468860
0.137000,-0.059798,-0.294500,-0.466910,-0.467560,-0.466910,-0.467560,-0.466910,-0.467560
0.138000,-0.059798,-0.293000,-0.465611,-0.466261,-0.465611,-0.466261,-0.465611,-0.466261
0.139000,-0.059798,-0.291500,-0.464313,-0.464962,-0.464313,-0.464962,-0.464313,-0.464962
0.140000,-0.059798,-0.290000,-0.463015,-0.463664,-0.463015,-0.463664,-0.463015,-0.463664
0.141000,-0.059798,-0.288500,-0.461717,-0.462366,-0.461717,-0.462366,-0.461717,-0.462366
0.142000,-0.059798,-0.287000,-0.460420,-0.461068,-0.460420,-0.461068,-0.460420,-0.461068
0.143000,-0.059798,-0.285500,-0.459123,-0.459771,-0.459123,-0.459771,-0.459123,-0.459771
0.144000,-0.059798,-0.284000,-0.457827,-0.458475,-0.457827,-0.458475,-0.457827,-0.458475
0.145000,-0.059798,-0.282500,-0.456531,-0.457179,-0.456531,-0.457179,-0.456531,-0.457179
0.146000,-0.059798,-0.281000,-0.455236,-0.455884,-0.455236,-0.455884,-0.455236,-0.455884
0.147000,-0.059798,-0.279500,-0.453942,-0.454589,-0.453942,-0.454589,-0.453942,-0.454589
0.148000,-0.059798,-0.278000,-0.452647,-0.453294,-0.452647,-0.453294,-0.452647,-0.453294
0.149000,-0.059798,-0.276500,-0.451353,-0.452000,-0.451353,-0.452000,-0.451353,-0.452000
0.150000,-0.059798,-0.275000,-0.450060,-0.450707,-0.450060,-0.450707,-0.450060,-0.450707
0.151000,-0.059798,-0.273500,-0.448767,-0.449414,-0.448767,-0.449414,-0.448767,-0.449414
0.152000,-0.059798,-0.272000,-0.447475,-0.448121,-0.447475,-0.448121,-0.447475,-0.448121
0.153000,-0.059798,-0.270500,-0.446183,-0.446829,-0.446183,-0.446829,-0.446183,-0.446829
0.154000,-0.059798,-0.269000,-0.444892,-0.445537,-0.444892,-0.445537,-0.444892,-0.445537
0.155000,-0.059798,-0.267500,-0.443601,-0.444246,-0.443601,-0.444246,-0.443601,-0.444246
0.156000,-0.059798,-0.266000,-0.442311,-0.442956,-0.442311,-0.442956,-0.442311,-0.442956
0.157000,-0.059798,-0.264500,-0.441021,-0.441666,-0.441021,-0.441666,-0.441021,-0.441666
0.158000,-0.059798,-0.263000,-0.439732,-0.440376,-0.439732,-0.440376,-0.439732,-0.440376
0.159000,-0.059798,-0.261500,-0.438443,-0.439087,-0.438443,-0.439087,-0.438443,-0.439087
0.160000,-0.059798,-0.260000,-0.437154,-0.437798,-0.437154,-0.437798,-0.437154,-0.437798
0.161000,-0.059798,-0.258500,-0.435867,-0.436510,-0.435867,-0.436510,-0.435867,-0.436510
0.162000,-0.059798,-0.257000,-0.434579,-0.435223,-0.434579,-0.435223,-0.434579,-0.435223
0.163000,-0.059798,-0.255500,-0.433292,-0.433936,-0.433292,-0.433936,-0.433292,-0.433936
0.164000,-0.059798,-0.254000,-0.432006,-0.432649,-0.432006,-0.432649,-0.432006,-0.432649
0.165000,-0.059798,-0.252500,-0.430720,-0.431363,-0.430720,-0.431363,-0.430720,-0.431363
0.166000,-0.059798,-0.251000,-0.429435,-0.430078,-0.429435,-0.430078,-0.429435,-0.430078
0.167000,-0.059798,-0.249500,-0.428150,-0.428792,-0.428150,-0.428792,-0.428150,-0.428792
0.168000,-0.059798,-0.248000,-0.426866,-0.427508,-0.426866,-0.427508,-0.426866,-0.427508
0.169000,-0.059798,-0.246500,-0.425582,-0.426224,-0.425582,-0.426224,-0.425582,-0.426224
0.170000,-0.059798,-0.245000,-0.424299,-0.424941,-0.424299,-0.424941,-0.424299,-0.424941
0.171000,-0.059798,-0.243500,-0.423016,-0.423658,-0.423016,-0.423658,-0.423016,-0.423658
0.172000,-0.059798,-0.242000,-0.421734,-0.422375,-0.421734,-0.422375,-0.421734,-0.422375
0.173000,-0.059798,-0.240500,-0.420453,-0.421093,-0.420453,-0.421093,-0.420453,-0.421093
0.174000,-0.059798,-0.239000,-0.419172,-0.419812,-0.419172,-0.419812,-0.419172,-0.419812
0.175000,-0.059798,-0.237500,-0.417891,-0.418531,-0.417891,-0.418531,-0.417891,-0.418531
0.176000,-0.059798,-0.236000,-0.416611,-0.417251,-0.416611,-0.417251,-0.416611,-0.417251
0.177000,-0.059798,-0.234500,-0.415331,-0.415971,-0.415331,-0.415971,-0.415331,-0.415971
0.178000,-0.059798,-0.233000,-0.414053,-0.414692,-0.414053,-0.414692,-0.414053,-0.414692
0.179000,-0.059798,-0.231500,-0.412774,-0.413413,-0.412774,-0.413413,-0.412774,-0.413413
0.180000,-0.059798,-0.230000,-0.411496,-0.412135,-0.411496,-0.412135,-0.411496,-0.412135
0.181000,-0.059798,-0.228500,-0.410219,-0.410857,-0.410219,-0.410857,-0.410219,-0.410857
0.182000,-0.059798,-0.227000,-0.408942,-0.409580,-0.408942,-0.409580,-0.408942,-0.409580
0.183000,-0.059798,-0.225500,-0.407666,-0.408304,-0.407666,-0.408304,-0.407666,-0.408304
0.184000,-0.059798,-0.224000,-0.406390,-0.407028,-0.406390,-0.407028,-0.406390,-0.407028
0.185000,-0.059798,-0.222500,-0.405115,-0.405752,-0.405115,-0.405752,-0.405115,-0.405752
0.186000,-0.059798,-0.221000,-0.403840,-0.404477,-0.403840,-0.404477,-0.403840,-0.404477
0.187000,-0.059798,-0.219500,-0.402566,-0.403203,-0.402566,-0.403203,-0.402566,-0.403203
0.188000,-0.059798,-0.218000,-0.401293,-0.401929,-0.401293,-0.401929,-0.401293,-0.401929
0.189000,-0.059798,-0.216500,-0.400020,-0.400656,-0.400020,-0.400656,-0.400020,-0.400656
0.190000,-0.059798,-0.215000,-0.398748,-0.399384,-0.398748,-0.399384,-0.398748,-0.399384
0.191000,-0.059798,-0.213500,-0.397476,-0.398111,-0.397476,-0.398111,-0.397476,-0.398111
0.192000,-0.059798,-0.212000,-0.396205,-0.396840,-0.396205,-0.396840,-0.396205,-0.396840
0.193000,-0.059798,-0.210500,-0.394934,-0.395569,-0.394934,-0.395569,-0.394934,-0.395569
0.194000,-0.059798,-0.209000,-0.393664,-0.394299,-0.393664,-0.394299,-0.393664,-0.394299
0.195000,-0.059798,-0.207500,-0.392394,-0.393029,-0.392394,-0.393029,-0.392394,-0.393029
0.196000,-0.059798,-0.206000,-0.391125,-0.391760,-0.391125,-0.391760,-0.391125,-0.391760
0.197000,-0.059798,-0.204500,-0.389857,-0.390491,-0.389857,-0.390491,-0.389857,-0.390491
0.198000,-0.059798,-0.203000,-0.388589,-0.389223,-0.388589,-0.389223,-0.388589,-0.389223
0.199000,-0.059798,-0.201500,-0.387322,-0.387955,-0.387322,-0.387955,-0.387322,-0.387955
0.200000,-0.059798,-0.200000,-0.386055,-0.386688,-0.386055,-0.386688,-0.386055,-0.386688
0.201000,-0.059798,-0.198500,-0.384789,-0.385422,-0.384789,-0.385422,-0.384789,-0.385422
0.202000,-0.059798,-0.197000,-0.383524,-0.384156,-0.383524,-0.384156,-0.383524,-0.384156
0.203000,-0.059798,-0.195500,-0.382259,-0.382891,-0.382259,-0.382891,-0.382259,-0.382891
0.204000,-0.059798,-0.194000,-0.380995,-0.381626,-0.380995,-0.381626,-0.380995,-0.381626
0.205000,-0.059798,-0.192500,-0.379731,-0.380362,-0.379731,-0.380362,-0.379731,-0.380362
0.206000,-0.059798,-0.191000,-0.378468,-0.379099,-0.378468,-0.379099,-0.378468,-0.379099
0.207000,-0.059798,-0.189500,-0.377205,-0.377836,-0.377205,-0.377836,-0.377205,-0.377836
0.208000,-0.059798,-0.188000,-0.375943,-0.376574,-0.375943,-0.376574,-0.375943,-0.376574
0.209000,-0.059798,-0.186500,-0.374682,-0.375312,-0.374682,-0.375312,-0.374682,-0.375312
0.210000,-0.059798,-0.185000,-0.373421,-0.374051,-0.373421,-0.374051,-0.373421,-0.374051
0.211000,-0.059798,-0.183500,-0.372161,-0.372791,-0.372161,-0.372791,-0.372161,-0.372791
0.212000,-0.059798,-0.182000,-0.370902,-0.371531,-0.370902,-0.371531,-0.370902,-0.371531
0.213000,-0.059798,-0.180500,-0.369643,-0.370272,-0.369643,-0.370272,-0.369643,-0.370272
0.214000,-0.059798,-0.179000,-0.368385,-0.369014,-0.368385,-0.369014,-0.368385,-0.369014
0.215000,-0.059798,-0.177500,-0.367127,-0.367756,-0.367127,-0.367756,-0.367127,-0.367756
0.216000,-0.059798,-0.176000,-0.365870,-0.366498,-0.365870,-0.366498,-0.365870,-0.366498
0.217000,-0.059798,-0.174500,-0.364614,-0.365242,-0.364614,-0.365242,-0.364614,-0.365242
0.218000,-0.059798,-0.173000,-0.363358,-0.363985,-0.363358,-0.363985,-0.363358,-0.363985
0.219000,-0.059798,-0.171500,-0.362103,-0.362730,-0.362103,-0.362730,-0.362103,-0.362730
0.220000,-0.059798,-0.170000,-0.360848,-0.361475,-0.360848,-0.361475,-0.360848,-0.361475
0.221000,-0.059798,-0.168500,-0.359594,-0.360221,-0.359594,-0.360221,-0.359594,-0.360221
0.222000,-0.059798,-0.167000,-0.358341,-0.358967,-0.358341,-0.358967,-0.358341,-0.358967
0.223000,-0.059798,-0.165500,-0.357088,-0.357714,-0.357088,-0.357714,-0.357088,-0.357714
0.224000,-0.059798,-0.164000,-0.355836,-0.356462,-0.355836,-0.356462,-0.355836,-0.356462
0.225000,-0.059798,-0.162500,-0.354585,-0.355211,-0.354585,-0.355211,-0.354585,-0.355211
0.226000,-0.059798,-0.161000,-0.353334,-0.353959,-0.353334,-0.353959,-0.353334,-0.353959
0.227000,-0.059798,-0.159500,-0.352084,-0.352709,-0.352084,-0.352709,-0.352084,-0.352709
0.228000,-0.059798,-0.158000,-0.350835,-0.351459,-0.350835,-0.351459,-0.350835,-0.351459
0.229000,-0.059798,-0.156500,-0.349586,-0.350210,-0.349586,-0.350210,-0.349586,-0.350210
0.230000,-0.059798,-0.155000,-0.348338,-0.348962,-0.348338,-0.348962,-0.348338,-0.348962
0.231000,-0.059798,-0.153500,-0.347091,-0.347714,-0.347091,-0.347714,-0.347091,-0.347714
0.232000,-0.059798,-0.152000,-0.345844,-0.346467,-0.345844,-0.346467,-0.345844,-0.346467
0.233000,-0.059798,-0.150500,-0.344598,-0.345221,-0.344598,-0.345221,-0.344598,-0.345221
0.234000,-0.059798,-0.149000,-0.343352,-0.343975,-0.343352,-0.343975,-0.343352,-0.343975
0.235000,-0.059798,-0.147500,-0.342107,-0.342730,-0.342107,-0.342730,-0.342107,-0.342730
0.236000,-0.059798,-0.146000,-0.340863,-0.341485,-0.340863,-0.341485,-0.340863,-0.341485
0.237000,-0.059798,-0.144500,-0.339620,-0.340241,-0.339620,-0.340241,-0.339620,-0.340241
0.238000,-0.059798,-0.143000,-0.338377,-0.338998,-0.338377,-0.338998,-0.338377,-0.338998
0.239000,-0.059798,-0.141500,-0.337135,-0.337756,-0.337135,-0.337756,-0.337135,-0.337756
0.240000,-0.059798,-0.140000,-0.335894,-0.336514,-0.335894,-0.336514,-0.335894,-0.336514
0.241000,-0.059798,-0.138500,-0.334653,-0.335273,-0.334653,-0.335273,-0.334653,-0.335273
0.242000,-0.059798,-0.137000,-0.333413,-0.334033,-0.333413,-0.334033,-0.333413,-0.334033
0.243000,-0.059798,-0.135500,-0.332173,-0.332793,-0.332173,-0.332793,-0.332173,-0.332793
0.244000,-0.059798,-0.134000,-0.330935,-0.331554,-0.330935,-0.331554,-0.330935,-0.331554
0.245000,-0.059798,-0.132500,-0.329697,-0.330315,-0.329697,-0.330315,-0.329697,-0.330315
0.246000,-0.059798,-0.131000,-0.328459,-0.329078,-0.328459,-0.329078,-0.328459,-0.329078
0.247000,-0.059798,-0.129500,-0.327223,-0.327841,-0.327223,-0.327841,-0.327223,-0.327841
0.248000,-0.059798,-0.128000,-0.325987,-0.326605,-0.325987,-0.326605,-0.325987,-0.326605
0.249000,-0.059798,-0.126500,-0.324752,-0.325369,-0.324752,-0.325369,-0.324752,-0.325369
0.250000,-0.059798,-0.125000,-0.323517,-0.324134,-0.323517,-0.324134,-0.323517,-0.324134
0.251000,-0.059798,-0.123500,-0.322283,-0.322900,-0.322283,-0.322900,-0.322283,-0.322900
0.252000,-0.059798,-0.122000,-0.321050,-0.321667,-0.321050,-0.321667,-0.321050,-0.321667
0.253000,-0.059798,-0.120500,-0.319818,-0.320434,-0.319818,-0.320434,-0.319818,-0.320434
0.254000,-0.059798,-0.119000,-0.318586,-0.319202,-0.318586,-0.319202,-0.318586,-0.319202
0.255000,-0.059798,-0.117500,-0.317355,-0.317971,-0.317355,-0.317971,-0.317355,-0.317971
0.256000,-0.059798,-0.116000,-0.316125,-0.316740,-0.316125,-0.316740,-0.316125,-0.316740
0.257000,-0.059798,-0.114500,-0.314896,-0.315510,-0.314896,-0.315510,-0.314896,-0.315510
0.258000,-0.059798,-0.113000,-0.313667,-0.314281,-0.313667,-0.314281,-0.313667,-0.314281
0.259000,-0.059798,-0.111500,-0.312439,-0.313053,-0.312439,-0.313053,-0.312439,-0.313053
0.260000,-0.059798,-0.110000,-0.311212,-0.311825,-0.311212,-0.311825,-0.311212,-0.311825
0.261000,-0.059798,-0.108500,-0.309985,-0.310598,-0.309985,-0.310598,-0.309985,-0.310598
0.262000,-0.059798,-0.107000,-0.308760,-0.309372,-0.308760,-0.309372,-0.308760,-0.309372
0.263000,-0.059798,-0.105500,-0.307534,-0.308147,-0.307534,-0.308147,-0.307534,-0.308147
0.264000,-0.059798,-0.104000,-0.306310,-0.306922,-0.306310,-0.306922,-0.306310,-0.306922
0.265000,-0.059798,-0.102500,-0.305087,-0.305698,-0.305087,-0.305698,-0.305087,-0.305698
0.266000,-0.059798,-0.101000,-0.303864,-0.304475,-0.303864,-0.304475,-0.303864,-0.304475
0.267000,-0.059798,-0.099500,-0.302642,-0.303253,-0.302642,-0.303253,-0.302642,-0.303253
0.268000,-0.059798,-0.098000,-0.301421,-0.302031,-0.301421,-0.302031,-0.301421,-0.302031
0.269000,-0.059798,-0.096500,-0.300200,-0.300810,-0.300200,-0.300810,-0.300200,-0.300810
0.270000,-0.059798,-0.095000,-0.298980,-0.299590,-0.298980,-0.299590,-0.298980,-0.299590
0.271000,-0.059798,-0.093500,-0.297761,-0.298371,-0.297761,-0.298371,-0.297761,-0.298371
0.272000,-0.059798,-0.092000,-0.296543,-0.297152,-0.296543,-0.297152,-0.296543,-0.297152
0.273000,-0.059798,-0.090500,-0.295326,-0.295934,-0.295326,-0.295934,-0.295326,-0.295934
0.274000,-0.059798,-0.089000,-0.294109,-0.294717,-0.294109,-0.294717,-0.294109,-0.294717
0.275000,-0.059798,-0.087500,-0.292893,-0.293501,-0.292893,-0.293501,-0.292893,-0.293501
0.276000,-0.059798,-0.086000,-0.291678,-0.292285,-0.291678,-0.292285,-0.291678,-0.292285
0.277000,-0.059798,-0.084500,-0.290464,-0.291071,-0.290464,-0.291071,-0.290464,-0.291071
0.278000,-0.059798,-0.083000,-0.289250,-0.289857,-0.289250,-0.289857,-0.289250,-0.289857
0.279000,-0.059798,-0.081500,-0.288038,-0.288644,-0.288038,-0.288644,-0.288038,-0.288644
0.280000,-0.059798,-0.080000,-0.286826,-0.287431,-0.286826,-0.287431,-0.286826,-0.287431
0.281000,-0.059798,-0.078500,-0.285615,-0.286220,-0.285615,-0.286220,-0.285615,-0.286220
0.282000,-0.059798,-0.077000,-0.284404,-0.285009,-0.284404,-0.285009,-0.284404,-0.285009
0.283000,-0.059798,-0.075500,-0.283195,-0.283799,-0.283195,-0.283799,-0.283195,-0.283799
0.284000,-0.059798,-0.074000,-0.281986,-0.282590,-0.281986,-0.282590,-0.281986,-0.282590
0.285000,-0.059798,-0.072500,-0.280778,-0.281382,-0.280778,-0.281382,-0.280778,-0.281382
0.286000,-0.059798,-0.071000,-0.279571,-0.280175,-0.279571,-0.280175,-0.279571,-0.280175
0.287000,-0.059798,-0.069500,-0.278365,-0.278968,-0.278365,-0.278968,-0.278365,-0.278968
0.288000,-0.059798,-0.068000,-0.277160,-0.277762,-0.277160,-0.277762,-0.277160,-0.277762
0.289000,-0.059798,-0.066500,-0.275955,-0.276557,-0.275955,-0.276557,-0.275955,-0.276557
0.290000,-0.059798,-0.065000,-0.274751,-0.275353,-0.274751,-0.275353,-0.274751,-0.275353
0.291000,-0.059798,-0.063500,-0.273549,-0.274150,-0.273549,-0.274150,-0.273549,-0.274150
0.292000,-0.059798,-0.062000,-0.272347,-0.272947,-0.272347,-0.272947,-0.272347,-0.272947
0.293000,-0.059750,-0.060500,-0.271145,-0.271746,-0.271145,-0.271746,-0.271145,-0.271746
0.294000,-0.058250,-0.059000,-0.269945,-0.270545,-0.269945,-0.270545,-0.269945,-0.270545
0.295000,-0.056750,-0.057500,-0.268745,-0.269345,-0.268745,-0.269345,-0.268745,-0.269345
0.296000,-0.055250,-0.056000,-0.267547,-0.268146,-0.267547,-0.268146,-0.267547,-0.268146
0.297000,-0.053750,-0.054500,-0.266349,-0.266948,-0.266349,-0.266948,-0.266349,-0.266948
0.298000,-0.052250,-0.053000,-0.265152,-0.265750,-0.265152,-0.265750,-0.265152,-0.265750
0.299000,-0.050750,-0.051500,-0.263956,-0.264554,-0.263956,-0.264554,-0.263956,-0.264554
0.300000,-0.049250,-0.050000,-0.262761,-0.263358,-0.262761,-0.263358,-0.262761,-0.263358
0.301000,-0.047750,-0.048500,-0.261566,-0.262163,-0.261566,-0.262163,-0.261566,-0.262163
0.302000,-0.046250,-0.047000,-0.260373,-0.260969,-0.260373,-0.260969,-0.260373,-0.260969
0.303000,-0.044750,-0.045500,-0.259180,-0.259776,-0.259180,-0.259776,-0.259180,-0.259776
0.304000,-0.043250,-0.044000,-0.257989,-0.258584,-0.257989,-0.258584,-0.257989,-0.258584
0.305000,-0.041750,-0.042500,-0.256798,-0.257393,-0.256798,-0.257393,-0.256798,-0.257393
0.306000,-0.040250,-0.041000,-0.255608,-0.256203,-0.255608,-0.256203,-0.255608,-0.256203
0.307000,-0.038750,-0.039500,-0.254419,-0.255013,-0.254419,-0.255013,-0.254419,-0.255013
0.308000,-0.037250,-0.038000,-0.253231,-0.253825,-0.253231,-0.253825,-0.253231,-0.253825
0.309000,-0.035750,-0.036500,-0.252044,-0.252637,-0.252044,-0.252637,-0.252044,-0.252637
0.310000,-0.034250,-0.035000,-0.250857,-0.251450,-0.250857,-0.251450,-0.250857,-0.251450
0.311000,-0.032750,-0.033500,-0.249672,-0.250264,-0.249672,-0.250264,-0.249672,-0.250264
0.312000,-0.031250,-0.032000,-0.248487,-0.249079,-0.248487,-0.249079,-0.248487,-0.249079
0.313000,-0.029750,-0.030500,-0.247304,-0.247895,-0.247304,-0.247895,-0.247304,-0.247895
0.314000,-0.028250,-0.029000,-0.246121,-0.246712,-0.246121,-0.246712,-0.246121,-0.246712
0.315000,-0.026750,-0.027500,-0.244940,-0.245530,-0.244940,-0.245530,-0.244940,-0.245530
0.316000,-0.025250,-0.026000,-0.243759,-0.244349,-0.243759,-0.244349,-0.243759,-0.244349
0.317000,-0.023750,-0.024500,-0.242579,-0.243169,-0.242579,-0.243169,-0.242579,-0.243169
0.318000,-0.022250,-0.023000,-0.241400,-0.241989,-0.241400,-0.241989,-0.241400,-0.241989
0.319000,-0.020750,-0.021500,-0.240222,-0.240811,-0.240222,-0.240811,-0.240222,-0.240811
0.320000,-0.019250,-0.020000,-0.239045,-0.239633,-0.239045,-0.239633,-0.239045,-0.239633
0.321000,-0.017750,-0.018500,-0.237869,-0.238457,-0.237869,-0.238457,-0.237869,-0.238457
0.322000,-0.016250,-0.017000,-0.236694,-0.237281,-0.236694,-0.237281,-0.236694,-0.237281
0.323000,-0.014750,-0.015500,-0.235520,-0.236107,-0.235520,-0.236107,-0.235520,-0.236107
0.324000,-0.013250,-0.014000,-0.234347,-0.234933,-0.234347,-0.234933,-0.234347,-0.234933
0.325000,-0.011750,-0.012500,-0.233174,-0.233760,-0.233174,-0.233760,-0.233174,-0.233760
0.326000,-0.010250,-0.011000,-0.232003,-0.232589,-0.232003,-0.232589,-0.232003,-0.232589
0.327000,-0.008750,-0.009500,-0.230833,-0.231418,-0.230833,-0.231418,-0.230833,-0.231418
0.328000,-0.007250,-0.008000,-0.229664,-0.230248,-0.229664,-0.230248,-0.229664,-0.230248
0.329000,-0.005750,-0.006500,-0.228495,-0.229079,-0.228495,-0.229079,-0.228495,-0.229079
0.330000,-0.004250,-0.005000,-0.227328,-0.227911,-0.227328,-0.227911,-0.227328,-0.227911
0.331000,-0.002750,-0.003500,-0.226162,-0.226745,-0.226162,-0.226745,-0.226162,-0.226745
0.332000,-0.001250,-0.002000,-0.224996,-0.225579,-0.224996,-0.225579,-0.224996,-0.225579
0.333000,0.000250,-0.000500,-0.223832,-0.224414,-0.223832,-0.224414,-0.223832,-0.224414
0.334000,0.001750,0.001000,-0.222669,-0.223250,-0.222669,-0.223250,-0.222669,-0.223250
0.335000,0.003250,0.002500,-0.221507,-0.222087,-0.221507,-0.222087,-0.221507,-0.222087
0.336000,0.004750,0.004000,-0.220345,-0.220926,-0.220345,-0.220926,-0.220345,-0.220926
0.337000,0.006250,0.005500,-0.219185,-0.219765,-0.219185,-0.219765,-0.219185,-0.219765
0.338000,0.007750,0.007000,-0.218026,-0.218605,-0.218026,-0.218605,-0.218026,-0.218605
0.339000,0.009250,0.008500,-0.216868,-0.217447,-0.216868,-0.217447,-0.216868,-0.217447
0.340000,0.010750,0.010000,-0.215711,-0.216289,-0.215711,-0.216289,-0.215711,-0.216289
0.341000,0.012250,0.011500,-0.214555,-0.215132,-0.214555,-0.215132,-0.214555,-0.215132
0.342000,0.013750,0.013000,-0.213399,-0.213977,-0.213399,-0.213977,-0.213399,-0.213977
0.343000,0.015250,0.014500,-0.212245,-0.212822,-0.212245,-0.212822,-0.212245,-0.212822
0.344000,0.016750,0.016000,-0.211093,-0.211669,-0.211093,-0.211669,-0.211093,-0.211669
0.345000,0.018250,0.017500,-0.209941,-0.210516,-0.209941,-0.210516,-0.209941,-0.210516
0.346000,0.019750,0.019000,-0.208790,-0.209365,-0.208790,-0.209365,-0.208790,-0.209365
0.347000,0.021250,0.020500,-0.207640,-0.208215,-0.207640,-0.208215,-0.207640,-0.208215
0.348000,0.022750,0.022000,-0.206491,-0.207065,-0.206491,-0.207065,-0.206491,-0.207065
0.349000,0.024250,0.023500,-0.205344,-0.205917,-0.205344,-0.205917,-0.205344,-0.205917
0.350000,0.025750,0.025000,-0.204197,-0.204770,-0.204197,-0.204770,-0.204197,-0.204770
0.351000,0.027250,0.026500,-0.203052,-0.203624,-0.203052,-0.203624,-0.203052,-0.203624
0.352000,0.028750,0.028000,-0.201908,-0.202479,-0.201908,-0.202479,-0.201908,-0.202479
0.353000,0.030250,0.029500,-0.200764,-0.201336,-0.200764,-0.201336,-0.200764,-0.201336
0.354000,0.031750,0.031000,-0.199622,-0.200193,-0.199622,-0.200193,-0.199622,-0.200193
0.355000,0.033250,0.032500,-0.198481,-0.199051,-0.198481,-0.199051,-0.198481,-0.199051
0.356000,0.034750,0.034000,-0.197341,-0.197911,-0.197341,-0.197911,-0.197341,-0.197911
0.357000,0.036250,0.035500,-0.196203,-0.196772,-0.196203,-0.196772,-0.196203,-0.196772
0.358000,0.037750,0.037000,-0.195065,-0.195633,-0.195065,-0.195633,-0.195065,-0.195633
0.359000,0.039250,0.038500,-0.193928,-0.194496,-0.193928,-0.194496,-0.193928,-0.194496
0.360000,0.040750,0.040000,-0.192793,-0.193360,-0.192793,-0.193360,-0.192793,-0.193360
0.361000,0.042250,0.041500,-0.191659,-0.192226,-0.191659,-0.192226,-0.191659,-0.192226
0.362000,0.043750,0.043000,-0.190526,-0.191092,-0.190526,-0.191092,-0.190526,-0.191092
0.363000,0.045250,0.044500,-0.189394,-0.189959,-0.189394,-0.189959,-0.189394,-0.189959
0.364000,0.046750,0.046000,-0.188263,-0.188828,-0.188263,-0.188828,-0.188263,-0.188828
0.365000,0.048250,0.047500,-0.187133,-0.187698,-0.187133,-0.187698,-0.187133,-0.187698
0.366000,0.049750,0.049000,-0.186005,-0.186569,-0.186005,-0.186569,-0.186005,-0.186569
0.367000,0.051250,0.050500,-0.184878,-0.185441,-0.184878,-0.185441,-0.184878,-0.185441
0.368000,0.052750,0.052000,-0.183752,-0.184314,-0.183752,-0.184314,-0.183752,-0.184314
0.369000,0.054250,0.053500,-0.182627,-0.183189,-0.182627,-0.183189,-0.182627,-0.183189
0.370000,0.055750,0.055000,-0.181503,-0.182065,-0.181503,-0.182065,-0.181503,-0.182065
0.371000,0.057250,0.056500,-0.180381,-0.180941,-0.180381,-0.180941,-0.180381,-0.180941
0.372000,0.058750,0.058000,-0.179259,-0.179820,-0.179259,-0.179820,-0.179259,-0.179820
0.373000,0.060250,0.059500,-0.178139,-0.178699,-0.178139,-0.178699,-0.178139,-0.178699
0.374000,0.061750,0.061000,-0.177020,-0.177579,-0.177020,-0.177579,-0.177020,-0.177579
0.375000,0.063250,0.062500,-0.175903,-0.176461,-0.175903,-0.176461,-0.175903,-0.176461
0.376000,0.064750,0.064000,-0.174786,-0.175344,-0.174786,-0.175344,-0.174786,-0.175344
0.377000,0.066250,0.065500,-0.173671,-0.174228,-0.173671,-0.174228,-0.173671,-0.174228
0.378000,0.067750,0.067000,-0.172557,-0.173114,-0.172557,-0.173114,-0.172557,-0.173114
0.379000,0.069250,0.068500,-0.171444,-0.172000,-0.171444,-0.172000,-0.171444,-0.172000
0.380000,0.070750,0.070000,-0.170333,-0.170888,-0.170333,-0.170888,-0.170333,-0.170888
0.381000,0.072250,0.071500,-0.169223,-0.169777,-0.169223,-0.169777,-0.169223,-0.169777
0.382000,0.073750,0.073000,-0.168114,-0.168668,-0.168114,-0.168668,-0.168114,-0.168668
0.383000,0.075250,0.074500,-0.167006,-0.167559,-0.167006,-0.167559,-0.167006,-0.167559
0.384000,0.076750,0.076000,-0.165900,-0.166452,-0.165900,-0.166452,-0.165900,-0.166452
0.385000,0.078250,0.077500,-0.164794,-0.165347,-0.164794,-0.165347,-0.164794,-0.165347
0.386000,0.079750,0.079000,-0.163691,-0.164242,-0.163691,-0.164242,-0.163691,-0.164242
0.387000,0.081250,0.080500,-0.162588,-0.163139,-0.162588,-0.163139,-0.162588,-0.163139
0.388000,0.082750,0.082000,-0.161487,-0.162037,-0.161487,-0.162037,-0.161487,-0.162037
0.389000,0.084250,0.083500,-0.160387,-0.160936,-0.160387,-0.160936,-0.160387,-0.160936
0.390000,0.085750,0.085000,-0.159288,-0.159837,-0.159288,-0.159837,-0.159288,-0.159837
0.391000,0.087250,0.086500,-0.158191,-0.158739,-0.158191,-0.158739,-0.158191,-0.158739
0.392000,0.088750,0.088000,-0.157095,-0.157643,-0.157095,-0.157643,-0.157095,-0.157643
0.393000,0.090250,0.089500,-0.156000,-0.156547,-0.156000,-0.156547,-0.156000,-0.156547
0.394000,0.091750,0.091000,-0.154907,-0.155453,-0.154907,-0.155453,-0.154907,-0.155453
0.395000,0.093250,0.092500,-0.153815,-0.154361,-0.153815,-0.154361,-0.153815,-0.154361
0.396000,0.094750,0.094000,-0.152724,-0.153269,-0.152724,-0.153269,-0.152724,-0.153269
0.397000,0.096250,0.095500,-0.151635,-0.152179,-0.151635,-0.152179,-0.151635,-0.152179
0.398000,0.097750,0.097000,-0.150547,-0.151091,-0.150547,-0.151091,-0.150547,-0.151091
0.399000,0.099250,0.098500,-0.149461,-0.150004,-0.149461,-0.150004,-0.149461,-0.150004
0.400000,0.100750,0.100000,-0.148376,-0.148918,-0.148376,-0.148918,-0.148376,-0.148918
0.401000,0.102250,0.101500,-0.147292,-0.147833,-0.147292,-0.147833,-0.147292,-0.147833
0.402000,0.103750,0.103000,-0.146209,-0.146750,-0.146209,-0.146750,-0.146209,-0.146750
0.403000,0.105250,0.104500,-0.145128,-0.145669,-0.145128,-0.145669,-0.145128,-0.145669
0.404000,0.106750,0.106000,-0.144049,-0.144588,-0.144049,-0.144588,-0.144049,-0.144588
0.405000,0.108250,0.107500,-0.142971,-0.143509,-0.142971,-0.143509,-0.142971,-0.143509
0.406000,0.109750,0.109000,-0.141894,-0.142432,-0.141894,-0.142432,-0.141894,-0.142432
0.407000,0.111250,0.110500,-0.140819,-0.141356,-0.140819,-0.141356,-0.140819,-0.141356
0.408000,0.112750,0.112000,-0.139745,-0.140282,-0.139745,-0.140282,-0.139745,-0.140282
0.409000,0.114250,0.113500,-0.138673,-0.139208,-0.138673,-0.139208,-0.138673,-0.139208
0.410000,0.115750,0.115000,-0.137602,-0.138137,-0.137602,-0.138137,-0.137602,-0.138137
0.411000,0.117250,0.116500,-0.136532,-0.137066,-0.136532,-0.137066,-0.136532,-0.137066
0.412000,0.118750,0.118000,-0.135464,-0.135998,-0.135464,-0.135998,-0.135464,-0.135998
0.413000,0.120250,0.119500,-0.134398,-0.134930,-0.134398,-0.134930,-0.134398,-0.134930
0.414000,0.121750,0.121000,-0.133332,-0.133865,-0.133332,-0.133865,-0.133332,-0.133865
0.415000,0.123250,0.122500,-0.132269,-0.132800,-0.132269,-0.132800,-0.132269,-0.132800
0.416000,0.124750,0.124000,-0.131207,-0.131737,-0.131207,-0.131737,-0.131207,-0.131737
0.417000,0.126250,0.125500,-0.130146,-0.130676,-0.130146,-0.130676,-0.130146,-0.130676
0.418000,0.127750,0.127000,-0.129087,-0.129616,-0.129087,-0.129616,-0.129087,-0.129616
0.419000,0.129250,0.128500,-0.128030,-0.128558,-0.128030,-0.128558,-0.128030,-0.128558
0.420000,0.130750,0.130000,-0.126974,-0.127501,-0.126974,-0.127501,-0.126974,-0.127501
0.421000,0.132250,0.131500,-0.125919,-0.126446,-0.125919,-0.126446,-0.125919,-0.126446
0.422000,0.133750,0.133000,-0.124866,-0.125392,-0.124866,-0.125392,-0.124866,-0.125392
0.423000,0.135250,0.134500,-0.123815,-0.124340,-0.123815,-0.124340,-0.123815,-0.124340
0.424000,0.136750,0.136000,-0.122765,-0.123289,-0.122765,-0.123289,-0.122765,-0.123289
0.425000,0.138250,0.137500,-0.121717,-0.122240,-0.121717,-0.122240,-0.121717,-0.122240
0.426000,0.139750,0.139000,-0.120670,-0.121193,-0.120670,-0.121193,-0.120670,-0.121193
0.427000,0.141250,0.140500,-0.119625,-0.120147,-0.119625,-0.120147,-0.119625,-0.120147
0.428000,0.142750,0.142000,-0.118581,-0.119103,-0.118581,-0.119103,-0.118581,-0.119103
0.429000,0.144250,0.143500,-0.117539,-0.118060,-0.117539,-0.118060,-0.117539,-0.118060
0.430000,0.145750,0.145000,-0.116499,-0.117019,-0.116499,-0.117019,-0.116499,-0.117019
0.431000,0.147250,0.146500,-0.115460,-0.115979,-0.115460,-0.115979,-0.115460,-0.115979
0.432000,0.148750,0.148000,-0.114423,-0.114941,-0.114423,-0.114941,-0.114423,-0.114941
0.433000,0.150250,0.149500,-0.113388,-0.113905,-0.113388,-0.113905,-0.113388,-0.113905
0.434000,0.151750,0.151000,-0.112354,-0.112870,-0.112354,-0.112870,-0.112354,-0.112870
0.435000,0.153250,0.152500,-0.111322,-0.111837,-0.111322,-0.111837,-0.111322,-0.111837
0.436000,0.154750,0.154000,-0.110291,-0.110806,-0.110291,-0.110806,-0.110291,-0.110806
0.437000,0.156250,0.155500,-0.109262,-0.109776,-0.109262,-0.109776,-0.109262,-0.109776
0.438000,0.157750,0.157000,-0.108235,-0.108748,-0.108235,-0.108748,-0.108235,-0.108748
0.439000,0.159250,0.158500,-0.107210,-0.107722,-0.107210,-0.107722,-0.107210,-0.107722
0.440000,0.160750,0.160000,-0.106186,-0.106698,-0.106186,-0.106698,-0.106186,-0.106698
0.441000,0.162250,0.161500,-0.105164,-0.105675,-0.105164,-0.105675,-0.105164,-0.105675
0.442000,0.163750,0.163000,-0.104144,-0.104653,-0.104144,-0.104653,-0.104144,-0.104653
0.443000,0.165250,0.164500,-0.103125,-0.103634,-0.103125,-0.103634,-0.103125,-0.103634
0.444000,0.166750,0.166000,-0.102108,-0.102616,-0.102108,-0.102616,-0.102108,-0.102616
0.445000,0.168250,0.167500,-0.101093,-0.101600,-0.101093,-0.101600,-0.101093,-0.101600
0.446000,0.169750,0.169000,-0.100080,-0.100586,-0.100080,-0.100586,-0.100080,-0.100586
0.447000,0.171250,0.170500,-0.099068,-0.099574,-0.099068,-0.099574,-0.099068,-0.099574
0.448000,0.172750,0.172000,-0.098058,-0.098563,-0.098058,-0.098563,-0.098058,-0.098563
0.449000,0.174250,0.173500,-0.097050,-0.097554,-0.097050,-0.097554,-0.097050,-0.097554
0.450000,0.175750,0.175000,-0.096044,-0.096547,-0.096044,-0.096547,-0.096044,-0.096547
0.451000,0.177250,0.176500,-0.095039,-0.095541,-0.095039,-0.095541,-0.095039,-0.095541
0.452000,0.178750,0.178000,-0.094037,-0.094538,-0.094037,-0.094538,-0.094037,-0.094538
0.453000,0.180250,0.179500,-0.093036,-0.093536,-0.093036,-0.093536,-0.093036,-0.093536
0.454000,0.181750,0.181000,-0.092037,-0.092536,-0.092037,-0.092536,-0.092037,-0.092536
0.455000,0.183250,0.182500,-0.091040,-0.091538,-0.091040,-0.091538,-0.091040,-0.091538
0.456000,0.184750,0.184000,-0.090044,-0.090542,-0.090044,-0.090542,-0.090044,-0.090542
0.457000,0.186250,0.185500,-0.089051,-0.089547,-0.089051,-0.089547,-0.089051,-0.089547
0.458000,0.187750,0.187000,-0.088059,-0.088555,-0.088059,-0.088555,-0.088059,-0.088555
0.459000,0.189250,0.188500,-0.087070,-0.087564,-0.087070,-0.087564,-0.087070,-0.087564
0.460000,0.190750,0.190000,-0.086082,-0.086575,-0.086082,-0.086575,-0.086082,-0.086575
0.461000,0.192250,0.191500,-0.085096,-0.085588,-0.085096,-0.085588,-0.085096,-0.085588
0.462000,0.193750,0.193000,-0.084112,-0.084603,-0.084112,-0.084603,-0.084112,-0.084603
0.463000,0.195250,0.194500,-0.083130,-0.083620,-0.083130,-0.083620,-0.083130,-0.083620
0.464000,0.196750,0.196000,-0.082150,-0.082639,-0.082150,-0.082639,-0.082150,-0.082639
0.465000,0.198250,0.197500,-0.081171,-0.081660,-0.081171,-0.081660,-0.081171,-0.081660
0.466000,0.199750,0.199000,-0.080195,-0.080683,-0.080195,-0.080683,-0.080195,-0.080683
0.467000,0.201250,0.200500,-0.079221,-0.079708,-0.079221,-0.079708,-0.079221,-0.079708
0.468000,0.202750,0.202000,-0.078249,-0.078734,-0.078249,-0.078734,-0.078249,-0.078734
0.469000,0.204250,0.203500,-0.077278,-0.077763,-0.077278,-0.077763,-0.077278,-0.077763
0.470000,0.205750,0.205000,-0.076310,-0.076794,-0.076310,-0.076794,-0.076310,-0.076794
0.471000,0.207250,0.206500,-0.075344,-0.075826,-0.075344,-0.075826,-0.075344,-0.075826
0.472000,0.208750,0.208000,-0.074379,-0.074861,-0.074379,-0.074861,-0.074379,-0.074861
0.473000,0.210250,0.209500,-0.073417,-0.073898,-0.073417,-0.073898,-0.073417,-0.073898
0.474000,0.211750,0.211000,-0.072457,-0.072937,-0.072457,-0.072937,-0.072457,-0.072937
0.475000,0.213250,0.212500,-0.071499,-0.071977,-0.071499,-0.071977,-0.071499,-0.071977
0.476000,0.214750,0.214000,-0.070543,-0.071020,-0.070543,-0.071020,-0.070543,-0.071020
0.477000,0.216250,0.215500,-0.069589,-0.070065,-0.069589,-0.070065,-0.069589,-0.070065
0.478000,0.217750,0.217000,-0.068637,-0.069112,-0.068637,-0.069112,-0.068637,-0.069112
0.479000,0.219250,0.218500,-0.067687,-0.068162,-0.067687,-0.068162,-0.067687,-0.068162
0.480000,0.220750,0.220000,-0.066739,-0.067213,-0.066739,-0.067213,-0.066739,-0.067213
0.481000,0.222250,0.221500,-0.065794,-0.066266,-0.065794,-0.066266,-0.065794,-0.066266
0.482000,0.223750,0.223000,-0.064851,-0.065322,-0.064851,-0.065322,-0.064851,-0.065322
0.483000,0.225250,0.224500,-0.063909,-0.064379,-0.063909,-0.064379,-0.063909,-0.064379
0.484000,0.226750,0.226000,-0.062970,-0.063439,-0.062970,-0.063439,-0.062970,-0.063439
0.485000,0.228250,0.227500,-0.062033,-0.062501,-0.062033,-0.062501,-0.062033,-0.062501
0.486000,0.229750,0.229000,-0.061099,-0.061565,-0.061099,-0.061565,-0.061099,-0.061565
0.487000,0.231250,0.230500,-0.060166,-0.060632,-0.060166,-0.060632,-0.060166,-0.060632
0.488000,0.232750,0.232000,-0.059236,-0.059700,-0.059236,-0.059700,-0.059236,-0.059700
0.489000,0.234250,0.233500,-0.058308,-0.058771,-0.058308,-0.058771,-0.058308,-0.058771
0.490000,0.235750,0.235000,-0.057382,-0.057844,-0.057382,-0.057844,-0.057382,-0.057844
0.491000,0.237250,0.236500,-0.056459,-0.056920,-0.056459,-0.056920,-0.056459,-0.056920
0.492000,0.238750,0.238000,-0.055537,-0.055997,-0.055537,-0.055997,-0.055537,-0.055997
0.493000,0.240250,0.239500,-0.054618,-0.055077,-0.054618,-0.055077,-0.054618,-0.055077
0.494000,0.241750,0.241000,-0.053702,-0.054159,-0.053702,-0.054159,-0.053702,-0.054159
0.495000,0.243250,0.242500,-0.052787,-0.053244,-0.052787,-0.053244,-0.052787,-0.053244
0.496000,0.244750,0.244000,-0.051875,-0.052331,-0.051875,-0.052331,-0.051875,-0.052331
0.497000,0.246250,0.245500,-0.050965,-0.051420,-0.050965,-0.051420,-0.050965,-0.051420
0.498000,0.247750,0.247000,-0.050058,-0.050511,-0.050058,-0.050511,-0.050058,-0.050511
0.499000,0.249250,0.248500,NaN,NaN,-0.049153,-0.049605,-0.049153,-0.049605
0.500000,0.250750,0.250000,0.455490,0.250000,-0.048251,-0.048701,-0.048251,-0.048701
0.501000,0.252250,0.251500,0.455490,0.251500,-0.047350,-0.047800,-0.047350,-0.047800
0.502000,0.253750,0.253000,0.455490,0.253000,-0.046453,-0.046901,-0.046820,-0.046901
0.503000,0.255250,0.254500,0.455490,0.254500,-0.045557,-0.046004,-0.046820,-0.046004
0.504000,0.256750,0.256000,0.455490,0.256000,-0.044664,-0.045110,-0.046820,-0.045110
0.505000,0.258250,0.257500,0.455490,0.257500,-0.043774,-0.044218,-0.046820,-0.044218
0.506000,0.259750,0.259000,0.455490,0.259000,-0.042886,-0.043329,-0.046820,-0.043329
0.507000,0.261250,0.260500,0.455490,0.260500,-0.042000,-0.042442,-0.046820,-0.042442
0.508000,0.262750,0.262000,0.455490,0.262000,-0.041117,-0.041558,-0.046820,-0.041558
0.509000,0.264250,0.263500,0.455490,0.263500,-0.040237,-0.040676,-0.046820,-0.040676
0.510000,0.265750,0.265000,0.455490,0.265000,-0.039359,-0.039797,-0.046820,-0.039797
0.511000,0.267250,0.266500,0.455490,0.266500,-0.038483,-0.038921,-0.046820,-0.038921
0.512000,0.268750,0.268000,0.455490,0.268000,-0.037611,-0.038046,-0.046820,-0.038046
0.513000,0.270250,0.269500,0.455490,0.269500,-0.036740,-0.037175,-0.046820,-0.037175
0.514000,0.271750,0.271000,0.455490,0.271000,-0.035873,-0.036306,-0.046820,-0.036306
0.515000,0.273250,0.272500,0.455490,0.272500,-0.035008,-0.035439,-0.046820,-0.035439
0.516000,0.274750,0.274000,0.455490,0.274000,-0.034145,-0.034576,-0.046820,-0.034576
0.517000,0.276250,0.275500,0.455490,0.275500,-0.033285,-0.033715,-0.046820,-0.033715
0.518000,0.277750,0.277000,0.455490,0.277000,-0.032428,-0.032856,-0.046820,-0.032856
0.519000,0.279250,0.278500,0.455490,0.278500,-0.031574,-0.032000,-0.046820,-0.032000
0.520000,0.280750,0.280000,0.455490,0.280000,-0.030722,-0.031147,-0.046820,-0.031147
0.521000,0.282250,0.281500,0.455490,0.281500,-0.029873,-0.030297,-0.046820,-0.030297
0.522000,0.283750,0.283000,0.455490,0.283000,-0.029026,-0.029449,-0.046820,-0.029449
0.523000,0.285250,0.284500,0.455490,0.284500,-0.028183,-0.028604,-0.046820,-0.028604
0.524000,0.286750,0.286000,0.455490,0.286000,-0.027342,-0.027762,-0.046820,-0.027762
0.525000,0.288250,0.287500,0.455490,0.287500,-0.026504,-0.026922,-0.046820,-0.026922
0.526000,0.289750,0.289000,0.455490,0.289000,-0.025669,-0.026086,-0.046820,-0.026086
0.527000,0.291250,0.290500,0.455490,0.290500,-0.024836,-0.025252,-0.046820,-0.025252
0.528000,0.292750,0.292000,0.455490,0.292000,-0.024007,-0.024421,-0.046820,-0.024421
0.529000,0.294250,0.293500,0.455490,0.293500,-0.023180,-0.023593,-0.046820,-0.023593
0.530000,0.295750,0.295000,0.455490,0.295000,-0.022356,-0.022767,-0.046820,-0.022767
0.531000,0.297250,0.296500,0.455490,0.296500,-0.021535,-0.021945,-0.046820,-0.021945
0.532000,0.298750,0.298000,0.455490,0.298000,-0.020717,-0.021125,-0.046820,-0.021125
0.533000,0.300250,0.299500,0.455490,0.299500,-0.019902,-0.020309,-0.046820,-0.020309
0.534000,0.301750,0.301000,0.455490,0.301000,-0.019089,-0.019495,-0.046820,-0.019495
0.535000,0.303250,0.302500,0.455490,0.302500,-0.018280,-0.018684,-0.046820,-0.018684
0.536000,0.304750,0.304000,0.455490,0.304000,-0.017474,-0.017876,-0.046820,-0.017876
0.537000,0.306250,0.305500,0.455490,0.305500,-0.016671,-0.017072,-0.046820,-0.017072
0.538000,0.307750,0.307000,0.455490,0.307000,-0.015870,-0.016270,-0.046820,-0.016270
0.539000,0.309250,0.308500,0.455490,0.308500,-0.015073,-0.015471,-0.046820,-0.015471
0.540000,0.310750,0.310000,0.455490,0.310000,-0.014279,-0.014675,-0.046820,-0.014675
0.541000,0.312250,0.311500,0.455490,0.311500,-0.013488,-0.013883,-0.046820,-0.013883
0.542000,0.313750,0.313000,0.455490,0.313000,-0.012700,-0.013093,-0.046820,-0.013093
0.543000,0.315250,0.314500,0.455490,0.314500,-0.011915,-0.012307,-0.046820,-0.012307
0.544000,0.316750,0.316000,0.455490,0.316000,-0.011133,-0.011523,-0.046820,-0.011523
0.545000,0.318250,0.317500,0.455490,0.317500,-0.010355,-0.010743,-0.046820,-0.010743
0.546000,0.319750,0.319000,0.455490,0.319000,-0.009579,-0.009966,-0.046820,-0.009966
0.547000,0.321250,0.320500,0.455490,0.320500,-0.008807,-0.009192,-0.046820,-0.009192
0.548000,0.322750,0.322000,0.455490,0.322000,-0.008038,-0.008422,-0.046820,-0.008422
0.549000,0.324250,0.323500,0.455490,0.323500,-0.007272,-0.007654,-0.046820,-0.007654
0.550000,0.325750,0.325000,0.455490,0.325000,-0.006510,-0.006890,-0.046820,-0.006890
0.551000,0.327250,0.326500,0.455490,0.326500,-0.005751,-0.006130,-0.046820,-0.006130
0.552000,0.328750,0.328000,0.455490,0.328000,-0.004995,-0.005372,-0.046820,-0.005372
0.553000,0.330250,0.329500,0.455490,0.329500,-0.004242,-0.004618,-0.046820,-0.004618
0.554000,0.331750,0.331000,0.455490,0.331000,-0.003493,-0.003867,-0.046820,-0.003867
0.555000,0.333250,0.332500,0.455490,0.332500,-0.002747,-0.003119,-0.046820,-0.003119
0.556000,0.334750,0.334000,0.455490,0.334000,-0.002005,-0.002375,-0.046820,-0.002375
0.557000,0.336250,0.335500,0.455490,0.335500,-0.001266,-0.001635,-0.046820,-0.001635
0.558000,0.337750,0.337000,0.455490,0.337000,-0.000530,-0.000897,-0.046820,-0.000897
0.559000,0.339250,0.338500,0.455490,0.338500,0.000202,-0.000164,-0.046820,-0.000164
0.560000,0.340750,0.340000,0.455490,0.340000,0.000930,0.000567,-0.046820,0.000567
0.561000,0.342250,0.341500,0.455490,0.341500,0.001655,0.001294,-0.046820,0.001294
0.562000,0.343750,0.343000,0.455490,0.343000,0.002377,0.002017,-0.046820,0.002017
0.563000,0.345250,0.344500,0.455490,0.344500,0.003095,0.002737,-0.046820,0.002737
0.564000,0.346750,0.346000,0.455490,0.346000,0.003809,0.003453,-0.046820,0.003453
0.565000,0.348250,0.347500,0.455490,0.347500,0.004520,0.004165,-0.046820,0.004165
0.566000,0.349750,0.349000,0.455490,0.349000,0.005227,0.004874,-0.046820,0.004874
0.567000,0.351250,0.350500,0.455490,0.350500,0.005930,0.005579,-0.046820,0.005579
0.568000,0.352750,0.352000,0.455490,0.352000,0.006630,0.006281,-0.046820,0.006281
0.569000,0.354250,0.353500,0.455490,0.353500,0.007326,0.006979,-0.046820,0.006979
0.570000,0.355750,0.355000,0.455490,0.355000,0.008018,0.007673,-0.046820,0.007673
0.571000,0.357250,0.356500,0.455490,0.356500,0.008707,0.008363,-0.046820,0.008363
0.572000,0.358750,0.358000,0.455490,0.358000,0.009391,0.009050,-0.046820,0.009050
0.573000,0.360250,0.359500,0.455490,0.359500,0.010072,0.009733,-0.046820,0.009733
0.574000,0.361750,0.361000,0.455490,0.361000,0.010749,0.010412,-0.046820,0.010412
0.575000,0.363250,0.362500,0.455490,0.362500,0.011422,0.011087,-0.046820,0.011087
0.576000,0.364750,0.364000,0.455490,0.364000,0.012092,0.011758,-0.046820,0.011758
0.577000,0.366250,0.365500,0.455490,0.365500,0.012757,0.012425,-0.046820,0.012425
0.578000,0.367750,0.367000,0.455490,0.367000,0.013418,0.013089,-0.046820,0.013089
0.579000,0.369250,0.368500,0.455490,0.368500,0.014076,0.013748,-0.046820,0.013748
0.580000,0.370750,0.370000,0.455490,0.370000,0.014729,0.014403,-0.046820,0.014403
0.581000,0.372250,0.371500,0.455490,0.371500,0.015378,0.015055,-0.046820,0.015055
0.582000,0.373750,0.373000,0.455490,0.373000,0.016024,0.015702,-0.046820,0.015702
0.583000,0.375250,0.374500,0.455490,0.374500,0.016665,0.016345,-0.046820,0.016345
0.584000,0.376750,0.376000,0.455490,0.376000,0.017302,0.016984,-0.046820,0.016984
0.585000,0.378250,0.377500,0.455490,0.377500,0.017935,0.017619,-0.046820,0.017619
0.586000,0.379750,0.379000,0.455490,0.379000,0.018563,0.018250,-0.046820,0.018250
0.587000,0.381250,0.380500,0.455490,0.380500,0.019188,0.018876,-0.046820,0.018876
0.588000,0.382750,0.382000,0.455490,0.382000,0.019808,0.019498,-0.046820,0.019498
0.589000,0.384250,0.383500,0.455490,0.383500,0.020424,0.020116,-0.046820,0.020116
0.590000,0.385750,0.385000,0.455490,0.385000,0.021035,0.020730,-0.046820,0.020730
0.591000,0.387250,0.386500,0.455490,0.386500,0.021642,0.021339,-0.046820,0.021339
0.592000,0.388750,0.388000,0.455490,0.388000,0.022245,0.021944,-0.046820,0.021944
0.593000,0.390250,0.389500,0.455490,0.389500,0.022843,0.022545,-0.046820,0.022545
0.594000,0.391750,0.391000,0.455490,0.391000,0.023437,0.023141,-0.046820,0.023141
0.595000,0.393250,0.392500,0.455490,0.392500,0.024027,0.023733,-0.046820,0.023733
0.596000,0.394750,0.394000,0.455490,0.394000,0.024612,0.024320,-0.046820,0.024320
0.597000,0.396250,0.395500,0.455490,0.395500,0.025192,0.024903,-0.046820,0.024903
0.598000,0.397750,0.397000,0.455490,0.397000,0.025768,0.025481,-0.046820,0.025481
0.599000,0.399250,0.398500,0.455490,0.398500,0.026339,0.026054,-0.046820,0.026054
0.600000,0.400750,0.400000,0.455490,0.400000,0.026906,0.026623,-0.046820,0.026623
0.601000,0.402250,0.401500,0.455490,0.401500,0.027468,0.027188,-0.046820,0.027188
0.602000,0.403750,0.403000,0.455490,0.403000,0.028025,0.027747,-0.046820,0.027747
0.603000,0.405250,0.404500,0.455490,0.404500,0.028577,0.028302,-0.046820,0.028302
0.604000,0.406750,0.406000,0.455490,0.406000,0.029125,0.028852,-0.046820,0.028852
0.605000,0.408250,0.407500,0.455490,0.407500,0.029668,0.029397,-0.046820,0.029397
0.606000,0.409750,0.409000,0.455490,0.409000,0.030205,0.029937,-0.046820,0.029937
0.607000,0.411250,0.410500,0.455490,0.410500,0.030738,0.030473,-0.046820,0.030473
0.608000,0.412750,0.412000,0.455490,0.412000,0.031267,0.031003,-0.046820,0.031003
0.609000,0.414250,0.413500,0.455490,0.413500,0.031790,0.031529,-0.046820,0.031529
0.610000,0.415750,0.415000,0.455490,0.415000,0.032308,0.032050,-0.046820,0.032050
0.611000,0.417250,0.416500,0.455490,0.416500,0.032821,0.032565,-0.046820,0.032565
0.612000,0.418750,0.418000,0.455490,0.418000,0.033329,0.033076,-0.046820,0.033076
0.613000,0.420250,0.419500,0.455490,0.419500,0.033831,0.033581,-0.046820,0.033581
0.614000,0.421750,0.421000,0.455490,0.421000,0.034329,0.034081,-0.046820,0.034081
0.615000,0.423250,0.422500,0.455490,0.422500,0.034821,0.034576,-0.046820,0.034576
0.616000,0.424750,0.424000,0.455490,0.424000,0.035309,0.035066,-0.046820,0.035066
0.617000,0.426250,0.425500,0.455490,0.425500,0.035790,0.035551,-0.046820,0.035551
0.618000,0.427750,0.427000,0.455490,0.427000,0.036267,0.036030,-0.046820,0.036030
0.619000,0.429250,0.428500,0.455490,0.428500,0.036350,0.036504,-0.046820,0.036504
0.620000,0.430750,0.430000,0.455490,0.430000,0.036350,0.036972,-0.046820,0.036972
0.621000,0.432250,0.431500,0.455490,0.431500,0.036350,0.037435,-0.046820,0.037435
0.622000,0.433750,0.433000,0.455490,0.433000,0.036350,0.037892,-0.046820,0.037892
0.623000,0.435250,0.434500,0.455490,0.434500,0.036350,0.038344,-0.046820,0.038344
0.624000,0.436750,0.436000,0.455490,0.436000,0.036350,0.038791,-0.046820,0.038791
0.625000,0.438250,0.437500,0.455490,0.437500,0.036350,0.039232,-0.046820,0.039232
0.626000,0.439750,0.439000,0.455490,0.439000,0.036350,0.039667,-0.046820,0.039667
0.627000,0.441250,0.440500,0.455490,0.440500,0.036350,0.040096,-0.046820,0.040096
0.628000,0.442750,0.442000,0.455490,0.442000,0.036350,0.040520,-0.046820,0.040520
0.629000,0.444250,0.443500,0.455490,0.443500,0.036350,0.040938,-0.046820,0.040938
0.630000,0.445750,0.445000,0.455490,0.445000,0.036350,0.041350,-0.046820,0.041350
0.631000,0.447250,0.446500,0.455490,0.446500,0.036350,0.041756,-0.046820,0.041756
0.632000,0.448750,0.448000,0.455490,0.448000,0.036350,0.042156,-0.046820,0.042156
0.633000,0.450250,0.449500,0.455490,0.449500,0.036350,0.042550,-0.046820,0.042550
0.634000,0.451750,0.451000,0.455490,0.451000,0.036350,0.042938,-0.046820,0.042938
0.635000,0.453250,0.452500,0.455490,0.452500,0.036350,0.043320,-0.046820,0.043320
0.636000,0.454750,0.454000,0.455490,0.454000,0.036350,0.043696,-0.046820,0.043696
0.637000,0.456250,0.455500,0.456250,0.455500,0.036350,0.044066,-0.046820,0.044066
0.638000,0.457750,0.457000,0.457750,0.457000,0.036350,0.044429,-0.046820,0.044429
0.639000,0.459250,0.458500,0.459250,0.458500,0.036350,0.044786,-0.046820,0.044786
0.640000,0.460750,0.460000,0.460750,0.460000,0.036350,0.045137,-0.046820,0.045137
0.641000,0.462250,0.461500,0.462250,0.461500,0.036350,0.045481,-0.046820,0.045481
0.642000,0.463750,0.463000,0.463750,0.463000,0.036350,0.045819,-0.046820,0.045819
0.643000,0.465250,0.464500,0.465250,0.464500,0.036350,0.046151,-0.046820,0.046151
0.644000,0.466750,0.466000,0.466750,0.466000,0.036350,0.046476,-0.046820,0.046476
0.645000,0.468250,0.467500,0.468250,0.467500,0.036350,0.046794,-0.046820,0.046794
0.646000,0.469750,0.469000,0.469750,0.469000,0.036350,0.047106,-0.046820,0.047106
0.647000,0.471250,0.470500,0.471250,0.470500,0.036350,0.047410,-0.046820,0.047410
0.648000,0.472750,0.472000,0.472750,0.472000,0.036350,0.047708,-0.046820,0.047708
0.649000,0.474250,0.473500,0.474250,0.473500,0.036350,0.048000,-0.046820,0.048000
0.650000,0.475750,0.475000,0.475750,0.475000,0.036350,0.048284,-0.046820,0.048284
0.651000,0.477250,0.476500,0.477250,0.476500,0.036350,0.048561,-0.046820,0.048561
0.652000,0.478750,0.478000,0.478750,0.478000,0.036350,0.048831,-0.046820,0.048831
0.653000,0.480250,0.479500,0.480250,0.479500,0.036350,0.049095,-0.046820,0.049095
0.654000,0.481750,0.481000,0.481750,0.481000,0.036350,0.049351,-0.046820,0.049351
0.655000,0.483250,0.482500,0.483250,0.482500,0.036350,0.049600,-0.046820,0.049600
0.656000,0.484750,0.484000,0.484750,0.484000,0.036350,0.049841,-0.046820,0.049841
0.657000,0.486250,0.485500,0.486250,0.485500,0.036350,0.050075,-0.046820,0.050075
0.658000,0.487750,0.487000,0.487750,0.487000,0.036350,0.050302,-0.046820,0.050302
0.659000,0.489250,0.488500,0.489250,0.488500,0.036350,0.050522,-0.046820,0.050522
0.660000,0.490750,0.490000,0.490750,0.490000,0.036350,0.050733,-0.046820,0.050733
0.661000,0.492250,0.491500,0.492250,0.491500,0.036350,0.050938,-0.046820,0.050938
0.662000,0.493750,0.493000,0.493750,0.493000,0.036350,0.051134,-0.046820,0.051134
0.663000,0.495250,0.494500,0.495250,0.494500,0.036350,0.051323,-0.046820,0.051323
0.664000,0.496750,0.496000,0.496750,0.496000,0.036350,0.051504,-0.046820,0.051504
0.665000,0.498250,0.497500,0.498250,0.497500,0.036350,0.051677,-0.046820,0.051677
0.666000,0.499750,0.499000,0.499750,0.499000,0.036350,0.051842,-0.046820,0.051842
0.667000,0.501250,0.500500,0.501250,0.500500,0.036350,0.052000,-0.046820,0.052000
0.668000,0.502750,0.502000,0.502750,0.502000,0.036350,0.052149,-0.046820,0.052149
0.669000,0.504250,0.503500,0.504250,0.503500,0.036350,0.052290,-0.046820,0.052290
0.670000,0.505750,0.505000,0.505750,0.505000,0.036350,0.052422,-0.046820,0.052422
0.671000,0.507250,0.506500,0.507250,0.506500,0.036350,0.052547,-0.046820,0.052547
0.672000,0.508750,0.508000,0.508750,0.508000,0.036350,0.052663,-0.046820,0.052663
0.673000,0.510250,0.509500,0.510250,0.509500,0.036350,0.052770,-0.046820,0.052770
0.674000,0.511750,0.511000,0.511750,0.511000,0.036350,0.052869,-0.046820,0.052869
0.675000,0.513250,0.512500,0.513250,0.512500,0.036350,0.052960,-0.046820,0.052960
0.676000,0.514750,0.514000,0.514750,0.514000,0.036350,0.053041,-0.046820,0.053041
0.677000,0.516250,0.515500,0.516250,0.515500,0.036350,0.053114,-0.046820,0.053114
0.678000,0.517750,0.517000,0.517750,0.517000,0.036350,0.053178,-0.046820,0.053178
0.679000,0.519250,0.518500,0.519250,0.518500,0.036350,0.053233,-0.046820,0.053233
0.680000,0.520750,0.520000,0.520750,0.520000,0.036350,0.053279,-0.046820,0.053279
0.681000,0.522250,0.521500,0.522250,0.521500,0.036350,0.053316,-0.046820,0.053316
0.682000,0.523750,0.523000,0.523750,0.523000,0.036350,0.053344,-0.046820,0.053344
0.683000,0.525250,0.524500,0.525250,0.524500,0.036350,0.053362,-0.046820,0.053362
0.684000,0.526750,0.526000,0.526750,0.526000,0.036350,0.053371,-0.046820,0.053371
0.685000,0.528250,0.527500,0.528250,0.527500,0.036350,0.053371,-0.046820,0.053371
0.686000,0.529750,0.529000,0.529750,0.529000,0.036350,0.053361,-0.046820,0.053361
0.687000,0.531250,0.530500,0.531250,0.530500,0.036350,0.053341,-0.046820,0.053341
0.688000,0.532750,0.532000,0.532750,0.532000,0.036350,0.053312,-0.046820,0.053312
0.689000,0.534250,0.533500,0.534250,0.533500,0.036350,0.053273,-0.046820,0.053273
0.690000,0.535750,0.535000,0.535750,0.535000,0.036350,0.053224,-0.046820,0.053224
0.691000,0.537250,0.536500,0.537250,0.536500,0.036350,0.053165,-0.046820,0.053165
0.692000,0.538750,0.538000,0.538750,0.538000,0.036350,0.053095,-0.046820,0.053095
0.693000,0.540250,0.539500,0.540250,0.539500,0.036350,0.053016,-0.046820,0.053016
0.694000,0.541750,0.541000,0.541750,0.541000,0.036350,0.052926,-0.046820,0.052926
0.695000,0.543250,0.542500,0.543250,0.542500,0.036350,0.052826,-0.046820,0.052826
0.696000,0.544750,0.544000,0.544750,0.544000,0.036350,0.052715,-0.046820,0.052715
0.697000,0.546250,0.545500,0.546250,0.545500,0.036350,0.052594,-0.046820,0.052594
0.698000,0.547750,0.547000,0.547750,0.547000,0.036350,0.052461,-0.046820,0.052461
0.699000,0.549250,0.548500,0.549250,0.548500,0.036350,0.052318,-0.046820,0.052318
0.700000,0.550750,0.550000,0.550750,0.550000,0.036350,0.052165,-0.046820,0.052165
0.701000,0.552250,0.551500,0.552250,0.551500,0.036350,0.052000,-0.046820,0.052000
0.702000,0.553750,0.553000,0.553750,0.553000,0.036350,0.051823,-0.046820,0.051823
0.703000,0.555250,0.554500,0.555250,0.554500,0.036350,0.051636,-0.046820,0.051636
0.704000,0.556750,0.556000,0.556750,0.556000,0.036350,0.051437,-0.046820,0.051437
0.705000,0.558250,0.557500,0.558250,0.557500,0.036350,0.051227,-0.046820,0.051227
0.706000,0.559750,0.559000,0.559750,0.559000,0.036350,0.051005,-0.046820,0.051005
0.707000,0.561250,0.560500,0.561250,0.560500,0.036350,0.050771,-0.046820,0.050771
0.708000,0.562750,0.562000,0.562750,0.562000,0.036350,0.050525,-0.046820,0.050525
0.709000,0.564250,0.563500,0.564250,0.563500,0.036350,0.050268,-0.046820,0.050268
0.710000,0.565750,0.565000,0.565750,0.565000,0.036350,0.049998,-0.046820,0.049998
0.711000,0.567250,0.566500,0.567250,0.566500,0.036350,0.049716,-0.046820,0.049716
0.712000,0.568750,0.568000,0.568750,0.568000,0.036350,0.049421,-0.046820,0.049421
0.713000,0.570250,0.569500,0.570250,0.569500,0.036350,0.049114,-0.046820,0.049114
0.714000,0.571750,0.571000,0.571750,0.571000,0.036350,0.048795,-0.046820,0.048795
0.715000,0.573250,0.572500,0.573250,0.572500,0.036350,0.048463,-0.046820,0.048463
0.716000,0.574750,0.574000,0.574750,0.574000,0.036350,0.048117,-0.046820,0.048117
0.717000,0.576250,0.575500,0.576250,0.575500,0.036350,0.047759,-0.046820,0.047759
0.718000,0.577750,0.577000,0.577750,0.577000,0.036350,0.047388,-0.046820,0.047388
0.719000,0.579250,0.578500,0.579250,0.578500,0.036350,0.047003,-0.046820,0.047003
0.720000,0.580750,0.580000,0.580750,0.580000,0.036350,0.046605,-0.046820,0.046605
0.721000,0.582250,0.581500,0.582250,0.581500,0.036350,0.046193,-0.046820,0.046193
0.722000,0.583750,0.583000,0.583750,0.583000,0.036350,0.045767,-0.046820,0.045767
0.723000,0.585250,0.584500,0.585250,0.584500,0.036350,0.045328,-0.046820,0.045328
0.724000,0.586750,0.586000,0.586750,0.586000,0.036350,0.044874,-0.046820,0.044874
0.725000,0.588250,0.587500,0.588250,0.587500,0.036350,0.044407,-0.046820,0.044407
0.726000,0.589750,0.589000,0.589750,0.589000,0.036350,0.043925,-0.046820,0.043925
0.727000,0.591250,0.590500,0.591250,0.590500,0.036350,0.043428,-0.046820,0.043428
0.728000,0.592750,0.592000,0.592750,0.592000,0.036350,0.042917,-0.046820,0.042917
0.729000,0.594250,0.593500,0.594250,0.593500,0.036350,0.042391,-0.046820,0.042391
0.730000,0.595750,0.595000,0.595750,0.595000,0.036350,0.041849,-0.046820,0.041849
0.731000,0.597250,0.596500,0.597250,0.596500,0.036350,0.041293,-0.046820,0.041293
0.732000,0.598750,0.598000,0.598750,0.598000,0.036350,0.040721,-0.046820,0.040721
0.733000,0.600250,0.599500,0.600250,0.599500,0.036350,0.040134,-0.046820,0.040134
0.734000,0.601750,0.601000,0.601750,0.601000,0.036350,0.039531,-0.046820,0.039531
0.735000,0.603250,0.602500,0.603250,0.602500,0.036350,0.038913,-0.046820,0.038913
0.736000,0.604750,0.604000,0.604750,0.604000,0.036350,0.038278,-0.046820,0.038278
0.737000,0.606250,0.605500,0.606250,0.605500,0.036350,0.037627,-0.046820,0.037627
0.738000,0.607750,0.607000,0.607750,0.607000,0.036350,0.036959,-0.046820,0.036959
0.739000,0.609250,0.608500,0.609250,0.608500,0.036350,0.036275,-0.046820,0.036275
0.740000,0.610750,0.610000,0.610750,0.610000,0.036350,0.035574,-0.046820,0.035574
0.741000,0.612250,0.611500,0.612250,0.611500,0.036350,0.034857,-0.046820,0.034857
0.742000,0.613750,0.613000,0.613750,0.613000,0.036350,0.034122,-0.046820,0.034122
0.743000,0.615250,0.614500,0.615250,0.614500,0.036350,0.033369,-0.046820,0.033369
0.744000,0.616750,0.616000,0.616750,0.616000,0.036350,0.032599,-0.046820,0.032599
0.745000,0.618250,0.617500,0.618250,0.617500,0.036350,0.031811,-0.046820,0.031811
0.746000,0.619750,0.619000,0.619750,0.619000,0.036350,0.031005,-0.046820,0.031005
0.747000,0.621250,0.620500,0.621250,0.620500,0.036350,0.030181,-0.046820,0.030181
0.748000,0.622750,0.622000,0.622750,0.622000,0.036350,0.029339,-0.046820,0.029339
0.749000,0.624250,0.623500,0.624250,0.623500,0.036350,0.028477,-0.046820,0.028477
0.750000,0.625749,0.625000,0.625749,0.625000,0.036350,0.027597,-0.046820,0.027597
0.751000,0.627249,0.626500,0.627249,0.626500,0.036350,0.026698,-0.046820,0.026698
0.752000,0.628749,0.628000,0.628749,0.628000,0.036350,0.025780,-0.046820,0.025780
0.753000,0.630249,0.629500,0.630249,0.629500,0.036350,0.024842,-0.046820,0.024842
0.754000,0.631749,0.631000,0.631749,0.631000,0.036350,0.023884,-0.046820,0.023884
0.755000,0.633249,0.632500,0.633249,0.632500,0.036350,0.022906,-0.046820,0.022906
0.756000,0.634749,0.634000,0.634749,0.634000,0.036350,0.021907,-0.046820,0.021907
0.757000,0.636249,0.635500,0.636249,0.635500,0.036350,0.020888,-0.046820,0.020888
0.758000,0.637749,0.637000,0.637749,0.637000,0.036350,0.019849,-0.046820,0.019849
0.759000,0.639249,0.638500,0.639249,0.638500,0.036350,0.018788,-0.046820,0.018788
0.760000,0.640749,0.640000,0.640749,0.640000,0.036350,0.017706,-0.046820,0.017706
0.761000,0.642249,0.641500,0.642249,0.641500,0.036350,0.016602,-0.046820,0.016602
0.762000,0.643749,0.643000,0.643749,0.643000,0.036350,0.015476,-0.046820,0.015476
0.763000,0.645249,0.644500,0.645249,0.644500,0.036350,0.014328,-0.046820,0.014328
0.764000,0.646749,0.646000,0.646749,0.646000,0.036350,0.013158,-0.046820,0.013158
0.765000,0.648249,0.647500,0.648249,0.647500,0.036350,0.011965,-0.046820,0.011965
0.766000,0.649749,0.649000,0.649749,0.649000,0.036350,0.010749,-0.046820,0.010749
0.767000,0.651249,0.650500,0.651249,0.650500,0.036350,0.009510,-0.046820,0.009510
0.768000,0.652749,0.652000,0.652749,0.652000,0.036350,0.008247,-0.046820,0.008247
0.769000,0.654249,0.653500,0.654249,0.653500,0.036350,0.006960,-0.046820,0.006960
0.770000,0.655749,0.655000,0.655749,0.655000,0.036350,0.005649,-0.046820,0.005649
0.771000,0.657249,0.656500,0.657249,0.656500,0.036350,0.004314,-0.046820,0.004314
0.772000,0.658749,0.658000,0.658749,0.658000,0.036350,0.002953,-0.046820,0.002953
0.773000,0.660249,0.659500,0.660249,0.659500,0.036350,0.001568,-0.046820,0.001568
0.774000,0.661749,0.661000,0.661749,0.661000,0.036350,0.000156,-0.046820,0.000156
0.775000,0.663249,0.662500,0.663249,0.662500,0.036350,-0.001281,-0.046820,-0.001281
0.776000,0.664749,0.664000,0.664749,0.664000,0.036350,-0.002744,-0.046820,-0.002744
0.777000,0.666249,0.665500,0.666249,0.665500,0.036350,-0.004234,-0.046820,-0.004234
0.778000,0.667749,0.667000,0.667749,0.667000,0.036350,-0.005751,-0.046820,-0.005751
0.779000,0.669249,0.668500,0.669249,0.668500,0.036350,-0.007295,-0.046820,-0.007295
0.780000,0.670749,0.670000,0.670749,0.670000,0.036350,-0.008867,-0.046820,-0.008867
0.781000,0.672249,0.671500,0.672249,0.671500,0.036350,-0.010466,-0.046820,-0.010466
0.782000,0.673749,0.673000,0.673749,0.673000,0.036350,-0.012095,-0.046820,-0.012095
0.783000,0.675249,0.674500,0.675249,0.674500,0.036350,-0.013752,-0.046820,-0.013752
0.784000,0.676749,0.676000,0.676749,0.676000,0.036350,-0.015438,-0.046820,-0.015438
0.785000,0.678249,0.677500,0.678249,0.677500,0.036350,-0.017154,-0.046820,-0.017154
0.786000,0.679749,0.679000,0.679749,0.679000,0.036350,-0.018900,-0.046820,-0.018900
0.787000,0.681249,0.680500,0.681249,0.680500,0.036350,-0.020677,-0.046820,-0.020677
0.788000,0.682749,0.682000,0.682749,0.682000,0.036350,-0.022484,-0.046820,-0.022484
0.789000,0.684249,0.683500,0.684249,0.683500,0.036350,-0.024323,-0.046820,-0.024323
0.790000,0.685749,0.685000,0.685749,0.685000,0.036350,-0.026194,-0.046820,-0.026194
0.791000,0.687249,0.686500,0.687249,0.686500,0.036350,-0.028096,-0.046820,-0.028096
0.792000,0.688749,0.688000,0.688749,0.688000,0.036350,-0.030032,-0.046820,-0.030032
0.793000,0.690249,0.689500,0.690249,0.689500,0.036350,-0.032001,-0.046820,-0.032001
0.794000,0.691749,0.691000,0.691749,0.691000,0.036350,-0.034003,-0.046820,-0.034003
0.795000,0.693249,0.692500,0.693249,0.692500,0.036350,-0.036040,-0.046820,-0.036040
0.796000,0.694749,0.694000,0.694749,0.694000,0.036350,-0.038111,-0.046820,-0.038111
0.797000,0.696249,0.695500,0.696249,0.695500,0.036350,-0.040217,-0.046820,-0.040217
0.798000,0.697749,0.697000,0.697749,0.697000,0.036350,-0.042360,-0.046820,-0.042360
0.799000,0.699249,0.698500,0.699249,0.698500,NaN,NaN,-0.046820,-0.044538
0.800000,0.700749,0.700000,0.700749,0.700000,0.795250,0.700000,-0.046820,-0.046753
0.801000,0.702249,0.701500,0.702249,0.701500,0.795250,0.701500,-0.046820,-0.049006
0.802000,0.703749,0.703000,0.703749,0.703000,0.795250,0.703000,-0.046820,-0.051296
0.803000,0.705249,0.704500,0.705249,0.704500,0.795250,0.704500,-0.046820,-0.053625
0.804000,0.706749,0.706000,0.706749,0.706000,0.795250,0.706000,-0.046820,-0.055993
0.805000,0.708249,0.707500,0.708249,0.707500,0.795250,0.707500,-0.046820,-0.058401
0.806000,0.709749,0.709000,0.709749,0.709000,0.795250,0.709000,-0.046820,-0.060849
0.807000,0.711249,0.710500,0.711249,0.710500,0.795250,0.710500,-0.046820,-0.063338
0.808000,0.712749,0.712000,0.712749,0.712000,0.795250,0.712000,-0.046820,-0.065868
0.809000,0.714249,0.713500,0.714249,0.713500,0.795250,0.713500,-0.046820,-0.068441
0.810000,0.715749,0.715000,0.715749,0.715000,0.795250,0.715000,-0.046820,-0.071056
0.811000,0.717249,0.716500,0.717249,0.716500,0.795250,0.716500,-0.046820,-0.073715
0.812000,0.718749,0.718000,0.718749,0.718000,0.795250,0.718000,-0.046820,-0.076418
0.813000,0.720249,0.719500,0.720249,0.719500,0.795250,0.719500,-0.046820,-0.079167
0.814000,0.721749,0.721000,0.721749,0.721000,0.795250,0.721000,-0.046820,-0.081960
0.815000,0.723249,0.722500,0.723249,0.722500,0.795250,0.722500,-0.046820,-0.084801
0.816000,0.724749,0.724000,0.724749,0.724000,0.795250,0.724000,-0.046820,-0.087688
0.817000,0.726249,0.725500,0.726249,0.725500,0.795250,0.725500,-0.046820,-0.090624
0.818000,0.727749,0.727000,0.727749,0.727000,0.795250,0.727000,-0.046820,-0.093608
0.819000,0.729249,0.728500,0.729249,0.728500,0.795250,0.728500,-0.046820,-0.096642
0.820000,0.730749,0.730000,0.730749,0.730000,0.795250,0.730000,-0.046820,-0.099726
0.821000,0.732249,0.731500,0.732249,0.731500,0.795250,0.731500,-0.046820,-0.102861
0.822000,0.733749,0.733000,0.733749,0.733000,0.795250,0.733000,-0.046820,-0.106049
0.823000,0.735249,0.734500,0.735249,0.734500,0.795250,0.734500,-0.046820,-0.109289
0.824000,0.736749,0.736000,0.736749,0.736000,0.795250,0.736000,-0.046820,-0.112583
0.825000,0.738249,0.737500,0.738249,0.737500,0.795250,0.737500,-0.046820,-0.115932
0.826000,0.739749,0.739000,0.739749,0.739000,0.795250,0.739000,-0.046820,-0.119337
0.827000,0.741249,0.740500,0.741249,0.740500,0.795250,0.740500,-0.046820,-0.122799
0.828000,0.742749,0.742000,0.742749,0.742000,0.795250,0.742000,-0.046820,-0.126318
0.829000,0.744249,0.743500,0.744249,0.743500,0.795250,0.743500,-0.046820,-0.129896
0.830000,0.745749,0.745000,0.745749,0.745000,0.795250,0.745000,-0.046820,-0.133533
0.831000,0.747249,0.746500,0.747249,0.746500,0.795250,0.746500,-0.046820,-0.137232
0.832000,0.748749,0.748000,0.748749,0.748000,0.795250,0.748000,-0.046820,-0.140992
0.833000,0.750249,0.749500,0.750249,0.749500,0.795250,0.749500,-0.046820,-0.144815
0.834000,0.751749,0.751000,0.751749,0.751000,0.795250,0.751000,-0.046820,-0.148703
0.835000,0.753249,0.752500,0.753249,0.752500,0.795250,0.752500,-0.046820,-0.152655
0.836000,0.754749,0.754000,0.754749,0.754000,0.795250,0.754000,-0.046820,-0.156675
0.837000,0.756249,0.755500,0.756249,0.755500,0.795250,0.755500,-0.046820,-0.160762
0.838000,0.757749,0.757000,0.757749,0.757000,0.795250,0.757000,-0.046820,-0.164918
0.839000,0.759249,0.758500,0.759249,0.758500,0.795250,0.758500,-0.046820,-0.169144
0.840000,0.760749,0.760000,0.760749,0.760000,0.795250,0.760000,-0.046820,-0.173442
0.841000,0.762249,0.761500,0.762249,0.761500,0.795250,0.761500,-0.046820,-0.177812
0.842000,0.763749,0.763000,0.763749,0.763000,0.795250,0.763000,-0.046820,-0.182257
0.843000,0.765249,0.764500,0.765249,0.764500,0.795250,0.764500,-0.046820,-0.186778
0.844000,0.766749,0.766000,0.766749,0.766000,0.795250,0.766000,-0.046820,-0.191376
0.845000,0.768249,0.767500,0.768249,0.767500,0.795250,0.767500,-0.046820,-0.196053
0.846000,0.769749,0.769000,0.769749,0.769000,0.795250,0.769000,-0.046820,-0.200809
0.847000,0.771249,0.770500,0.771249,0.770500,0.795250,0.770500,-0.046820,-0.205648
0.848000,0.772749,0.772000,0.772749,0.772000,0.795250,0.772000,-0.046820,-0.210570
0.849000,0.774249,0.773500,0.774249,0.773500,0.795250,0.773500,-0.046820,-0.215577
0.850000,0.775749,0.775000,0.775749,0.775000,0.795250,0.775000,-0.046820,-0.220671
0.851000,0.777249,0.776500,0.777249,0.776500,0.795250,0.776500,-0.046820,-0.225853
0.852000,0.778749,0.778000,0.778749,0.778000,0.795250,0.778000,-0.046820,-0.231126
0.853000,0.780249,0.779500,0.780249,0.779500,0.795250,0.779500,-0.046820,-0.236491
0.854000,0.781749,0.781000,0.781749,0.781000,0.795250,0.781000,-0.046820,-0.241950
0.855000,0.783249,0.782500,0.783249,0.782500,0.795250,0.782500,-0.046820,-0.247504
0.856000,0.784749,0.784000,0.784749,0.784000,0.795250,0.784000,-0.046820,-0.253157
0.857000,0.786249,0.785500,0.786249,0.785500,0.795250,0.785500,-0.046820,-0.258910
0.858000,0.787749,0.787000,0.787749,0.787000,0.795250,0.787000,-0.046820,-0.264765
0.859000,0.789249,0.788500,0.789249,0.788500,0.795250,0.788500,-0.046820,-0.270724
0.860000,0.790749,0.790000,0.790749,0.790000,0.795250,0.790000,-0.046820,-0.276790
0.861000,0.792249,0.791500,0.792249,0.791500,0.795250,0.791500,-0.046820,-0.282965
0.862000,0.793749,0.793000,0.793749,0.793000,0.795250,0.793000,-0.046820,-0.289251
0.863000,0.795249,0.794500,0.795249,0.794500,0.795250,0.794500,-0.046820,-0.295651
0.864000,0.796749,0.796000,0.796749,0.796000,0.796749,0.796000,-0.046820,-0.302167
0.865000,0.798249,0.797500,0.798249,0.797500,0.798249,0.797500,-0.046820,-0.308801
0.866000,0.799749,0.799000,0.799749,0.799000,0.799749,0.799000,-0.046820,-0.315557
0.867000,0.801249,0.800500,0.801249,0.800500,0.801249,0.800500,-0.046820,-0.322437
0.868000,0.802749,0.802000,0.802749,0.802000,0.802749,0.802000,-0.046820,-0.329444
0.869000,0.804249,0.803500,0.804249,0.803500,0.804249,0.803500,-0.046820,-0.336581
0.870000,0.805749,0.805000,0.805749,0.805000,0.805749,0.805000,-0.046820,-0.343851
0.871000,0.807249,0.806500,0.807249,0.806500,0.807249,0.806500,-0.046820,-0.351257
0.872000,0.808749,0.808000,0.808749,0.808000,0.808749,0.808000,-0.046820,-0.358802
0.873000,0.810249,0.809500,0.810249,0.809500,0.810249,0.809500,-0.046820,-0.366489
0.874000,0.811749,0.811000,0.811749,0.811000,0.811749,0.811000,-0.046820,-0.374323
0.875000,0.813249,0.812500,0.813249,0.812500,0.813249,0.812500,-0.046820,-0.382305
0.876000,0.814749,0.814000,0.814749,0.814000,0.814749,0.814000,-0.046820,-0.390441
0.877000,0.816249,0.815500,0.816249,0.815500,0.816249,0.815500,-0.046820,-0.398733
0.878000,0.817749,0.817000,0.817749,0.817000,0.817749,0.817000,-0.046820,-0.407186
0.879000,0.819249,0.818500,0.819249,0.818500,0.819249,0.818500,-0.046820,-0.415803
0.880000,0.820749,0.820000,0.820749,0.820000,0.820749,0.820000,-0.046820,-0.424589
0.881000,0.822249,0.821500,0.822249,0.821500,0.822249,0.821500,-0.046820,-0.433547
0.882000,0.823749,0.823000,0.823749,0.823000,0.823749,0.823000,-0.046820,-0.442683
0.883000,0.825249,0.824500,0.825249,0.824500,0.825249,0.824500,-0.046820,-0.452001
0.884000,0.826749,0.826000,0.826749,0.826000,0.826749,0.826000,-0.046820,-0.461506
0.885000,0.828249,0.827500,0.828249,0.827500,0.828249,0.827500,-0.046820,-0.471201
0.886000,0.829749,0.829000,0.829749,0.829000,0.829749,0.829000,-0.046820,-0.481093
0.887000,0.831249,0.830500,0.831249,0.830500,0.831249,0.830500,-0.046820,-0.491187
0.888000,0.832749,0.832000,0.832749,0.832000,0.832749,0.832000,-0.046820,-0.501488
0.889000,0.834249,0.833500,0.834249,0.833500,0.834249,0.833500,-0.046820,-0.512001
0.890000,0.835749,0.835000,0.835749,0.835000,0.835749,0.835000,-0.046820,-0.522733
0.891000,0.837249,0.836500,0.837249,0.836500,0.837249,0.836500,-0.046820,-0.533689
0.892000,0.838749,0.838000,0.838749,0.838000,0.838749,0.838000,-0.046820,-0.544876
0.893000,0.840249,0.839500,0.840249,0.839500,0.840249,0.839500,-0.046820,-0.556300
0.894000,0.841749,0.841000,0.841749,0.841000,0.841749,0.841000,-0.046820,-0.567968
0.895000,0.843249,0.842500,0.843249,0.842500,0.843249,0.842500,-0.046820,-0.579887
0.896000,0.844749,0.844000,0.844749,0.844000,0.844749,0.844000,-0.046820,-0.592064
0.897000,0.846249,0.845500,0.846249,0.845500,0.846249,0.845500,-0.046820,-0.604506
0.898000,0.847749,0.847000,0.847749,0.847000,0.847749,0.847000,-0.046820,-0.617222
0.899000,0.849249,0.848500,0.849249,0.848500,0.849249,0.848500,-0.046820,-0.630219
0.900000,0.850749,0.850000,0.850749,0.850000,0.850749,0.850000,-0.046820,-0.643506
0.901000,0.852249,0.851500,0.852249,0.851500,0.852249,0.851500,-0.046820,-0.657092
0.902000,0.853749,0.853000,0.853749,0.853000,0.853749,0.853000,-0.046820,-0.670986
0.903000,0.855249,0.854500,0.855249,0.854500,0.855249,0.854500,-0.046820,-0.685197
0.904000,0.856749,0.856000,0.856749,0.856000,0.856749,0.856000,-0.046820,-0.699736
0.905000,0.858249,0.857500,0.858249,0.857500,0.858249,0.857500,-0.046820,-0.714612
0.906000,0.859749,0.859000,0.859749,0.859000,0.859749,0.859000,-0.046820,-0.729837
0.907000,0.861249,0.860500,0.861249,0.860500,0.861249,0.860500,-0.046820,-0.745421
0.908000,0.862749,0.862000,0.862749,0.862000,0.862749,0.862000,-0.046820,-0.761377
0.909000,0.864249,0.863500,0.864249,0.863500,0.864249,0.863500,-0.046820,-0.777716
0.910000,0.865749,0.865000,0.865749,0.865000,0.865749,0.865000,-0.046820,-0.794452
0.911000,0.867249,0.866500,0.867249,0.866500,0.867249,0.866500,-0.046820,-0.811597
0.912000,0.868749,0.868000,0.868749,0.868000,0.868749,0.868000,-0.046820,-0.829166
0.913000,0.870249,0.869500,0.870249,0.869500,0.870249,0.869500,-0.046820,-0.847174
0.914000,0.871749,0.871000,0.871749,0.871000,0.871749,0.871000,-0.046820,-0.865635
0.915000,0.873249,0.872500,0.873249,0.872500,0.873249,0.872500,-0.046820,-0.884566
0.916000,0.874749,0.874000,0.874749,0.874000,0.874749,0.874000,-0.046820,-0.903984
0.917000,0.876248,0.875500,0.876248,0.875500,0.876248,0.875500,-0.046820,-0.923905
0.918000,0.877748,0.877000,0.877748,0.877000,0.877748,0.877000,-0.046820,-0.944349
0.919000,0.879248,0.878500,0.879248,0.878500,0.879248,0.878500,-0.046820,-0.965335
0.920000,0.880748,0.880000,0.880748,0.880000,0.880748,0.880000,-0.046820,-0.986883
0.921000,0.882248,0.881500,0.882248,0.881500,0.882248,0.881500,-0.046820,-1.009015
0.922000,0.883748,0.883000,0.883748,0.883000,0.883748,0.883000,-0.046820,-1.031752
0.923000,0.885248,0.884500,0.885248,0.884500,0.885248,0.884500,-0.046820,-1.055119
0.924000,0.886748,0.886000,0.886748,0.886000,0.886748,0.886000,-0.046820,-1.079140
0.925000,0.888248,0.887500,0.888248,0.887500,0.888248,0.887500,-0.046820,-1.103842
0.926000,0.889748,0.889000,0.889748,0.889000,0.889748,0.889000,-0.046820,-1.129252
0.927000,0.891248,0.890500,0.891248,0.890500,0.891248,0.890500,-0.046820,-1.155399
0.928000,0.892748,0.892000,0.892748,0.892000,0.892748,0.892000,-0.046820,-1.182315
0.929000,0.894248,0.893500,0.894248,0.893500,0.894248,0.893500,-0.046820,-1.210030
0.930000,0.895748,0.895000,0.895748,0.895000,0.895748,0.895000,-0.046820,-1.238581
0.931000,0.897248,0.896500,0.897248,0.896500,0.897248,0.896500,-0.046820,-1.268002
0.932000,0.898748,0.898000,0.898748,0.898000,0.898748,0.898000,-0.046820,-1.298333
0.933000,0.900248,0.899500,0.900248,0.899500,0.900248,0.899500,-0.046820,-1.329614
0.934000,0.901748,0.901000,0.901748,0.901000,0.901748,0.901000,-0.046820,-1.361889
0.935000,0.903248,0.902500,0.903248,0.902500,0.903248,0.902500,-0.046820,-1.395202
0.936000,0.904748,0.904000,0.904748,0.904000,0.904748,0.904000,-0.046820,-1.429604
0.937000,0.906248,0.905500,0.906248,0.905500,0.906248,0.905500,-0.046820,-1.465145
0.938000,0.907748,0.907000,0.907748,0.907000,0.907748,0.907000,-0.046820,-1.501881
0.939000,0.909248,0.908500,0.909248,0.908500,0.909248,0.908500,-0.046820,-1.539871
0.940000,0.910748,0.910000,0.910748,0.910000,0.910748,0.910000,-0.046820,-1.579177
0.941000,0.912248,0.911500,0.912248,0.911500,0.912248,0.911500,-0.046820,-1.619867
0.942000,0.913748,0.913000,0.913748,0.913000,0.913748,0.913000,-0.046820,-1.662011
0.943000,0.915248,0.914500,0.915248,0.914500,0.915248,0.914500,-0.046820,-1.705687
0.944000,0.916748,0.916000,0.916748,0.916000,0.916748,0.916000,-0.046820,-1.750976
0.945000,0.918248,0.917500,0.918248,0.917500,0.918248,0.917500,-0.046820,-1.797966
0.946000,0.919748,0.919000,0.919748,0.919000,0.919748,0.919000,-0.046820,-1.846753
0.947000,0.921248,0.920500,0.921248,0.920500,0.921248,0.920500,-0.046820,-1.897437
0.948000,0.922748,0.922000,0.922748,0.922000,0.922748,0.922000,-0.046820,-1.950128
0.949000,0.924248,0.923500,0.924248,0.923500,0.924248,0.923500,NaN,NaN
0.950000,0.925747,0.925000,0.925747,0.925000,0.925747,0.925000,0.948935,0.925000
0.951000,0.927247,0.926500,0.927247,0.926500,0.927247,0.926500,0.948935,0.926500
0.952000,0.928747,0.928000,0.928747,0.928000,0.928747,0.928000,0.948935,0.928000
0.953000,0.930247,0.929500,0.930247,0.929500,0.930247,0.929500,0.948935,0.929500
0.954000,0.931747,0.931000,0.931747,0.931000,0.931747,0.931000,0.948935,0.931000
0.955000,0.933247,0.932500,0.933247,0.932500,0.933247,0.932500,0.948935,0.932500
0.956000,0.934747,0.934000,0.934747,0.934000,0.934747,0.934000,0.948935,0.934000
0.957000,0.936247,0.935500,0.936247,0.935500,0.936247,0.935500,0.948935,0.935500
0.958000,0.937747,0.937000,0.937747,0.937000,0.937747,0.937000,0.948935,0.937000
0.959000,0.939247,0.938500,0.939247,0.938500,0.939247,0.938500,0.948935,0.938500
0.960000,0.940747,0.940000,0.940747,0.940000,0.940747,0.940000,0.948935,0.940000
0.961000,0.942247,0.941500,0.942247,0.941500,0.942247,0.941500,0.948935,0.941500
0.962000,0.943747,0.943000,0.943747,0.943000,0.943747,0.943000,0.948935,0.943000
0.963000,0.945247,0.944500,0.945247,0.944500,0.945247,0.944500,0.948935,0.944500
0.964000,0.946746,0.946000,0.946746,0.946000,0.946746,0.946000,0.948935,0.946000
0.965000,0.948246,0.947500,0.948246,0.947500,0.948246,0.947500,0.948935,0.947500
0.966000,0.949746,0.949000,0.949746,0.949000,0.949746,0.949000,0.949746,0.949000
0.967000,0.951246,0.950500,0.951246,0.950500,0.951246,0.950500,0.951246,0.950500
0.968000,0.952746,0.952000,0.952746,0.952000,0.952746,0.952000,0.952746,0.952000
0.969000,0.954246,0.953500,0.954246,0.953500,0.954246,0.953500,0.954246,0.953500
0.970000,0.955746,0.955000,0.955746,0.955000,0.955746,0.955000,0.955746,0.955000
0.971000,0.957246,0.956500,0.957246,0.956500,0.957246,0.956500,0.957246,0.956500
0.972000,0.958745,0.958000,0.958745,0.958000,0.958745,0.958000,0.958745,0.958000
0.973000,0.960245,0.959500,0.960245,0.959500,0.960245,0.959500,0.960245,0.959500
0.974000,0.961745,0.961000,0.961745,0.961000,0.961745,0.961000,0.961745,0.961000
0.975000,0.963245,0.962500,0.963245,0.962500,0.963245,0.962500,0.963245,0.962500
0.976000,0.964745,0.964000,0.964745,0.964000,0.964745,0.964000,0.964745,0.964000
0.977000,0.966244,0.965500,0.966244,0.965500,0.966244,0.965500,0.966244,0.965500
0.978000,0.967744,0.967000,0.967744,0.967000,0.967744,0.967000,0.967744,0.967000
0.979000,0.969244,0.968500,0.969244,0.968500,0.969244,0.968500,0.969244,0.968500
0.980000,0.970744,0.970000,0.970744,0.970000,0.970744,0.970000,0.970744,0.970000
0.981000,0.972243,0.971500,0.972243,0.971500,0.972243,0.971500,0.972243,0.971500
0.982000,0.973743,0.973000,0.973743,0.973000,0.973743,0.973000,0.973743,0.973000
0.983000,0.975242,0.974500,0.975242,0.974500,0.975242,0.974500,0.975242,0.974500
0.984000,0.976742,0.976000,0.976742,0.976000,0.976742,0.976000,0.976742,0.976000
0.985000,0.978241,0.977500,0.978241,0.977500,0.978241,0.977500,0.978241,0.977500
0.986000,0.979741,0.979000,0.979741,0.979000,0.979741,0.979000,0.979741,0.979000
0.987000,0.981240,0.980500,0.981240,0.980500,0.981240,0.980500,0.981240,0.980500
0.988000,0.982739,0.982000,0.982739,0.982000,0.982739,0.982000,0.982739,0.982000
0.989000,0.984238,0.983500,0.984238,0.983500,0.984238,0.983500,0.984238,0.983500
0.990000,0.985737,0.985000,0.985737,0.985000,0.985737,0.985000,0.985737,0.985000
0.991000,0.987235,0.986500,0.987235,0.986500,0.987235,0.986500,0.987235,0.986500
0.992000,0.988733,0.988000,0.988733,0.988000,0.988733,0.988000,0.988733,0.988000
0.993000,0.990231,0.989500,0.990231,0.989500,0.990231,0.989500,0.990231,0.989500
0.994000,0.991727,0.991000,0.991727,0.991000,0.991727,0.991000,0.991727,0.991000
0.995000,0.993222,0.992500,0.993222,0.992500,0.993222,0.992500,0.993222,0.992500
0.996000,0.994714,0.994000,0.994714,0.994000,0.994714,0.994000,0.994714,0.994000
0.997000,0.996200,0.995500,0.996200,0.995500,0.996200,0.995500,0.996200,0.995500
0.998000,0.997667,0.997000,0.997667,0.997000,0.997667,0.997000,0.997667,0.997000
0.999000,0.999000,0.998500,0.999000,0.998500,0.999000,0.998500,0.999000,0.998500
1.000000,0.999000,1.000000,0.999000,1.000000,0.999000,1.000000,0.999000,1.000000

==> figures/data/buffered_revenue_beta51.csv <==
sigma,beta_theory,beta_tailored,R0_opt,R_noisy_opt,R_unbuffered,R_theory,R_tailored
0.01,0.03034854258770293,0.026104331560048443,0.7034933921247423,0.6958098726884672,0.5581477032101945,0.6868352104714973,0.6874149686975082
0.015,0.04347260384478904,0.036049007458039496,0.7034933921247423,0.6918755515250878,0.5573028278785248,0.6785276399682019,0.6796735941135399
0.02,0.05594299245073074,0.04474991375024969,0.7034933921247423,0.6877833023988198,0.5564257493811425,0.670251564680716,0.6721606243165927
0.025,0.06790507578703098,0.05238865269575386,0.7034933921247423,0.6849633348021827,0.555516323151212,0.6619875429110877,0.6648636327603772
0.03,0.07944686409906918,0.0591283282631813,0.7034933921247423,0.6799007683883327,0.5545737411414938,0.6537242527525026,0.6577765912984967
0.035,0.0906277975174128,0.06499825748663556,0.7034933921247423,0.6766042226751492,0.5535971343476866,0.6454552088726382,0.6508959064924168
0.04,0.10149089929436157,0.07013526489112379,0.7034933921247423,0.6725254081507858,0.5525860603034121,0.6371799465582833,0.6442214331984704
0.045,0.11206884400362063,0.07454553095251724,0.7034933921247423,0.667621750385602,0.5515409148735884,0.6289050464150782,0.6377564512003547
0.05,0.12238734153404084,0.07828375501908084,0.7034933921247423,0.665330325741708,0.5504630237951225,0.6206426122309068,0.631506517246502
0.055,0.13246717958492768,0.08152395306133417,0.7034933921247423,0.6606703237392392,0.5493544438591191,0.612407509243518,0.6254768287739895
0.06,0.1423255323568904,0.08423505990666075,0.7034933921247423,0.6571925927026817,0.5482176589963537,0.6042149140666833,0.6196713156925632
0.065,0.1519768392775061,0.08632541863329547,0.7034933921247423,0.653114050163308,0.5470553070830687,0.5960787232886786,0.6140910251603694
0.07,0.16143341773604752,0.08814148087168547,0.7034933921247423,0.650533056094944,0.5458699862790407,0.5880108908536372,0.6087347595985477
0.075,0.1707059038559169,0.08942547497131398,0.7034933921247423,0.647479990003286,0.5446641388920119,0.5800212029600956,0.6035988766040172
0.08,0.17980357795979945,0.09039268784992406,0.7034933921247423,0.6439254018947637,0.5434399934750002,0.5721175217706408,0.5986778696663877
0.085,0.188734610299772,0.09110969805134131,0.7034933921247423,0.6422648340961042,0.5421995450769734,0.5643064931900325,0.5939647034224994
0.09,0.19750625017998877,0.09140228898376349,0.7034933921247423,0.6377284356269208,0.5409445581229894,0.5565928857241058,0.5894513041133684
0.095,0.20612497396540239,0.0915455543539384,0.7034933921247423,0.63522580194457,0.5396765814362724,0.5489802251179141,0.5851288711750633
0.1,0.21459660262893474,0.09132954168164492,0.7034933921247423,0.6350133343098626,0.5383969689458444,0.5414710502474136,0.5809882102028425
0.105,0.22292639632978128,0.0910700772187769,0.7034933921247423,0.6317703949797309,0.5371069025032851,0.534067158802776,0.5770198032009395
0.11,0.23111913140021806,0.09051996118117145,0.7034933921247423,0.6280960807427479,0.5358074151688393,0.5267697636520295,0.5732142606068634
0.115,0.23917916366997685,0.08975033036535622,0.7034933921247423,0.6269199892660064,0.534499414516543,0.5195796353669927,0.5695623041150213
0.12,0.247110481045549,0.08897088727815061,0.7034933921247423,0.6254550496210122,0.5331837060829749,0.5124972182532926,0.5660545996550708
0.125,0.2549167475422022,0.08804270953776204,0.7034933921247423,0.6236853079510583,0.5318610171735988,0.5055227405292884,0.5626825737118886
0.13,0.2626013404463076,0.08692751164507552,0.7034933921247423,0.6215986248964671,0.5305320210126253,0.4986562846743394,0.559437734992918
0.135,0.2701673819039192,0.08575012123688057,0.7034933921247423,0.6191864271629957,0.5291973608686031,0.4918978643038282,0.5563121594354914
0.14,0.2776177659477416,0.08463105728231048,0.7034933921247423,0.6164436928072559,0.5278576734746376,0.48524748040977217,0.5532980975003036
0.145,0.28495518176094586,0.08325011295188434,0.7034933921247423,0.6167955190997112,0.5265136108900148,0.47870518110698257,0.5503887763290906
0.15,0.2921821338135935,0.08185328456844237,0.7034933921247423,0.6169701801866164,0.525165859945604,0.4722710986087777,0.5475773591314484
0.155,0.29930095938222767,0.0805579995571143,0.7034933921247423,0.6133207609418512,0.5238151585494074,0.46594547575217876,0.5448579890944156
0.16,0.30631384386591715,0.07920169722030841,0.7034933921247423,0.6130029301452378,0.5224623083452583,0.45972870292587387,0.5422250929568497
0.165,0.3132228342357734,0.07774950870027823,0.7034933921247423,0.6124746041945449,0.5211081834606731,0.4536213296513188,0.5396735694843484
0.17,0.3200298508946664,0.07624993992529223,0.7034933921247423,0.6117268680509209,0.5197537353074874,0.44762406608805194,0.537198809878668
0.175,0.32673669817582573,0.07474993603837117,0.7034933921247423,0.6107525425799525,0.5183999935882618,0.44173780004846563,0.5347966873146734
0.18,0.33334507367044863,0.07324971121697244,0.7034933921247423,0.6095460918550671,0.5170480638053815,0.4359635583663996,0.532463503339072
0.185,0.3398565765432765,0.0717498977716287,0.7034933921247423,0.6081035389685098,0.5156991216710074,0.43030252147195613,0.5301959612303266
0.19,0.34627271496975215,0.07024987257680097,0.7034933921247423,0.6064225132910472,0.514354404881472,0.42475598057251923,0.5279911369811112
0.195,0.3525949128076277,0.06875009764689528,0.7034933921247423,0.6045021483079493,0.5130152027566024,0.419325309188902,0.525846449034108
0.2,0.35882451559882034,0.06725018150335764,0.7034933921247423,0.6066547915733727,0.5116828442585687,0.4140119431007711,0.5237596248355222


==> figures/data/buffered_revenue_lognormal13.csv <==
sigma,beta_theory,beta_tailored,R0_opt,R_noisy_opt,R_unbuffered,R_theory,R_tailored
0.01,0.03988420308994944,0.029778370427338607,1.6097447733234906,1.588772879529833,0.8707173131605941,1.5818851436879147,1.58686131862432
0.015,0.05828145011598522,0.0425767120728561,1.6097447733234906,1.5802868825274863,0.8692800574917029,1.5689872556786244,1.5767281419422061
0.02,0.07621339042473686,0.05468945333949232,1.6097447733234906,1.5713279821655413,0.8678497728435141,1.556387232801783,1.5670037227786546
0.025,0.09379137452830821,0.0662885265679128,1.6097447733234906,1.5637564246922018,0.8664263406138261,1.5440083155360202,1.5575950052315617
0.03,0.11108215331672497,0.07744823675639995,1.6097447733234906,1.556474617929939,0.8650097562598399,1.531804483715585,1.5484460691887598
0.035,0.1281304570141714,0.08823067245478848,1.6097447733234906,1.548476633974432,0.8636000374924319,1.5197449566650743,1.5395193144310269
0.04,0.1449684536109207,0.0986819479797543,1.6097447733234906,1.5418070702259725,0.8621972030202378,1.5078077604537505,1.5307876913259342
0.045,0.1616204414035948,0.1088308537324984,1.6097447733234906,1.5352770253468941,0.860801266568752,1.4960477509666437,1.522230766563818
0.05,0.17810545146299653,0.1187139405497309,1.6097447733234906,1.5289342845985454,0.8594122352901673,1.4845716891252465,1.5138325745765118
0.055,0.19443881078528943,0.1283444385027903,1.6097447733234906,1.521894224328176,0.8580301096422824,1.4733657000655307,1.5055802911721277
0.06,0.21063313946739237,0.1377391111942022,1.6097447733234906,1.5159763151202867,0.8566548837873118,1.4624147287820317,1.4974630846746422
0.065,0.22669901758998778,0.1469201042189339,1.6097447733234906,1.510154932544204,0.8552865461619259,1.4517058076541083,1.489472816199234
0.07,0.2426454485234665,0.15614002141092373,1.6097447733234906,1.503561927453963,0.853925080080767,1.441227367532673,1.4816263407735681
0.075,0.25848019107016346,0.16525222265984438,1.6097447733234906,1.4980824051878623,0.8525704643177493,1.4309685717642742,1.4739481338719254
0.08,0.27421000393530387,0.1742366257517472,1.6097447733234906,1.4927430965160378,0.8512226736437228,1.4209197391929667,1.4664277833848178
0.085,0.2898408297534578,0.18304085375751725,1.6097447733234906,1.4874609433100718,0.8498816793140572,1.411072172397265,1.4590578608606881
0.09,0.3053779363230097,0.19172471226852628,1.6097447733234906,1.4813857492104237,0.8485474495062996,1.4014170880841235,1.4518302414414577
0.095,0.3208260268432297,0.20033686002305684,1.6097447733234906,1.4764111438245353,0.8472199497109123,1.3919476310316992,1.4447398712031405
0.1,0.33618932724307643,0.208788790727967,1.6097447733234906,1.4714872675216004,0.845899143079155,1.3826561278254152,1.437778826937502
0.105,0.3514716562780162,0.21719868315241897,1.6097447733234906,1.4666548439367995,0.844584990732423,1.373535874757157,1.4309428426361939
0.11,0.3666764824594559,0.22544623724346996,1.6097447733234906,1.461876565176961,0.8432774520371984,1.3645811579700737,1.4242260161769498
0.115,0.38180697078026027,0.23360029331365628,1.6097447733234906,1.4563814327313829,0.8419764848494625,1.3557858709723116,1.41762356664036
0.12,0.3968660214322126,0.24172430992747732,1.6097447733234906,1.4518577210607677,0.8406820457320464,1.3471443741710178,1.4111318078238158
0.125,0.4118563021663854,0.2496988182920774,1.6097447733234906,1.4473853965398549,0.8393940901480158,1.3386515238087588,1.4047459872763248
0.13,0.4267802755542204,0.2575943627488216,1.6097447733234906,1.4429504019594863,0.8381125726328389,1.330302691231367,1.3984622561669742
0.135,0.4416402221191847,0.26540192440988847,1.6097447733234906,1.4377479235942334,0.8368374469477563,1.3220931681776438,1.3922770539394944
0.14,0.4564382600951273,0.27313056580959477,1.6097447733234906,1.4335488610104687,0.8355686662164802,1.3140183953050912,1.3861870331450825
0.145,0.4711763624068108,0.28086671597739155,1.6097447733234906,1.429385853407231,0.8343061830471002,1.306074219752615,1.3801898678894267
0.15,0.48585637134597226,0.28845214340647773,1.6097447733234906,1.4252582868678776,0.8330499496408411,1.2982566904061021,1.374281282556563
0.155,0.5004800113224342,0.2959739554152581,1.6097447733234906,1.421186920291533,0.8317999178891213,1.2905620436532723,1.368458881067661
0.16,0.5150488999970083,0.3034181173967129,1.6097447733234906,1.4171576378144648,0.8305560394601906,1.2829866905504115,1.3627200002174134
0.165,0.5295645580459475,0.31080398625849004,1.6097447733234906,1.4124596324836762,0.8293182658764725,1.2755272821936763,1.3570621131524112
0.17,0.5440284177617257,0.3181228011401911,1.6097447733234906,1.408607365650142,0.8280865485836048,1.2681805203086336,1.3514828197019269
0.175,0.5584418306591312,0.325384378147239,1.6097447733234906,1.4047950778369618,0.8268608390120578,1.2609431924761776,1.3459798365351576
0.18,0.5728060742269727,0.33258347116839976,1.6097447733234906,1.4010337623763343,0.825641088632112,1.2538123043341143,1.340550989010749
0.185,0.5871223579425457,0.3397280035696325,1.6097447733234906,1.3973018166994686,0.8244272490028779,1.2467849874436838,1.335194203430611
0.19,0.6013918286471999,0.34681439695561295,1.6097447733234906,1.3935970428402729,0.8232192718159804,1.2398584918853324,1.3299075003395375
0.195,0.6156155753659752,0.35384829342582413,1.6097447733234906,1.3892564728557408,0.8220171089344467,1.2330301794352527,1.3246889881928092
0.2,0.6297946336416449,0.36082579459795283,1.6097447733234906,1.3857128442173876,0.8208207124272858,1.2262975172633315,1.3195368577205357


==> figures/data/buffered_revenue_uniform.csv <==
sigma,beta_theory,beta_tailored,R0_opt,R_noisy_opt,R_unbuffered,R_theory,R_tailored
0.01,0.03034854258770293,0.02465261076480571,0.4028561970875,0.38614503670610406,0.22619945730670782,0.3832527868063591,0.3850094670316956
0.015,0.04347260384478904,0.03427557974942637,0.4028561970875,0.37939107432708447,0.2248250268820826,0.3745949803866696,0.3774741119379553
0.02,0.05594299245073074,0.04300036543997485,0.4028561970875,0.3733401937475678,0.22345935017936158,0.3662798315017541,0.3704143755692168
0.025,0.06790507578703098,0.051000556004520234,0.4028561970875,0.3676593425515547,0.2221024249652349,0.3582259164779588,0.36373387571681015
0.03,0.07944686409906918,0.058500214839028716,0.4028561970875,0.3621679807745224,0.22075425049537117,0.35038874033647693,0.3573791125787214
0.035,0.0906277975174128,0.06450021351318784,0.4028561970875,0.35727254132829067,0.21941482645079036,0.3428234208194208,0.3513096809024654
0.04,0.10149089929436157,0.07100030035302757,0.4028561970875,0.352545080122896,0.2180841526720077,0.33553310835132183,0.3455119613318466
0.045,0.11206884400362063,0.07700009331479048,0.4028561970875,0.34794905412560073,0.21676222907042225,0.32849760368670844,0.3399519692465909
0.05,0.12238734153404084,0.08200021647140507,0.4028561970875,0.34396387146195956,0.21544905559287414,0.321691185122236,0.3346267557807748
0.055,0.13246717958492768,0.08750004813395323,0.4028561970875,0.3398386717918572,0.21414463220553454,0.3151011848136377,0.3295424385633013
0.06,0.1423255323568904,0.09251159603197877,0.4028561970875,0.33607333149277596,0.21284895888585376,0.30871408481471807,0.32467153788625897
0.065,0.1519768392775061,0.09700003265268314,0.4028561970875,0.3323950110064398,0.21156203561833864,0.3025154577569964,0.3200017209260762
0.07,0.16143341773604752,0.10150027285191149,0.4028561970875,0.3290912103263167,0.2102838623943819,0.29649779842795704,0.31551954737325416
0.075,0.1707059038559169,0.1055000806253494,0.4028561970875,0.3258683957843732,0.2090144392348277,0.29065238331059495,0.31121241074393313
0.08,0.17980357795979945,0.11000028086462932,0.4028561970875,0.32271387306292276,0.20775376633814568,0.2849679642776468,0.30706740017919604
0.085,0.188734610299772,0.11250024755184854,0.4028561970875,0.3199570717137411,0.2065018446882047,0.27944076645398497,0.30308103438578693
0.09,0.19750625017998877,0.1160001102187828,0.4028561970875,0.3169189684738731,0.2052586778217616,0.2740645944143482,0.2992398551315253
0.095,0.20612497396540239,0.11950026348146471,0.4028561970875,0.3142819397502209,0.20402427571905968,0.26882970188976535,0.2955363533608759
0.1,0.21459660262893474,0.12150043431096938,0.4028561970875,0.31207382512566734,0.20279866160402205,0.263734725049088,0.2919576303447691
0.105,0.22292639632978128,0.12500012581095815,0.4028561970875,0.3095470592996306,0.2015818817207573,0.25877044189474235,0.28851143395396345
0.11,0.23111913140021806,0.12800066334327362,0.4028561970875,0.30705931738614345,0.20037401717010078,0.2539415880194619,0.2851783370379052
0.115,0.23917916366997685,0.12950015397897313,0.4028561970875,0.30501372042817076,0.1991751961019163,0.24923490725221112,0.2819515056858143
0.12,0.247110481045549,0.1325003826406067,0.4028561970875,0.3030167692639468,0.19798560428872403,0.24465145569489988,0.278838338883855
0.125,0.2549167475422022,0.13600032327939224,0.4028561970875,0.3010640434062266,0.19680549239265627,0.24018262144361913,0.2758208810917039
0.13,0.2626013404463076,0.13700027123540823,0.4028561970875,0.29914971645078625,0.1956351788954353,0.23583607961080671,0.2729028191685332
0.135,0.2701673819039192,0.13900008589655452,0.4028561970875,0.2972691344455822,0.1944750484302154,0.2315981686329867,0.2700750072742304
0.14,0.2776177659477416,0.1420002413614366,0.4028561970875,0.29565180573599037,0.19332554592234202,0.22747185948200946,0.26733461685472065
0.145,0.28495518176094586,0.14200039569873862,0.4028561970875,0.29406832886058637,0.19218716739925068,0.22344875927666694,0.2646771454218352
0.15,0.2921821338135935,0.14609106690679674,0.4028561970875,0.29276152306241315,0.1910604485456343,0.21953901861218955,0.2620951195850017
0.155,0.29930095938222767,0.14600030568422512,0.4028561970875,0.2909953228939569,0.18994595209578363,0.21572820160097633,0.2596122199242228
0.16,0.30631384386591715,0.14950012077120559,0.4028561970875,0.28975148436601916,0.18884425503294733,0.21202075709464005,0.2571897454660833
0.165,0.3132228342357734,0.1490001863912211,0.4028561970875,0.28853857188792287,0.18775593636864585,0.20841505933560617,0.2548473409338625
0.17,0.3200298508946664,0.15000046588885307,0.4028561970875,0.2873528188336411,0.18668156605391184,0.20490956123154278,0.25257054823668207
0.175,0.32673669817582573,0.15400025819350496,0.4028561970875,0.2861903071642795,0.18562169536410195,0.20149552334061555,0.2503628067218538
0.18,0.33334507367044863,0.15250019410537527,0.4028561970875,0.2850469930294841,0.18457684891903042,0.1981784407949391,0.24822385717243634
0.185,0.3398565765432765,0.15600059986200093,0.4028561970875,0.28391896144629164,0.1835475183590481,0.19495694983175088,0.24615175717100624
0.19,0.34627271496975215,0.15700028946113292,0.4028561970875,0.2828022581768082,0.18253415759600122,0.19182970300403918,0.24414041897152314
0.195,0.3525949128076277,0.1565005573883049,0.4028561970875,0.28169284937047423,0.18153717949189663,0.18879535848566695,0.24218746802270782
0.2,0.35882451559882034,0.15900015075049434,0.4028561970875,0.2811866796957068,0.18055695378157943,0.18584442944681107,0.2402980312933267


==> figures/data/ddh_prices_beta25.csv <==
s,p_dd_0.3,p_const_0.3,p_ceff_0.3,p_dd_0.6,p_const_0.6,p_ceff_0.6,p_dd_0.9,p_const_0.9,p_ceff_0.9,p_dd_0.95,p_const_0.95,p_ceff_0.95
0.1,0.1,0.1,0.1,0.1,0.1,0.1,0.1,0.2356,0.1,0.1,0.2356,0.1
0.101,0.101,0.101,0.101,0.101,0.101,0.101,0.101,0.2356,0.101,0.101,0.2356,0.101
0.10200000000000001,0.10200000000000001,0.10200000000000001,0.10200000000000001,0.10200000000000001,0.10200000000000001,0.10200000000000001,0.10200000000000001,0.2356,0.10200000000000001,0.10200000000000001,0.2356,0.10200000000000001
0.10300000000000001,0.10300000000000001,0.10300000000000001,0.10300000000000001,0.10300000000000001,0.10300000000000001,0.10300000000000001,0.10300000000000001,0.2356,0.10300000000000001,0.10300000000000001,0.2356,0.10300000000000001
0.10400000000000001,0.10400000000000001,0.10400000000000001,0.10400000000000001,0.10400000000000001,0.10400000000000001,0.10400000000000001,0.10400000000000001,0.2356,0.10400000000000001,0.10400000000000001,0.2356,0.10400000000000001
0.10500000000000001,0.10500000000000001,0.10500000000000001,0.10500000000000001,0.10500000000000001,0.10500000000000001,0.10500000000000001,0.10500000000000001,0.2356,0.10500000000000001,0.10500000000000001,0.2356,0.10500000000000001
0.10600000000000001,0.10600000000000001,0.10600000000000001,0.10600000000000001,0.10600000000000001,0.10600000000000001,0.10600000000000001,0.10600000000000001,0.2356,0.10600000000000001,0.10600000000000001,0.2356,0.10600000000000001
0.10700000000000001,0.10700000000000001,0.10700000000000001,0.10700000000000001,0.10700000000000001,0.10700000000000001,0.10700000000000001,0.10700000000000001,0.2356,0.10700000000000001,0.10700000000000001,0.2356,0.10700000000000001
0.10800000000000001,0.10800000000000001,0.10800000000000001,0.10800000000000001,0.10800000000000001,0.10800000000000001,0.10800000000000001,0.10800000000000001,0.2356,0.10800000000000001,0.10800000000000001,0.2356,0.10800000000000001
0.10900000000000001,0.10900000000000001,0.10900000000000001,0.10900000000000001,0.10900000000000001,0.10900000000000001,0.10900000000000001,0.10900000000000001,0.2356,0.10900000000000001,0.10900000000000001,0.2356,0.10900000000000001
0.11,0.11,0.11,0.11,0.11,0.11,0.11,0.11,0.2356,0.11,0.11,0.2356,0.11
0.111,0.111,0.111,0.111,0.111,0.111,0.111,0.111,0.2356,0.111,0.111,0.2356,0.111
0.112,0.112,0.112,0.112,0.112,0.112,0.112,0.112,0.2356,0.112,0.112,0.2356,0.112
0.113,0.113,0.113,0.113,0.113,0.113,0.113,0.113,0.2356,0.113,0.113,0.2356,0.113
0.114,0.114,0.114,0.114,0.114,0.114,0.114,0.114,0.2356,0.114,0.114,0.2356,0.114
0.115,0.115,0.115,0.115,0.115,0.115,0.115,0.115,0.2356,0.115,0.115,0.2356,0.115
0.116,0.116,0.116,0.116,0.116,0.116,0.116,0.116,0.2356,0.116,0.116,0.2356,0.116
0.117,0.117,0.117,0.117,0.117,0.117,0.117,0.117,0.2356,0.117,0.117,0.2356,0.117
0.11800000000000001,0.11800000000000001,0.11800000000000001,0.11800000000000001,0.11800000000000001,0.11800000000000001,0.11800000000000001,0.11800000000000001,0.2356,0.11800000000000001,0.11800000000000001,0.2356,0.11800000000000001
0.11900000000000001,0.11900000000000001,0.11900000000000001,0.11900000000000001,0.11900000000000001,0.11900000000000001,0.11900000000000001,0.11900000000000001,0.2356,0.11900000000000001,0.11900000000000001,0.2356,0.11900000000000001
0.12000000000000001,0.12000000000000001,0.12000000000000001,0.12000000000000001,0.12000000000000001,0.12000000000000001,0.12000000000000001,0.12000000000000001,0.2356,0.12000000000000001,0.12000000000000001,0.2356,0.12000000000000001
0.12100000000000001,0.12100000000000001,0.12100000000000001,0.12100000000000001,0.12100000000000001,0.12100000000000001,0.12100000000000001,0.12100000000000001,0.2356,0.12100000000000001,0.12100000000000001,0.2356,0.12100000000000001
0.122,0.122,0.122,0.122,0.122,0.122,0.122,0.122,0.2356,0.122,0.122,0.2356,0.122
0.123,0.123,0.123,0.123,0.123,0.123,0.123,0.123,0.2356,0.123,0.123,0.2356,0.123
0.124,0.124,0.124,0.124,0.124,0.124,0.124,0.124,0.2356,0.124,0.124,0.2356,0.124
0.125,0.125,0.125,0.125,0.125,0.125,0.125,0.125,0.2356,0.125,0.125,0.2356,0.125
0.126,0.126,0.126,0.126,0.126,0.126,0.126,0.126,0.2356,0.126,0.126,0.2356,0.126
0.127,0.127,0.127,0.127,0.127,0.127,0.127,0.127,0.2356,0.127,0.127,0.2356,0.127
0.128,0.128,0.128,0.128,0.128,0.128,0.128,0.128,0.2356,0.128,0.128,0.2356,0.128
0.129,0.129,0.129,0.129,0.129,0.129,0.129,0.129,0.2356,0.129,0.129,0.2356,0.129
0.13,0.13,0.13,0.13,0.13,0.13,0.13,0.13,0.2356,0.13,0.13,0.2356,0.13
0.131,0.131,0.131,0.131,0.131,0.131,0.131,0.131,0.2356,0.131,0.131,0.2356,0.131
0.132,0.132,0.132,0.132,0.132,0.132,0.132,0.132,0.2356,0.132,0.132,0.2356,0.132
0.133,0.133,0.133,0.133,0.133,0.133,0.133,0.133,0.2356,0.133,0.133,0.2356,0.133
0.134,0.134,0.134,0.134,0.134,0.134,0.134,0.134,0.2356,0.134,0.134,0.2356,0.134
0.135,0.135,0.135,0.135,0.135,0.135,0.135,0.135,0.2356,0.135,0.135,0.2356,0.135
0.136,0.136,0.136,0.136,0.136,0.136,0.136,0.136,0.2356,0.136,0.136,0.2356,0.136
0.137,0.137,0.137,0.137,0.137,0.137,0.137,0.137,0.2356,0.137,0.137,0.2356,0.137
0.138,0.138,0.138,0.138,0.138,0.138,0.138,0.138,0.2356,0.138,0.138,0.2356,0.138
0.139,0.139,0.139,0.139,0.139,0.139,0.139,0.139,0.2356,0.139,0.139,0.2356,0.139
0.14,0.14,0.14,0.14,0.14,0.14,0.14,0.14,0.2356,0.14,0.14,0.2356,0.14
0.14100000000000001,0.14100000000000001,0.14100000000000001,0.14100000000000001,0.14100000000000001,0.14100000000000001,0.14100000000000001,0.14100000000000001,0.2356,0.14100000000000001,0.14100000000000001,0.2356,0.14100000000000001
0.14200000000000002,0.14200000000000002,0.14200000000000002,0.14200000000000002,0.14200000000000002,0.14200000000000002,0.14200000000000002,0.14200000000000002,0.2356,0.14200000000000002,0.14200000000000002,0.2356,0.14200000000000002
0.14300000000000002,0.14300000000000002,0.14300000000000002,0.14300000000000002,0.14300000000000002,0.14300000000000002,0.14300000000000002,0.14300000000000002,0.2356,0.14300000000000002,0.14300000000000002,0.2356,0.14300000000000002
0.14400000000000002,0.14400000000000002,0.14400000000000002,0.14400000000000002,0.14400000000000002,0.14400000000000002,0.14400000000000002,0.14400000000000002,0.2356,0.14400000000000002,0.14400000000000002,0.2356,0.14400000000000002
0.14500000000000002,0.14500000000000002,0.14500000000000002,0.14500000000000002,0.14500000000000002,0.14500000000000002,0.14500000000000002,0.14500000000000002,0.2356,0.14500000000000002,0.14500000000000002,0.2356,0.14500000000000002
0.14600000000000002,0.14600000000000002,0.14600000000000002,0.14600000000000002,0.14600000000000002,0.14600000000000002,0.14600000000000002,0.14600000000000002,0.2356,0.14600000000000002,0.14600000000000002,0.2356,0.14600000000000002
0.14700000000000002,0.14700000000000002,0.14700000000000002,0.14700000000000002,0.14700000000000002,0.14700000000000002,0.14700000000000002,0.14700000000000002,0.2356,0.14700000000000002,0.14700000000000002,0.2356,0.14700000000000002
0.14800000000000002,0.14800000000000002,0.14800000000000002,0.14800000000000002,0.14800000000000002,0.14800000000000002,0.14800000000000002,0.14800000000000002,0.2356,0.14800000000000002,0.14800000000000002,0.2356,0.14800000000000002
0.14900000000000002,0.14900000000000002,0.14900000000000002,0.14900000000000002,0.14900000000000002,0.14900000000000002,0.14900000000000002,0.14900000000000002,0.2356,0.14900000000000002,0.14900000000000002,0.2356,0.14900000000000002
0.15000000000000002,0.15000000000000002,0.15000000000000002,0.15000000000000002,0.15000000000000002,0.15000000000000002,0.15000000000000002,0.15000000000000002,0.2356,0.15000000000000002,0.15000000000000002,0.2356,0.15000000000000002
0.15100000000000002,0.15100000000000002,0.15100000000000002,0.15100000000000002,0.15100000000000002,0.15100000000000002,0.15100000000000002,0.15100000000000002,0.2356,0.15100000000000002,0.15100000000000002,0.2356,0.15100000000000002
0.15200000000000002,0.15200000000000002,0.15200000000000002,0.15200000000000002,0.15200000000000002,0.15200000000000002,0.15200000000000002,0.15200000000000002,0.2356,0.15200000000000002,0.15200000000000002,0.2356,0.15200000000000002
0.153,0.153,0.153,0.153,0.153,0.153,0.153,0.153,0.2356,0.153,0.153,0.2356,0.153
0.154,0.154,0.154,0.154,0.154,0.154,0.154,0.154,0.2356,0.154,0.154,0.2356,0.154
0.155,0.155,0.155,0.155,0.155,0.155,0.155,0.155,0.2356,0.155,0.155,0.2356,0.155
0.156,0.156,0.156,0.156,0.156,0.156,0.156,0.156,0.156,0.156,0.156,0.2356,0.156
0.157,0.157,0.157,0.157,0.157,0.157,0.157,0.157,0.157,0.157,0.157,0.2356,0.157
0.158,0.158,0.158,0.158,0.158,0.158,0.158,0.158,0.158,0.158,0.158,0.2356,0.158
0.159,0.159,0.159,0.159,0.159,0.159,0.159,0.159,0.159,0.159,0.159,0.2356,0.159
0.16,0.16,0.16,0.16,0.16,0.16,0.16,0.16,0.16,0.16,0.16,0.2356,0.16
0.161,0.161,0.161,0.161,0.161,0.161,0.161,0.161,0.161,0.161,0.161,0.2356,0.161
0.162,0.162,0.162,0.162,0.162,0.162,0.162,0.162,0.162,0.162,0.162,0.2356,0.162
0.163,0.163,0.163,0.163,0.163,0.163,0.163,0.163,0.163,0.163,0.163,0.2356,0.163
0.164,0.164,0.164,0.164,0.164,0.164,0.164,0.164,0.164,0.164,0.164,0.2356,0.164
0.165,0.165,0.165,0.165,0.165,0.165,0.165,0.165,0.165,0.165,0.165,0.2356,0.165
0.166,0.166,0.166,0.166,0.166,0.166,0.166,0.166,0.166,0.166,0.166,0.2356,0.166
0.167,0.167,0.167,0.167,0.167,0.167,0.167,0.167,0.167,0.167,0.167,0.2356,0.167
0.168,0.168,0.168,0.168,0.168,0.168,0.168,0.168,0.168,0.168,0.168,0.2356,0.168
0.169,0.169,0.169,0.169,0.169,0.169,0.169,0.169,0.169,0.169,0.169,0.2356,0.169
0.17,0.17,0.17,0.17,0.17,0.17,0.17,0.17,0.17,0.17,0.17,0.2356,0.17
0.171,0.171,0.171,0.171,0.171,0.171,0.171,0.171,0.171,0.171,0.171,0.2356,0.171
0.17200000000000001,0.17200000000000001,0.17200000000000001,0.17200000000000001,0.17200000000000001,0.17200000000000001,0.17200000000000001,0.17200000000000001,0.17200000000000001,0.17200000000000001,0.17200000000000001,0.2356,0.17200000000000001
0.173,0.173,0.173,0.173,0.173,0.173,0.173,0.173,0.173,0.173,0.173,0.2356,0.173
0.174,0.174,0.174,0.174,0.174,0.174,0.174,0.174,0.174,0.174,0.174,0.2356,0.174
0.175,0.175,0.175,0.175,0.175,0.175,0.175,0.175,0.175,0.175,0.175,0.2356,0.175
0.176,0.176,0.176,0.176,0.176,0.176,0.176,0.176,0.176,0.176,0.176,0.2356,0.176
0.177,0.177,0.177,0.177,0.177,0.177,0.177,0.177,0.177,0.177,0.177,0.177,0.177
0.178,0.178,0.178,0.178,0.178,0.178,0.178,0.178,0.178,0.178,0.178,0.178,0.178
0.179,0.179,0.179,0.179,0.179,0.179,0.179,0.179,0.179,0.179,0.179,0.179,0.179
0.18,0.18,0.18,0.18,0.18,0.18,0.18,0.18,0.18,0.18,0.18,0.18,0.18
0.181,0.181,0.181,0.181,0.181,0.181,0.181,0.181,0.181,0.181,0.181,0.181,0.181
0.182,0.182,0.182,0.182,0.182,0.182,0.182,0.182,0.182,0.182,0.182,0.182,0.182
0.183,0.183,0.183,0.183,0.183,0.183,0.183,0.183,0.183,0.183,0.183,0.183,0.183
0.184,0.184,0.184,0.184,0.184,0.184,0.184,0.184,0.184,0.184,0.184,0.184,0.184
0.185,0.185,0.185,0.185,0.185,0.185,0.185,0.185,0.185,0.185,0.185,0.185,0.185
0.186,0.186,0.186,0.186,0.186,0.186,0.186,0.186,0.186,0.186,0.186,0.186,0.186
0.187,0.187,0.187,0.187,0.187,0.187,0.187,0.187,0.187,0.187,0.187,0.187,0.187
0.188,0.188,0.188,0.188,0.188,0.188,0.188,0.188,0.188,0.188,0.188,0.188,0.188
0.189,0.189,0.189,0.189,0.189,0.189,0.189,0.189,0.189,0.189,0.189,0.189,0.189
0.19,0.19,0.19,0.19,0.19,0.19,0.19,0.19,0.19,0.19,0.19,0.19,0.19
0.191,0.191,0.191,0.191,0.191,0.191,0.191,0.191,0.191,0.191,0.191,0.191,0.191
0.192,0.192,0.192,0.192,0.192,0.192,0.192,0.192,0.192,0.192,0.192,0.192,0.192
0.193,0.193,0.193,0.193,0.193,0.193,0.193,0.193,0.193,0.193,0.193,0.193,0.193
0.194,0.194,0.194,0.194,0.194,0.194,0.194,0.194,0.194,0.194,0.194,0.194,0.194
0.195,0.195,0.195,0.195,0.195,0.195,0.195,0.195,0.195,0.195,0.195,0.195,0.195
0.196,0.196,0.196,0.196,0.196,0.196,0.196,0.196,0.196,0.196,0.196,0.196,0.196
0.197,0.197,0.197,0.197,0.197,0.197,0.197,0.197,0.197,0.197,0.197,0.197,0.197
0.198,0.198,0.198,0.198,0.198,0.198,0.198,0.198,0.198,0.198,0.198,0.198,0.198
0.199,0.199,0.199,0.199,0.199,0.199,0.199,0.199,0.199,0.199,0.199,0.199,0.199
0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2
0.201,0.201,0.201,0.201,0.201,0.201,0.201,0.201,0.201,0.201,0.201,0.201,0.201
0.202,0.202,0.202,0.202,0.202,0.202,0.202,0.202,0.202,0.202,0.202,0.202,0.202
0.203,0.203,0.203,0.203,0.203,0.203,0.203,0.203,0.203,0.203,0.203,0.203,0.203
0.20400000000000001,0.20400000000000001,0.20400000000000001,0.20400000000000001,0.20400000000000001,0.20400000000000001,0.20400000000000001,0.20400000000000001,0.20400000000000001,0.20400000000000001,0.20400000000000001,0.20400000000000001,0.20400000000000001
0.20500000000000002,0.20500000000000002,0.20500000000000002,0.20500000000000002,0.20500000000000002,0.20500000000000002,0.20500000000000002,0.20500000000000002,0.20500000000000002,0.20500000000000002,0.20500000000000002,0.20500000000000002,0.20500000000000002
0.20600000000000002,0.20600000000000002,0.20600000000000002,0.20600000000000002,0.20600000000000002,0.20600000000000002,0.20600000000000002,0.20600000000000002,0.20600000000000002,0.20600000000000002,0.20600000000000002,0.20600000000000002,0.20600000000000002
0.20700000000000002,0.20700000000000002,0.20700000000000002,0.20700000000000002,0.20700000000000002,0.20700000000000002,0.20700000000000002,0.20700000000000002,0.20700000000000002,0.20700000000000002,0.20700000000000002,0.20700000000000002,0.20700000000000002
0.20800000000000002,0.20800000000000002,0.20800000000000002,0.20800000000000002,0.20800000000000002,0.20800000000000002,0.20800000000000002,0.20800000000000002,0.20800000000000002,0.20800000000000002,0.20800000000000002,0.20800000000000002,0.20800000000000002
0.20900000000000002,0.20900000000000002,0.20900000000000002,0.20900000000000002,0.20900000000000002,0.20900000000000002,0.20900000000000002,0.20900000000000002,0.20900000000000002,0.20900000000000002,0.20900000000000002,0.20900000000000002,0.20900000000000002
0.21000000000000002,0.21000000000000002,0.21000000000000002,0.21000000000000002,0.21000000000000002,0.21000000000000002,0.21000000000000002,0.21000000000000002,0.21000000000000002,0.21000000000000002,0.21000000000000002,0.21000000000000002,0.21000000000000002
0.21100000000000002,0.21100000000000002,0.21100000000000002,0.21100000000000002,0.21100000000000002,0.21100000000000002,0.21100000000000002,0.21100000000000002,0.21100000000000002,0.21100000000000002,0.21100000000000002,0.21100000000000002,0.21100000000000002
0.21200000000000002,0.21200000000000002,0.21200000000000002,0.21200000000000002,0.21200000000000002,0.21200000000000002,0.21200000000000002,0.21200000000000002,0.21200000000000002,0.21200000000000002,0.21200000000000002,0.21200000000000002,0.21200000000000002
0.21300000000000002,0.21300000000000002,0.21300000000000002,0.21300000000000002,0.21300000000000002,0.21300000000000002,0.21300000000000002,0.21300000000000002,0.21300000000000002,0.21300000000000002,0.21300000000000002,0.21300000000000002,0.21300000000000002
0.21400000000000002,0.21400000000000002,0.21400000000000002,0.21400000000000002,0.21400000000000002,0.21400000000000002,0.21400000000000002,0.21400000000000002,0.21400000000000002,0.21400000000000002,0.21400000000000002,0.21400000000000002,0.21400000000000002
0.21500000000000002,0.21500000000000002,0.21500000000000002,0.21500000000000002,0.21500000000000002,0.21500000000000002,0.21500000000000002,0.21500000000000002,0.21500000000000002,0.21500000000000002,0.21500000000000002,0.21500000000000002,0.21500000000000002
0.21600000000000003,0.21600000000000003,0.21600000000000003,0.21600000000000003,0.21600000000000003,0.21600000000000003,0.21600000000000003,0.21600000000000003,0.21600000000000003,0.21600000000000003,0.21600000000000003,0.21600000000000003,0.21600000000000003
0.21700000000000003,0.21700000000000003,0.21700000000000003,0.21700000000000003,0.21700000000000003,0.21700000000000003,0.21700000000000003,0.21700000000000003,0.21700000000000003,0.21700000000000003,0.21700000000000003,0.21700000000000003,0.21700000000000003
0.21800000000000003,0.21800000000000003,0.21800000000000003,0.21800000000000003,0.21800000000000003,0.21800000000000003,0.21800000000000003,0.21800000000000003,0.21800000000000003,0.21800000000000003,0.21800000000000003,0.21800000000000003,0.21800000000000003
0.21900000000000003,0.21900000000000003,0.21900000000000003,0.21900000000000003,0.21900000000000003,0.21900000000000003,0.21900000000000003,0.21900000000000003,0.21900000000000003,0.21900000000000003,0.21900000000000003,0.21900000000000003,0.21900000000000003
0.22,0.22,0.22,0.22,0.22,0.22,0.22,0.22,0.22,0.22,0.22,0.22,0.22
0.221,0.221,0.221,0.221,0.221,0.221,0.221,0.221,0.221,0.221,0.221,0.221,0.221
0.222,0.222,0.222,0.222,0.222,0.222,0.222,0.222,0.222,0.222,0.222,0.222,0.222
0.223,0.223,0.223,0.223,0.223,0.223,0.223,0.223,0.223,0.223,0.223,0.223,0.223
0.224,0.224,0.224,0.224,0.224,0.224,0.224,0.224,0.224,0.224,0.224,0.224,0.224
0.225,0.225,0.225,0.225,0.225,0.225,0.225,0.225,0.225,0.225,0.225,0.225,0.225
0.226,0.226,0.226,0.226,0.226,0.226,0.226,0.226,0.226,0.226,0.226,0.226,0.226
0.227,0.227,0.227,0.227,0.227,0.227,0.227,0.227,0.227,0.227,0.227,0.227,0.227
0.228,0.228,0.228,0.228,0.228,0.228,0.228,0.228,0.228,0.228,0.228,0.228,0.228
0.229,0.229,0.229,0.229,0.229,0.229,0.229,0.229,0.229,0.229,0.229,0.229,0.229
0.23,0.23,0.23,0.23,0.23,0.23,0.23,0.23,0.23,0.23,0.23,0.23,0.23
0.231,0.231,0.231,0.231,0.231,0.231,0.231,0.231,0.231,0.231,0.231,0.231,0.231
0.232,0.232,0.232,0.232,0.232,0.232,0.232,0.232,0.232,0.232,0.232,0.232,0.232
0.233,0.233,0.233,0.233,0.233,0.233,0.233,0.233,0.233,0.233,0.233,0.233,0.233
0.234,0.234,0.234,0.234,0.234,0.234,0.234,0.234,0.234,0.234,0.234,0.234,0.234
0.23500000000000001,0.23500000000000001,0.23500000000000001,0.23500000000000001,0.23500000000000001,0.23500000000000001,0.23500000000000001,0.23500000000000001,0.23500000000000001,0.23500000000000001,0.23500000000000001,0.23500000000000001,0.23500000000000001
0.23600000000000002,0.23600000000000002,0.23600000000000002,0.23600000000000002,0.23600000000000002,0.23600000000000002,0.23600000000000002,0.23600000000000002,0.23600000000000002,0.23600000000000002,0.23600000000000002,0.23600000000000002,0.23600000000000002
0.23700000000000002,0.23700000000000002,0.23700000000000002,0.23700000000000002,0.23700000000000002,0.23700000000000002,0.23700000000000002,0.23700000000000002,0.23700000000000002,0.23700000000000002,0.23700000000000002,0.23700000000000002,0.23700000000000002
0.23800000000000002,0.23800000000000002,0.23800000000000002,0.23800000000000002,0.23800000000000002,0.23800000000000002,0.23800000000000002,0.23800000000000002,0.23800000000000002,0.23800000000000002,0.23800000000000002,0.23800000000000002,0.23800000000000002
0.23900000000000002,0.23900000000000002,0.23900000000000002,0.23900000000000002,0.23900000000000002,0.23900000000000002,0.23900000000000002,0.23900000000000002,0.23900000000000002,0.23900000000000002,0.23900000000000002,0.23900000000000002,0.23900000000000002
0.24000000000000002,0.24000000000000002,0.24000000000000002,0.24000000000000002,0.24000000000000002,0.24000000000000002,0.24000000000000002,0.24000000000000002,0.24000000000000002,0.24000000000000002,0.24000000000000002,0.24000000000000002,0.24000000000000002
0.24100000000000002,0.24100000000000002,0.24100000000000002,0.24100000000000002,0.24100000000000002,0.24100000000000002,0.24100000000000002,0.24100000000000002,0.24100000000000002,0.24100000000000002,0.24100000000000002,0.24100000000000002,0.24100000000000002
0.24200000000000002,0.24200000000000002,0.24200000000000002,0.24200000000000002,0.24200000000000002,0.24200000000000002,0.24200000000000002,0.24200000000000002,0.24200000000000002,0.24200000000000002,0.24200000000000002,0.24200000000000002,0.24200000000000002
0.24300000000000002,0.24300000000000002,0.24300000000000002,0.24300000000000002,0.24300000000000002,0.24300000000000002,0.24300000000000002,0.24300000000000002,0.24300000000000002,0.24300000000000002,0.24300000000000002,0.24300000000000002,0.24300000000000002
0.24400000000000002,0.24400000000000002,0.24400000000000002,0.24400000000000002,0.24400000000000002,0.24400000000000002,0.24400000000000002,0.24400000000000002,0.24400000000000002,0.24400000000000002,0.24400000000000002,0.24400000000000002,0.24400000000000002
0.245,0.245,0.245,0.245,0.245,0.245,0.245,0.245,0.245,0.245,0.245,0.245,0.245
0.246,0.246,0.246,0.246,0.246,0.246,0.246,0.246,0.246,0.246,0.246,0.246,0.246
0.247,0.247,0.247,0.247,0.247,0.247,0.247,0.247,0.247,0.247,0.247,0.24680000000000002,0.247
0.248,0.248,0.248,0.248,0.248,0.248,0.248,0.248,0.248,0.248,0.248,0.24680000000000002,0.248
0.249,0.249,0.249,0.249,0.249,0.249,0.249,0.249,0.249,0.249,0.249,0.24680000000000002,0.249
0.25,0.25,0.25,0.25,0.25,0.25,0.25,0.25,0.25,0.25,0.25,0.24680000000000002,0.25
0.251,0.251,0.251,0.251,0.251,0.251,0.251,0.251,0.251,0.251,0.251,0.24680000000000002,0.251
0.252,0.252,0.252,0.252,0.252,0.252,0.252,0.252,0.252,0.252,0.252,0.24680000000000002,0.252
0.253,0.253,0.253,0.253,0.253,0.253,0.253,0.253,0.253,0.253,0.253,0.24680000000000002,0.253
0.254,0.254,0.254,0.254,0.254,0.254,0.254,0.254,0.254,0.254,0.254,0.24680000000000002,0.254
0.255,0.255,0.255,0.255,0.255,0.255,0.255,0.255,0.255,0.255,0.255,0.24680000000000002,0.255
0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.24680000000000002,0.256
0.257,0.257,0.257,0.257,0.257,0.257,0.257,0.257,0.257,0.257,0.257,0.24680000000000002,0.257
0.258,0.258,0.258,0.258,0.258,0.258,0.258,0.258,0.258,0.258,0.258,0.24680000000000002,0.258
0.259,0.259,0.259,0.259,0.259,0.259,0.259,0.259,0.259,0.259,0.259,0.24680000000000002,0.259
0.26,0.26,0.26,0.26,0.26,0.26,0.26,0.26,0.26,0.26,0.26,0.24680000000000002,0.26
0.261,0.261,0.261,0.261,0.261,0.261,0.261,0.261,0.2602,0.261,0.261,0.24680000000000002,0.261
0.262,0.262,0.262,0.262,0.262,0.262,0.262,0.262,0.2602,0.262,0.262,0.24680000000000002,0.262
0.263,0.263,0.263,0.263,0.263,0.263,0.263,0.263,0.2602,0.263,0.263,0.24680000000000002,0.263
0.264,0.264,0.264,0.264,0.264,0.264,0.264,0.264,0.2602,0.264,0.264,0.24680000000000002,0.264
0.265,0.265,0.265,0.265,0.265,0.265,0.265,0.265,0.2602,0.265,0.265,0.24680000000000002,0.265
0.266,0.266,0.266,0.266,0.266,0.266,0.266,0.266,0.2602,0.266,0.266,0.24680000000000002,0.266
0.267,0.267,0.267,0.267,0.267,0.267,0.267,0.267,0.2602,0.267,0.267,0.24680000000000002,0.267
0.268,0.268,0.268,0.268,0.268,0.268,0.268,0.268,0.2602,0.268,0.268,0.24680000000000002,0.268
0.269,0.269,0.269,0.269,0.269,0.269,0.269,0.269,0.2602,0.269,0.269,0.24680000000000002,0.269
0.27,0.27,0.27,0.27,0.27,0.27,0.27,0.27,0.2602,0.27,0.27,0.24680000000000002,0.27
0.271,0.271,0.271,0.271,0.271,0.271,0.271,0.271,0.2602,0.271,0.271,0.24680000000000002,0.271
0.272,0.272,0.272,0.272,0.272,0.272,0.272,0.272,0.2602,0.272,0.272,0.24680000000000002,0.272
0.273,0.273,0.273,0.273,0.273,0.273,0.273,0.273,0.2602,0.273,0.273,0.24680000000000002,0.273
0.274,0.274,0.274,0.274,0.274,0.274,0.274,0.274,0.2602,0.274,0.274,0.24680000000000002,0.274
0.275,0.275,0.275,0.275,0.275,0.275,0.275,0.275,0.2602,0.275,0.275,0.24680000000000002,0.275
0.276,0.276,0.276,0.276,0.276,0.276,0.276,0.276,0.2602,0.276,0.276,0.24680000000000002,0.276
0.277,0.277,0.277,0.277,0.277,0.277,0.277,0.277,0.2602,0.277,0.277,0.24680000000000002,0.277
0.278,0.278,0.278,0.278,0.278,0.278,0.278,0.278,0.2602,0.278,0.278,0.24680000000000002,0.278
0.279,0.279,0.279,0.279,0.279,0.279,0.279,0.279,0.2602,0.279,0.279,0.24680000000000002,0.279
0.28,0.28,0.28,0.28,0.28,0.28,0.28,0.28,0.2602,0.28,0.28,0.24680000000000002,0.28
0.281,0.281,0.281,0.281,0.281,0.281,0.281,0.281,0.2602,0.281,0.281,0.24680000000000002,0.281
0.28200000000000003,0.28200000000000003,0.28200000000000003,0.28200000000000003,0.28200000000000003,0.28200000000000003,0.28200000000000003,0.28200000000000003,0.2602,0.28200000000000003,0.28200000000000003,0.24680000000000002,0.28200000000000003
0.28300000000000003,0.28300000000000003,0.28300000000000003,0.28300000000000003,0.28300000000000003,0.28300000000000003,0.28300000000000003,0.28300000000000003,0.2602,0.28300000000000003,0.28300000000000003,0.24680000000000002,0.28300000000000003
0.28400000000000003,0.28400000000000003,0.28400000000000003,0.28400000000000003,0.28400000000000003,0.28400000000000003,0.28400000000000003,0.28400000000000003,0.2602,0.28400000000000003,0.28400000000000003,0.24680000000000002,0.28400000000000003
0.28500000000000003,0.28500000000000003,0.28500000000000003,0.28500000000000003,0.28500000000000003,0.28500000000000003,0.28500000000000003,0.28500000000000003,0.2602,0.28500000000000003,0.28500000000000003,0.24680000000000002,0.28500000000000003
0.28600000000000003,0.28600000000000003,0.28600000000000003,0.28600000000000003,0.28600000000000003,0.28600000000000003,0.28600000000000003,0.28600000000000003,0.2602,0.28600000000000003,0.28600000000000003,0.24680000000000002,0.28600000000000003
0.28700000000000003,0.28700000000000003,0.28700000000000003,0.28700000000000003,0.28700000000000003,0.28700000000000003,0.28700000000000003,0.28700000000000003,0.2602,0.28700000000000003,0.28700000000000003,0.24680000000000002,0.28700000000000003
0.28800000000000003,0.28800000000000003,0.28800000000000003,0.28800000000000003,0.28800000000000003,0.28800000000000003,0.28800000000000003,0.28800000000000003,0.2602,0.28800000000000003,0.28800000000000003,0.24680000000000002,0.28800000000000003
0.28900000000000003,0.28900000000000003,0.28900000000000003,0.28900000000000003,0.28900000000000003,0.28900000000000003,0.28900000000000003,0.28900000000000003,0.2602,0.28900000000000003,0.28900000000000003,0.24680000000000002,0.28900000000000003
0.29000000000000004,0.29000000000000004,0.29000000000000004,0.29000000000000004,0.29000000000000004,0.29000000000000004,0.29000000000000004,0.29000000000000004,0.2602,0.29000000000000004,0.29000000000000004,0.24680000000000002,0.29000000000000004
0.29100000000000004,0.29100000000000004,0.29100000000000004,0.29100000000000004,0.29100000000000004,0.29100000000000004,0.29100000000000004,0.29100000000000004,0.2602,0.29100000000000004,0.29100000000000004,0.24680000000000002,0.29100000000000004
0.29200000000000004,0.29200000000000004,0.29200000000000004,0.29200000000000004,0.29200000000000004,0.29200000000000004,0.29200000000000004,0.29200000000000004,0.2602,0.29200000000000004,0.29200000000000004,0.24680000000000002,0.29200000000000004
0.29300000000000004,0.29300000000000004,0.29300000000000004,0.29300000000000004,0.29300000000000004,0.29300000000000004,0.29300000000000004,0.29300000000000004,0.2602,0.29300000000000004,0.29300000000000004,0.24680000000000002,0.29300000000000004
0.29400000000000004,0.29400000000000004,0.29400000000000004,0.29400000000000004,0.29400000000000004,0.29400000000000004,0.29400000000000004,0.29400000000000004,0.2602,0.29400000000000004,0.29400000000000004,0.24680000000000002,0.29400000000000004
0.29500000000000004,0.29500000000000004,0.29500000000000004,0.29500000000000004,0.29500000000000004,0.29500000000000004,0.29500000000000004,0.29500000000000004,0.2602,0.29500000000000004,0.29500000000000004,0.24680000000000002,0.29500000000000004
0.29600000000000004,0.29600000000000004,0.29600000000000004,0.29600000000000004,0.29600000000000004,0.29600000000000004,0.29600000000000004,0.29600000000000004,0.2602,0.29600000000000004,0.29600000000000004,0.24680000000000002,0.29600000000000004
0.29700000000000004,0.29700000000000004,0.29700000000000004,0.29700000000000004,0.29700000000000004,0.29700000000000004,0.29700000000000004,0.29700000000000004,0.2602,0.29700000000000004,0.29700000000000004,0.24680000000000002,0.29700000000000004
0.29800000000000004,0.29800000000000004,0.29800000000000004,0.29800000000000004,0.29800000000000004,0.29800000000000004,0.29800000000000004,0.29800000000000004,0.2602,0.29800000000000004,0.29800000000000004,0.24680000000000002,0.29800000000000004
0.29900000000000004,0.29900000000000004,0.29900000000000004,0.29900000000000004,0.29900000000000004,0.29900000000000004,0.29900000000000004,0.29900000000000004,0.2602,0.29900000000000004,0.29900000000000004,0.24680000000000002,0.29900000000000004
0.30000000000000004,0.30000000000000004,0.30000000000000004,0.30000000000000004,0.30000000000000004,0.30000000000000004,0.30000000000000004,0.30000000000000004,0.2602,0.30000000000000004,0.30000000000000004,0.24680000000000002,0.30000000000000004
0.30100000000000005,0.30100000000000005,0.30100000000000005,0.30100000000000005,0.30100000000000005,0.30100000000000005,0.30100000000000005,0.30100000000000005,0.2602,0.30100000000000005,0.30100000000000005,0.24680000000000002,0.30100000000000005
0.30200000000000005,0.30200000000000005,0.30200000000000005,0.30200000000000005,0.30200000000000005,0.30200000000000005,0.30200000000000005,0.30200000000000005,0.2602,0.30200000000000005,0.30200000000000005,0.24680000000000002,0.30200000000000005
0.30300000000000005,0.30300000000000005,0.30300000000000005,0.30300000000000005,0.30300000000000005,0.30300000000000005,0.30300000000000005,0.30300000000000005,0.2602,0.30300000000000005,0.30300000000000005,0.24680000000000002,0.30300000000000005
0.30400000000000005,0.30400000000000005,0.30400000000000005,0.30400000000000005,0.30400000000000005,0.30400000000000005,0.30400000000000005,0.30400000000000005,0.2602,0.30400000000000005,0.30400000000000005,0.24680000000000002,0.30400000000000005
0.30500000000000005,0.30500000000000005,0.30500000000000005,0.30500000000000005,0.30500000000000005,0.30500000000000005,0.30500000000000005,0.30500000000000005,0.2602,0.30500000000000005,0.30500000000000005,0.24680000000000002,0.30500000000000005
0.30600000000000005,0.30600000000000005,0.30600000000000005,0.30600000000000005,0.30600000000000005,0.30600000000000005,0.30600000000000005,0.30600000000000005,0.2602,0.30600000000000005,0.30600000000000005,0.24680000000000002,0.30600000000000005
0.30700000000000005,0.30700000000000005,0.30700000000000005,0.30700000000000005,0.30700000000000005,0.30700000000000005,0.30700000000000005,0.30700000000000005,0.2602,0.30700000000000005,0.30700000000000005,0.24680000000000002,0.30700000000000005
0.30800000000000005,0.30800000000000005,0.30800000000000005,0.30800000000000005,0.30800000000000005,0.30800000000000005,0.30800000000000005,0.30800000000000005,0.2602,0.30800000000000005,0.30800000000000005,0.24680000000000002,0.30800000000000005
0.309,0.309,0.309,0.309,0.309,0.309,0.309,0.309,0.2602,0.309,0.309,0.24680000000000002,0.309
0.31,0.31,0.31,0.31,0.31,0.31,0.31,0.31,0.2602,0.31,0.31,0.24680000000000002,0.31
0.311,0.311,0.311,0.311,0.311,0.311,0.311,0.311,0.2602,0.311,0.311,0.24680000000000002,0.311
0.312,0.312,0.312,0.312,0.312,0.312,0.312,0.312,0.2602,0.312,0.312,0.24680000000000002,0.312
0.313,0.313,0.313,0.313,0.313,0.313,0.313,0.313,0.2602,0.313,0.313,0.24680000000000002,0.313
0.314,0.314,0.314,0.314,0.314,0.314,0.314,0.314,0.2602,0.314,0.314,0.24680000000000002,0.314
0.315,0.315,0.315,0.315,0.315,0.315,0.315,0.315,0.2602,0.315,0.315,0.24680000000000002,0.315
0.316,0.316,0.316,0.316,0.316,0.316,0.316,0.316,0.2602,0.316,0.316,0.24680000000000002,0.316
0.317,0.317,0.317,0.317,0.317,0.317,0.317,0.317,0.2602,0.317,0.317,0.24680000000000002,0.317
0.318,0.318,0.318,0.318,0.318,0.318,0.318,0.318,0.2602,0.318,0.318,0.24680000000000002,0.318
0.319,0.319,0.319,0.319,0.319,0.319,0.319,0.319,0.2602,0.319,0.319,0.24680000000000002,0.319
0.32,0.32,0.32,0.32,0.32,0.32,0.32,0.32,0.2602,0.32,0.32,0.24680000000000002,0.32
0.321,0.321,0.321,0.321,0.321,0.321,0.321,0.321,0.2602,0.321,0.321,0.24680000000000002,0.321
0.322,0.322,0.322,0.322,0.322,0.322,0.322,0.322,0.2602,0.322,0.322,0.24680000000000002,0.322
0.323,0.323,0.323,0.323,0.323,0.323,0.323,0.323,0.2602,0.323,0.323,0.24680000000000002,0.323
0.324,0.324,0.324,0.324,0.324,0.324,0.324,0.324,0.2602,0.324,0.324,0.24680000000000002,0.324
0.325,0.325,0.325,0.325,0.325,0.325,0.325,0.325,0.2602,0.325,0.325,0.24680000000000002,0.325
0.326,0.326,0.326,0.326,0.326,0.326,0.326,0.326,0.2602,0.326,0.326,0.24680000000000002,0.326
0.327,0.327,0.327,0.327,0.327,0.327,0.327,0.327,0.2602,0.327,0.327,0.24680000000000002,0.327
0.328,0.328,0.328,0.328,0.328,0.328,0.328,0.328,0.2602,0.328,0.328,0.24680000000000002,0.328
0.329,0.329,0.329,0.329,0.329,0.329,0.329,0.329,0.2602,0.329,0.329,0.24680000000000002,0.329
0.33,0.33,0.33,0.33,0.33,0.33,0.33,0.33,0.2602,0.33,0.33,0.24680000000000002,0.33
0.331,0.331,0.331,0.331,0.331,0.331,0.331,0.331,0.2602,0.331,0.331,0.24680000000000002,0.331
0.332,0.332,0.332,0.332,0.332,0.332,0.332,0.332,0.2602,0.332,0.332,0.24680000000000002,0.332
0.333,0.333,0.333,0.333,0.333,0.333,0.333,0.333,0.2602,0.333,0.333,0.24680000000000002,0.333
0.334,0.334,0.334,0.334,0.334,0.334,0.334,0.334,0.2602,0.334,0.334,0.24680000000000002,0.334
0.335,0.335,0.335,0.335,0.335,0.335,0.335,0.335,0.2602,0.335,0.335,0.24680000000000002,0.335
0.336,0.336,0.336,0.336,0.336,0.336,0.336,0.336,0.2602,0.336,0.336,0.24680000000000002,0.336
0.337,0.337,0.337,0.337,0.337,0.337,0.337,0.337,0.2602,0.337,0.337,0.24680000000000002,0.337
0.338,0.338,0.338,0.338,0.338,0.338,0.338,0.338,0.2602,0.338,0.338,0.24680000000000002,0.338
0.339,0.339,0.339,0.339,0.339,0.339,0.339,0.339,0.2602,0.339,0.339,0.24680000000000002,0.339
0.33999999999999997,0.33999999999999997,0.33999999999999997,0.33999999999999997,0.33999999999999997,0.33999999999999997,0.33999999999999997,0.33999999999999997,0.2602,0.33999999999999997,0.33999999999999997,0.24680000000000002,0.33999999999999997
0.34099999999999997,0.34099999999999997,0.34099999999999997,0.34099999999999997,0.34099999999999997,0.34099999999999997,0.34099999999999997,0.34099999999999997,0.2602,0.34099999999999997,0.34099999999999997,0.24680000000000002,0.34099999999999997
0.34199999999999997,0.34199999999999997,0.34199999999999997,0.34199999999999997,0.34199999999999997,0.34199999999999997,0.34199999999999997,0.34199999999999997,0.2602,0.34199999999999997,0.34199999999999997,0.24680000000000002,0.34199999999999997
0.34299999999999997,0.34299999999999997,0.34299999999999997,0.34299999999999997,0.34299999999999997,0.34299999999999997,0.34299999999999997,0.34299999999999997,0.2602,0.34299999999999997,0.34299999999999997,0.24680000000000002,0.34299999999999997
0.344,0.344,0.344,0.344,0.344,0.344,0.344,0.344,0.2602,0.344,0.344,0.24680000000000002,0.344
0.345,0.345,0.345,0.345,0.345,0.345,0.345,0.345,0.2602,0.345,0.345,0.24680000000000002,0.345
0.346,0.346,0.346,0.346,0.346,0.346,0.346,0.346,0.2602,0.346,0.346,0.24680000000000002,0.346
0.347,0.347,0.347,0.347,0.347,0.347,0.347,0.347,0.2602,0.347,0.347,0.24680000000000002,0.347
0.348,0.348,0.348,0.348,0.348,0.348,0.348,0.348,0.2602,0.348,0.348,0.24680000000000002,0.348
0.349,0.349,0.349,0.349,0.349,0.349,0.349,0.349,0.2602,0.349,0.349,0.24680000000000002,0.349
0.35,0.35,0.35,0.35,0.35,0.35,0.35,0.35,0.2602,0.35,0.35,0.24680000000000002,0.35
0.351,0.351,0.351,0.351,0.351,0.351,0.351,0.351,0.2602,0.351,0.351,0.24680000000000002,0.351
0.352,0.352,0.352,0.352,0.352,0.352,0.352,0.352,0.2602,0.352,0.352,0.24680000000000002,0.352
0.353,0.353,0.353,0.353,0.353,0.353,0.353,0.353,0.2602,0.353,0.353,0.24680000000000002,0.353
0.354,0.354,0.354,0.354,0.354,0.354,0.354,0.354,0.2602,0.354,0.354,0.24680000000000002,0.354
0.355,0.355,0.355,0.355,0.355,0.355,0.355,0.355,0.2602,0.355,0.355,0.24680000000000002,0.355
0.356,0.356,0.356,0.356,0.356,0.356,0.356,0.356,0.2602,0.356,0.356,0.24680000000000002,0.356
0.357,0.357,0.357,0.357,0.357,0.357,0.357,0.357,0.2602,0.357,0.357,0.24680000000000002,0.357
0.358,0.358,0.358,0.358,0.358,0.358,0.358,0.358,0.2602,0.358,0.358,0.24680000000000002,0.358
0.359,0.359,0.359,0.359,0.359,0.359,0.359,0.359,0.2602,0.359,0.359,0.24680000000000002,0.359
0.36,0.36,0.36,0.36,0.36,0.36,0.36,0.36,0.2602,0.36,0.36,0.24680000000000002,0.36
0.361,0.361,0.361,0.361,0.361,0.361,0.361,0.361,0.2602,0.361,0.361,0.24680000000000002,0.361
0.362,0.362,0.362,0.362,0.362,0.362,0.362,0.362,0.2602,0.362,0.362,0.24680000000000002,0.362
0.363,0.363,0.363,0.363,0.363,0.363,0.363,0.363,0.2602,0.363,0.363,0.24680000000000002,0.363
0.364,0.364,0.364,0.364,0.364,0.364,0.364,0.364,0.2602,0.364,0.364,0.24680000000000002,0.364
0.365,0.365,0.365,0.365,0.365,0.365,0.365,0.365,0.2602,0.365,0.365,0.24680000000000002,0.365
0.366,0.366,0.366,0.366,0.366,0.366,0.366,0.366,0.2602,0.366,0.366,0.24680000000000002,0.366
0.367,0.367,0.367,0.367,0.367,0.367,0.367,0.367,0.2602,0.367,0.367,0.24680000000000002,0.367
0.368,0.368,0.368,0.368,0.368,0.368,0.368,0.368,0.2602,0.368,0.368,0.24680000000000002,0.368
0.369,0.369,0.369,0.369,0.369,0.369,0.369,0.369,0.2602,0.369,0.369,0.24680000000000002,0.369
0.37,0.37,0.37,0.37,0.37,0.37,0.37,0.37,0.2602,0.37,0.37,0.24680000000000002,0.37
0.371,0.371,0.371,0.371,0.371,0.371,0.371,0.371,0.2602,0.371,0.371,0.24680000000000002,0.371
0.372,0.372,0.372,0.372,0.372,0.372,0.372,0.372,0.2602,0.372,0.372,0.24680000000000002,0.372
0.373,0.373,0.373,0.373,0.373,0.373,0.373,0.373,0.2602,0.373,0.373,0.24680000000000002,0.373
0.374,0.374,0.374,0.374,0.374,0.374,0.374,0.374,0.2602,0.374,0.374,0.24680000000000002,0.374
0.375,0.375,0.375,0.375,0.375,0.375,0.375,0.375,0.2602,0.375,0.375,0.24680000000000002,0.375
0.376,0.376,0.376,0.376,0.376,0.376,0.376,0.376,0.2602,0.376,0.376,0.24680000000000002,0.376
0.377,0.377,0.377,0.377,0.377,0.377,0.377,0.377,0.2602,0.377,0.377,0.24680000000000002,0.377
0.378,0.378,0.378,0.378,0.378,0.378,0.378,0.378,0.2602,0.378,0.378,0.24680000000000002,0.378
0.379,0.379,0.379,0.379,0.379,0.379,0.379,0.379,0.2602,0.379,0.379,0.24680000000000002,0.379
0.38,0.38,0.38,0.38,0.38,0.38,0.38,0.38,0.2602,0.38,0.38,0.24680000000000002,0.38
0.381,0.381,0.381,0.381,0.381,0.381,0.381,0.381,0.2602,0.381,0.381,0.24680000000000002,0.381
0.382,0.382,0.382,0.382,0.382,0.382,0.382,0.382,0.2602,0.382,0.382,0.24680000000000002,0.382
0.383,0.383,0.383,0.383,0.383,0.383,0.383,0.383,0.2602,0.383,0.383,0.24680000000000002,0.383
0.384,0.384,0.384,0.384,0.384,0.384,0.384,0.384,0.2602,0.384,0.384,0.24680000000000002,0.384
0.385,0.385,0.385,0.385,0.385,0.385,0.385,0.385,0.2602,0.385,0.385,0.24680000000000002,0.385
0.386,0.386,0.386,0.386,0.386,0.386,0.386,0.386,0.2602,0.386,0.386,0.24680000000000002,0.386
0.387,0.387,0.387,0.387,0.387,0.387,0.387,0.387,0.2602,0.387,0.387,0.24680000000000002,0.387
0.388,0.388,0.388,0.388,0.388,0.388,0.388,0.388,0.2602,0.388,0.388,0.24680000000000002,0.388
0.389,0.389,0.389,0.389,0.389,0.389,0.389,0.389,0.2602,0.389,0.389,0.24680000000000002,0.389
0.39,0.39,0.39,0.39,0.39,0.39,0.39,0.39,0.2602,0.39,0.39,0.24680000000000002,0.39
0.391,0.391,0.391,0.391,0.391,0.391,0.391,0.391,0.2602,0.391,0.391,0.24680000000000002,0.391
0.392,0.392,0.392,0.392,0.392,0.392,0.392,0.392,0.2602,0.392,0.392,0.24680000000000002,0.392
0.393,0.393,0.393,0.393,0.393,0.393,0.393,0.393,0.2602,0.393,0.393,0.24680000000000002,0.393
0.394,0.394,0.394,0.394,0.394,0.394,0.394,0.394,0.2602,0.394,0.394,0.24680000000000002,0.394
0.395,0.395,0.395,0.395,0.395,0.395,0.395,0.395,0.2602,0.395,0.395,0.24680000000000002,0.395
0.396,0.396,0.396,0.396,0.396,0.396,0.396,0.396,0.2602,0.396,0.396,0.24680000000000002,0.396
0.397,0.397,0.397,0.397,0.397,0.397,0.397,0.397,0.2602,0.397,0.397,0.24680000000000002,0.397
0.398,0.398,0.398,0.398,0.398,0.398,0.398,0.398,0.2602,0.398,0.398,0.24680000000000002,0.398
0.399,0.399,0.399,0.399,0.399,0.399,0.399,0.399,0.2602,0.399,0.399,0.24680000000000002,0.399
0.4,0.4,0.4,0.4,0.4,0.4,0.4,0.4,0.2602,0.4,0.4,0.24680000000000002,0.4
0.401,0.401,0.401,0.401,0.401,0.401,0.401,0.401,0.2602,0.401,0.401,0.24680000000000002,0.401
0.402,0.402,0.402,0.402,0.402,0.402,0.402,0.402,0.2602,0.402,0.402,0.24680000000000002,0.402
0.403,0.403,0.403,0.403,0.403,0.403,0.403,0.403,0.2602,0.403,0.403,0.24680000000000002,0.403
0.404,0.404,0.404,0.404,0.404,0.404,0.404,0.404,0.2602,0.404,0.404,0.24680000000000002,0.404
0.405,0.405,0.405,0.405,0.405,0.405,0.405,0.405,0.2602,0.405,0.405,0.24680000000000002,0.405
0.406,0.406,0.406,0.406,0.406,0.406,0.406,0.406,0.2602,0.406,0.406,0.24680000000000002,0.406
0.40700000000000003,0.40700000000000003,0.40700000000000003,0.40700000000000003,0.40700000000000003,0.40700000000000003,0.40700000000000003,0.40700000000000003,0.2602,0.40700000000000003,0.40700000000000003,0.24680000000000002,0.40700000000000003
0.40800000000000003,0.40800000000000003,0.40800000000000003,0.40800000000000003,0.40800000000000003,0.40800000000000003,0.40800000000000003,0.40800000000000003,0.2602,0.40800000000000003,0.40800000000000003,0.24680000000000002,0.40800000000000003
0.40900000000000003,0.40900000000000003,0.40900000000000003,0.40900000000000003,0.40900000000000003,0.40900000000000003,0.40900000000000003,0.40900000000000003,0.2602,0.40900000000000003,0.40900000000000003,0.24680000000000002,0.40900000000000003
0.41000000000000003,0.41000000000000003,0.41000000000000003,0.41000000000000003,0.41000000000000003,0.41000000000000003,0.41000000000000003,0.41000000000000003,0.2602,0.41000000000000003,0.41000000000000003,0.24680000000000002,0.41000000000000003
0.41100000000000003,0.41100000000000003,0.41100000000000003,0.41100000000000003,0.41100000000000003,0.41100000000000003,0.41100000000000003,0.41100000000000003,0.2602,0.41100000000000003,0.41100000000000003,0.24680000000000002,0.41100000000000003
0.41200000000000003,0.41200000000000003,0.41200000000000003,0.41200000000000003,0.41200000000000003,0.41200000000000003,0.41200000000000003,0.41200000000000003,0.2602,0.41200000000000003,0.41200000000000003,0.24680000000000002,0.41200000000000003
0.41300000000000003,0.41300000000000003,0.41300000000000003,0.41300000000000003,0.41300000000000003,0.41300000000000003,0.41300000000000003,0.41300000000000003,0.2602,0.41300000000000003,0.41300000000000003,0.24680000000000002,0.41300000000000003
0.41400000000000003,0.41400000000000003,0.41400000000000003,0.41400000000000003,0.41400000000000003,0.41400000000000003,0.41400000000000003,0.41400000000000003,0.2602,0.41400000000000003,0.41400000000000003,0.24680000000000002,0.41400000000000003
0.41500000000000004,0.41500000000000004,0.41500000000000004,0.41500000000000004,0.41500000000000004,0.41500000000000004,0.41500000000000004,0.41500000000000004,0.2602,0.41500000000000004,0.41500000000000004,0.24680000000000002,0.41500000000000004
0.41600000000000004,0.41600000000000004,0.41600000000000004,0.41600000000000004,0.41600000000000004,0.41600000000000004,0.41600000000000004,0.41600000000000004,0.2602,0.41600000000000004,0.41600000000000004,0.24680000000000002,0.41600000000000004
0.41700000000000004,0.41700000000000004,0.41700000000000004,0.41700000000000004,0.41700000000000004,0.41700000000000004,0.41700000000000004,0.41700000000000004,0.2602,0.41700000000000004,0.41700000000000004,0.24680000000000002,0.41700000000000004
0.41800000000000004,0.41800000000000004,0.41800000000000004,0.41800000000000004,0.41800000000000004,0.41800000000000004,0.41800000000000004,0.41800000000000004,0.2602,0.41800000000000004,0.41800000000000004,0.24680000000000002,0.41800000000000004
0.41900000000000004,0.41900000000000004,0.41900000000000004,0.41900000000000004,0.41900000000000004,0.41900000000000004,0.41900000000000004,0.41900000000000004,0.2602,0.41900000000000004,0.41900000000000004,0.24680000000000002,0.41900000000000004
0.42000000000000004,0.42000000000000004,0.42000000000000004,0.42000000000000004,0.42000000000000004,0.42000000000000004,0.42000000000000004,0.42000000000000004,0.2602,0.42000000000000004,0.42000000000000004,0.24680000000000002,0.42000000000000004
0.42100000000000004,0.42100000000000004,0.42100000000000004,0.42100000000000004,0.42100000000000004,0.42100000000000004,0.42100000000000004,0.42100000000000004,0.2602,0.42100000000000004,0.42100000000000004,0.24680000000000002,0.42100000000000004
0.42200000000000004,0.42200000000000004,0.42200000000000004,0.42200000000000004,0.42200000000000004,0.42200000000000004,0.42200000000000004,0.42200000000000004,0.2602,0.42200000000000004,0.42200000000000004,0.24680000000000002,0.42200000000000004
0.42300000000000004,0.42300000000000004,0.42300000000000004,0.42300000000000004,0.42300000000000004,0.42300000000000004,0.42300000000000004,0.42300000000000004,0.2602,0.42300000000000004,0.42300000000000004,0.24680000000000002,0.42300000000000004
0.42400000000000004,0.42400000000000004,0.42400000000000004,0.42400000000000004,0.42400000000000004,0.42400000000000004,0.42400000000000004,0.42400000000000004,0.2602,0.42400000000000004,0.42400000000000004,0.24680000000000002,0.42400000000000004
0.42500000000000004,0.42500000000000004,0.42500000000000004,0.42500000000000004,0.42500000000000004,0.42500000000000004,0.42500000000000004,0.42500000000000004,0.2602,0.42500000000000004,0.42500000000000004,0.24680000000000002,0.42500000000000004
0.42600000000000005,0.42600000000000005,0.42600000000000005,0.42600000000000005,0.42600000000000005,0.42600000000000005,0.42600000000000005,0.42600000000000005,0.2602,0.42600000000000005,0.42600000000000005,0.24680000000000002,0.42600000000000005
0.42700000000000005,0.42700000000000005,0.42700000000000005,0.42700000000000005,0.42700000000000005,0.42700000000000005,0.42700000000000005,0.42700000000000005,0.2602,0.42700000000000005,0.42700000000000005,0.24680000000000002,0.42700000000000005
0.42800000000000005,0.42800000000000005,0.42800000000000005,0.42800000000000005,0.42800000000000005,0.42800000000000005,0.42800000000000005,0.42800000000000005,0.2602,0.42800000000000005,0.42800000000000005,0.24680000000000002,0.42800000000000005
0.42900000000000005,0.42900000000000005,0.42900000000000005,0.42900000000000005,0.42900000000000005,0.42900000000000005,0.42900000000000005,0.42900000000000005,0.2602,0.42900000000000005,0.42900000000000005,0.24680000000000002,0.42900000000000005
0.43000000000000005,0.43000000000000005,0.43000000000000005,0.43000000000000005,0.43000000000000005,0.43000000000000005,0.43000000000000005,0.43000000000000005,0.2602,0.43000000000000005,0.43000000000000005,0.24680000000000002,0.43000000000000005
0.43100000000000005,0.43100000000000005,0.43100000000000005,0.43100000000000005,0.43100000000000005,0.43100000000000005,0.43100000000000005,0.43100000000000005,0.2602,0.43100000000000005,0.43100000000000005,0.24680000000000002,0.43100000000000005
0.43200000000000005,0.43200000000000005,0.43200000000000005,0.43200000000000005,0.43200000000000005,0.43200000000000005,0.43200000000000005,0.43200000000000005,0.2602,0.43200000000000005,0.43200000000000005,0.24680000000000002,0.43200000000000005
0.43300000000000005,0.43300000000000005,0.43300000000000005,0.43300000000000005,0.43300000000000005,0.43300000000000005,0.43300000000000005,0.43300000000000005,0.2602,0.43300000000000005,0.43300000000000005,0.24680000000000002,0.43300000000000005
0.43400000000000005,0.43400000000000005,0.43400000000000005,0.43400000000000005,0.43400000000000005,0.43400000000000005,0.43400000000000005,0.43400000000000005,0.2602,0.43400000000000005,0.43400000000000005,0.24680000000000002,0.43400000000000005
0.43500000000000005,0.43500000000000005,0.43500000000000005,0.43500000000000005,0.43500000000000005,0.43500000000000005,0.43500000000000005,0.43500000000000005,0.2602,0.43500000000000005,0.43500000000000005,0.24680000000000002,0.43500000000000005
0.43600000000000005,0.43600000000000005,0.43600000000000005,0.43600000000000005,0.43600000000000005,0.43600000000000005,0.43600000000000005,0.43600000000000005,0.2602,0.43600000000000005,0.43600000000000005,0.24680000000000002,0.43600000000000005
0.43700000000000006,0.43700000000000006,0.43700000000000006,0.43700000000000006,0.43700000000000006,0.43700000000000006,0.43700000000000006,0.43700000000000006,0.2602,0.43700000000000006,0.43700000000000006,0.24680000000000002,0.43700000000000006
0.43800000000000006,0.43800000000000006,0.43800000000000006,0.43800000000000006,0.43800000000000006,0.43800000000000006,0.43800000000000006,0.43800000000000006,0.2602,0.43800000000000006,0.43800000000000006,0.24680000000000002,0.43800000000000006
0.43900000000000006,0.43900000000000006,0.43900000000000006,0.43900000000000006,0.43900000000000006,0.43900000000000006,0.43900000000000006,0.43900000000000006,0.2602,0.43900000000000006,0.43900000000000006,0.24680000000000002,0.43900000000000006
0.44000000000000006,0.44000000000000006,0.44000000000000006,0.44000000000000006,0.44000000000000006,0.44000000000000006,0.44000000000000006,0.44000000000000006,0.2602,0.44000000000000006,0.44000000000000006,0.24680000000000002,0.44000000000000006
0.44100000000000006,0.44100000000000006,0.44100000000000006,0.44100000000000006,0.44100000000000006,0.44100000000000006,0.44100000000000006,0.44100000000000006,0.2602,0.44100000000000006,0.44100000000000006,0.24680000000000002,0.44100000000000006
0.44200000000000006,0.44200000000000006,0.44200000000000006,0.44200000000000006,0.44200000000000006,0.44200000000000006,0.44200000000000006,0.44200000000000006,0.2602,0.44200000000000006,0.44200000000000006,0.24680000000000002,0.44200000000000006
0.44300000000000006,0.44300000000000006,0.44300000000000006,0.44300000000000006,0.44300000000000006,0.44300000000000006,0.44300000000000006,0.44300000000000006,0.2602,0.44300000000000006,0.44300000000000006,0.24680000000000002,0.44300000000000006
0.44400000000000006,0.44400000000000006,0.44400000000000006,0.44400000000000006,0.44400000000000006,0.44400000000000006,0.44400000000000006,0.44400000000000006,0.2602,0.44400000000000006,0.44400000000000006,0.24680000000000002,0.44400000000000006
0.44500000000000006,0.44500000000000006,0.44500000000000006,0.44500000000000006,0.44500000000000006,0.44500000000000006,0.44500000000000006,0.44500000000000006,0.2602,0.44500000000000006,0.44500000000000006,0.24680000000000002,0.44500000000000006
0.44600000000000006,0.44600000000000006,0.44600000000000006,0.44600000000000006,0.44600000000000006,0.44600000000000006,0.44600000000000006,0.44600000000000006,0.2602,0.44600000000000006,0.44600000000000006,0.24680000000000002,0.44600000000000006
0.44700000000000006,0.44700000000000006,0.44700000000000006,0.44700000000000006,0.44700000000000006,0.44700000000000006,0.44700000000000006,0.44700000000000006,0.2602,0.44700000000000006,0.44700000000000006,0.24680000000000002,0.44700000000000006
0.44800000000000006,0.44800000000000006,0.44800000000000006,0.44800000000000006,0.44800000000000006,0.44800000000000006,0.44800000000000006,0.44800000000000006,0.2602,0.44800000000000006,0.44800000000000006,0.24680000000000002,0.44800000000000006
0.44900000000000007,0.44900000000000007,0.44900000000000007,0.44900000000000007,0.44900000000000007,0.44900000000000007,0.44900000000000007,0.44900000000000007,0.2602,0.44900000000000007,0.44900000000000007,0.24680000000000002,0.44900000000000007
0.45000000000000007,0.45000000000000007,0.45000000000000007,0.45000000000000007,0.45000000000000007,0.45000000000000007,0.45000000000000007,0.45000000000000007,0.2602,0.45000000000000007,0.45000000000000007,0.24680000000000002,0.45000000000000007
0.45100000000000007,0.45100000000000007,0.45100000000000007,0.45100000000000007,0.45100000000000007,0.45100000000000007,0.45100000000000007,0.45100000000000007,0.2602,0.45100000000000007,0.45100000000000007,0.24680000000000002,0.45100000000000007
0.45199999999999996,0.45199999999999996,0.45199999999999996,0.45199999999999996,0.45199999999999996,0.45199999999999996,0.45199999999999996,0.45199999999999996,0.2602,0.45199999999999996,0.45199999999999996,0.24680000000000002,0.45199999999999996
0.45299999999999996,0.45299999999999996,0.45299999999999996,0.45299999999999996,0.45299999999999996,0.45299999999999996,0.45299999999999996,0.45299999999999996,0.2602,0.45299999999999996,0.45299999999999996,0.24680000000000002,0.45299999999999996
0.45399999999999996,0.45399999999999996,0.45399999999999996,0.45399999999999996,0.45399999999999996,0.45399999999999996,0.45399999999999996,0.45399999999999996,0.2602,0.45399999999999996,0.45399999999999996,0.24680000000000002,0.45399999999999996
0.45499999999999996,0.45499999999999996,0.45499999999999996,0.45499999999999996,0.45499999999999996,0.45499999999999996,0.45499999999999996,0.45499999999999996,0.2602,0.45499999999999996,0.45499999999999996,0.24680000000000002,0.45499999999999996
0.45599999999999996,0.45599999999999996,0.45599999999999996,0.45599999999999996,0.45599999999999996,0.45599999999999996,0.45599999999999996,0.45599999999999996,0.2602,0.45599999999999996,0.45599999999999996,0.24680000000000002,0.45599999999999996
0.45699999999999996,0.45699999999999996,0.45699999999999996,0.45699999999999996,0.45699999999999996,0.45699999999999996,0.45699999999999996,0.45699999999999996,0.2602,0.45699999999999996,0.45699999999999996,0.24680000000000002,0.45699999999999996
0.45799999999999996,0.45799999999999996,0.45799999999999996,0.45799999999999996,0.45799999999999996,0.45799999999999996,0.45799999999999996,0.45799999999999996,0.2602,0.45799999999999996,0.45799999999999996,0.24680000000000002,0.45799999999999996
0.45899999999999996,0.45899999999999996,0.45899999999999996,0.45899999999999996,0.45899999999999996,0.45899999999999996,0.45899999999999996,0.45899999999999996,0.2602,0.45899999999999996,0.45899999999999996,0.24680000000000002,0.45899999999999996
0.45999999999999996,0.45999999999999996,0.45999999999999996,0.45999999999999996,0.45999999999999996,0.45999999999999996,0.45999999999999996,0.45999999999999996,0.2602,0.45999999999999996,0.45999999999999996,0.24680000000000002,0.45999999999999996
0.46099999999999997,0.46099999999999997,0.46099999999999997,0.46099999999999997,0.46099999999999997,0.46099999999999997,0.46099999999999997,0.46099999999999997,0.2602,0.46099999999999997,0.46099999999999997,0.24680000000000002,0.46099999999999997
0.46199999999999997,0.46199999999999997,0.46199999999999997,0.46199999999999997,0.46199999999999997,0.46199999999999997,0.46199999999999997,0.46199999999999997,0.2602,0.46199999999999997,0.46199999999999997,0.24680000000000002,0.46199999999999997
0.46299999999999997,0.46299999999999997,0.46299999999999997,0.46299999999999997,0.46299999999999997,0.46299999999999997,0.46299999999999997,0.46299999999999997,0.2602,0.46299999999999997,0.46299999999999997,0.24680000000000002,0.46299999999999997
0.46399999999999997,0.46399999999999997,0.46399999999999997,0.46399999999999997,0.46399999999999997,0.46399999999999997,0.46399999999999997,0.46399999999999997,0.2602,0.46399999999999997,0.46399999999999997,0.24680000000000002,0.46399999999999997
0.46499999999999997,0.46499999999999997,0.46499999999999997,0.46499999999999997,0.46499999999999997,0.46499999999999997,0.46499999999999997,0.46499999999999997,0.2602,0.46499999999999997,0.46499999999999997,0.24680000000000002,0.46499999999999997
0.46599999999999997,0.46599999999999997,0.46599999999999997,0.46599999999999997,0.46599999999999997,0.46599999999999997,0.46599999999999997,0.46599999999999997,0.2602,0.46599999999999997,0.46599999999999997,0.24680000000000002,0.46599999999999997
0.46699999999999997,0.46699999999999997,0.46699999999999997,0.46699999999999997,0.46699999999999997,0.46699999999999997,0.46699999999999997,0.46699999999999997,0.2602,0.46699999999999997,0.46699999999999997,0.24680000000000002,0.46699999999999997
0.46799999999999997,0.46799999999999997,0.46799999999999997,0.46799999999999997,0.46799999999999997,0.46799999999999997,0.46799999999999997,0.46799999999999997,0.2602,0.46799999999999997,0.46799999999999997,0.24680000000000002,0.46799999999999997
0.469,0.469,0.469,0.469,0.469,0.469,0.469,0.469,0.2602,0.469,0.469,0.24680000000000002,0.469
0.47,0.47,0.47,0.47,0.47,0.47,0.47,0.47,0.2602,0.47,0.47,0.24680000000000002,0.47
0.471,0.471,0.471,0.471,0.471,0.471,0.471,0.471,0.2602,0.471,0.471,0.24680000000000002,0.471
0.472,0.472,0.472,0.472,0.472,0.472,0.472,0.472,0.2602,0.472,0.472,0.24680000000000002,0.472
0.473,0.473,0.473,0.473,0.473,0.473,0.473,0.473,0.2602,0.473,0.473,0.24680000000000002,0.473
0.474,0.474,0.474,0.474,0.474,0.474,0.474,0.474,0.2602,0.474,0.474,0.24680000000000002,0.474
0.475,0.475,0.475,0.475,0.475,0.475,0.475,0.475,0.2602,0.475,0.475,0.24680000000000002,0.475
0.476,0.476,0.476,0.476,0.476,0.476,0.476,0.476,0.2602,0.476,0.476,0.24680000000000002,0.476
0.477,0.477,0.477,0.477,0.477,0.477,0.477,0.477,0.2602,0.477,0.477,0.24680000000000002,0.477
0.478,0.478,0.478,0.478,0.478,0.478,0.478,0.478,0.2602,0.478,0.478,0.24680000000000002,0.478
0.479,0.479,0.479,0.479,0.479,0.479,0.479,0.479,0.2602,0.479,0.479,0.24680000000000002,0.479
0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.2602,0.48,0.48,0.24680000000000002,0.48
0.481,0.481,0.481,0.481,0.481,0.481,0.481,0.481,0.2602,0.481,0.481,0.24680000000000002,0.481
0.482,0.482,0.482,0.482,0.482,0.482,0.482,0.482,0.2602,0.482,0.482,0.24680000000000002,0.482
0.483,0.483,0.483,0.483,0.483,0.483,0.483,0.483,0.2602,0.483,0.483,0.24680000000000002,0.483
0.484,0.484,0.484,0.484,0.484,0.484,0.484,0.484,0.2602,0.484,0.484,0.24680000000000002,0.484
0.485,0.485,0.485,0.485,0.485,0.485,0.485,0.485,0.2602,0.485,0.485,0.24680000000000002,0.485
0.486,0.486,0.486,0.486,0.486,0.486,0.486,0.486,0.2602,0.486,0.486,0.24680000000000002,0.486
0.487,0.487,0.487,0.487,0.487,0.487,0.487,0.487,0.2602,0.487,0.487,0.24680000000000002,0.487
0.488,0.488,0.488,0.488,0.488,0.488,0.488,0.488,0.2602,0.488,0.488,0.24680000000000002,0.488
0.489,0.489,0.489,0.489,0.489,0.489,0.489,0.489,0.2602,0.489,0.489,0.24680000000000002,0.489
0.49,0.49,0.49,0.49,0.49,0.49,0.49,0.49,0.2602,0.49,0.49,0.24680000000000002,0.49
0.491,0.491,0.491,0.491,0.491,0.491,0.491,0.491,0.2602,0.491,0.491,0.24680000000000002,0.491
0.492,0.492,0.492,0.492,0.492,0.492,0.492,0.492,0.2602,0.492,0.492,0.24680000000000002,0.492
0.493,0.493,0.493,0.493,0.493,0.493,0.493,0.493,0.2602,0.493,0.493,0.24680000000000002,0.493
0.494,0.494,0.494,0.494,0.494,0.494,0.494,0.494,0.2602,0.494,0.494,0.24680000000000002,0.494
0.495,0.495,0.495,0.495,0.495,0.495,0.495,0.495,0.2602,0.495,0.495,0.24680000000000002,0.495
0.496,0.496,0.496,0.496,0.496,0.496,0.496,0.496,0.2602,0.496,0.496,0.24680000000000002,0.496
0.497,0.497,0.497,0.497,0.497,0.497,0.497,0.497,0.2602,0.497,0.497,0.24680000000000002,0.497
0.498,0.498,0.498,0.498,0.498,0.498,0.498,0.498,0.2602,0.498,0.498,0.24680000000000002,0.498
0.499,0.499,0.499,0.499,0.499,0.499,0.499,0.499,0.2602,0.499,0.499,0.24680000000000002,0.499
0.5,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0.2602,0.5,0.5,0.24680000000000002,0.5
0.501,0.501,0.501,0.501,0.501,0.501,0.501,0.501,0.2602,0.501,0.501,0.24680000000000002,0.501
0.502,0.502,0.502,0.502,0.502,0.502,0.502,0.502,0.2602,0.502,0.502,0.24680000000000002,0.502
0.503,0.503,0.503,0.503,0.503,0.503,0.503,0.503,0.2602,0.503,0.503,0.24680000000000002,0.503
0.504,0.504,0.504,0.504,0.504,0.504,0.504,0.504,0.2602,0.504,0.504,0.24680000000000002,0.504
0.505,0.505,0.505,0.505,0.505,0.505,0.505,0.505,0.2602,0.505,0.505,0.24680000000000002,0.505
0.506,0.506,0.506,0.506,0.506,0.506,0.506,0.506,0.2602,0.506,0.506,0.24680000000000002,0.506
0.507,0.507,0.507,0.507,0.507,0.507,0.507,0.507,0.2602,0.507,0.507,0.24680000000000002,0.507
0.508,0.508,0.508,0.508,0.508,0.508,0.508,0.508,0.2602,0.508,0.508,0.24680000000000002,0.508
0.509,0.509,0.509,0.509,0.509,0.509,0.509,0.509,0.2602,0.509,0.509,0.24680000000000002,0.509
0.51,0.51,0.51,0.51,0.51,0.51,0.51,0.51,0.2602,0.51,0.51,0.24680000000000002,0.51
0.511,0.511,0.511,0.511,0.511,0.511,0.511,0.511,0.2602,0.511,0.511,0.24680000000000002,0.511
0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.2602,0.512,0.512,0.24680000000000002,0.512
0.513,0.513,0.513,0.513,0.513,0.513,0.513,0.513,0.2602,0.513,0.513,0.24680000000000002,0.513
0.514,0.514,0.514,0.514,0.514,0.514,0.514,0.514,0.2602,0.514,0.514,0.24680000000000002,0.514
0.515,0.515,0.515,0.515,0.515,0.515,0.515,0.515,0.2602,0.515,0.515,0.24680000000000002,0.515
0.516,0.516,0.516,0.516,0.516,0.516,0.516,0.516,0.2602,0.516,0.516,0.24680000000000002,0.516
0.517,0.517,0.517,0.517,0.517,0.517,0.517,0.517,0.2602,0.517,0.517,0.24680000000000002,0.517
0.518,0.518,0.518,0.518,0.518,0.518,0.518,0.518,0.2602,0.518,0.518,0.24680000000000002,0.518
0.519,0.519,0.519,0.519,0.519,0.519,0.519,0.519,0.2602,0.519,0.519,0.24680000000000002,0.519
0.52,0.52,0.52,0.52,0.52,0.52,0.52,0.52,0.2602,0.52,0.52,0.24680000000000002,0.52
0.521,0.521,0.521,0.521,0.521,0.521,0.521,0.521,0.2602,0.521,0.521,0.24680000000000002,0.521
0.522,0.522,0.522,0.522,0.522,0.522,0.522,0.522,0.2602,0.522,0.522,0.24680000000000002,0.522
0.523,0.523,0.523,0.523,0.523,0.523,0.523,0.523,0.2602,0.523,0.523,0.24680000000000002,0.523
0.524,0.524,0.524,0.524,0.524,0.524,0.524,0.524,0.2602,0.524,0.524,0.24680000000000002,0.524
0.525,0.525,0.525,0.525,0.525,0.525,0.525,0.525,0.2602,0.525,0.525,0.24680000000000002,0.525
0.526,0.526,0.526,0.526,0.526,0.526,0.526,0.526,0.2602,0.526,0.526,0.24680000000000002,0.526
0.527,0.527,0.527,0.527,0.527,0.527,0.527,0.527,0.2602,0.527,0.527,0.24680000000000002,0.527
0.528,0.528,0.528,0.528,0.528,0.528,0.528,0.528,0.2602,0.528,0.528,0.24680000000000002,0.528
0.529,0.529,0.529,0.529,0.529,0.529,0.529,0.529,0.2602,0.529,0.529,0.24680000000000002,0.529
0.53,0.53,0.53,0.53,0.53,0.53,0.53,0.53,0.2602,0.53,0.53,0.24680000000000002,0.53
0.531,0.531,0.531,0.531,0.531,0.531,0.531,0.531,0.2602,0.531,0.531,0.24680000000000002,0.531
0.532,0.532,0.532,0.532,0.532,0.532,0.532,0.532,0.2602,0.532,0.532,0.24680000000000002,0.532
0.533,0.533,0.533,0.533,0.533,0.533,0.533,0.533,0.2602,0.533,0.533,0.24680000000000002,0.533
0.534,0.534,0.534,0.534,0.534,0.534,0.534,0.534,0.2602,0.534,0.534,0.24680000000000002,0.534
0.535,0.535,0.535,0.535,0.535,0.535,0.535,0.535,0.2602,0.535,0.535,0.24680000000000002,0.535
0.536,0.536,0.536,0.536,0.536,0.536,0.536,0.536,0.2602,0.536,0.536,0.24680000000000002,0.536
0.537,0.537,0.537,0.537,0.537,0.537,0.537,0.537,0.2602,0.537,0.537,0.24680000000000002,0.537
0.538,0.538,0.538,0.538,0.538,0.538,0.538,0.538,0.2602,0.538,0.538,0.24680000000000002,0.538
0.539,0.539,0.539,0.539,0.539,0.539,0.539,0.539,0.2602,0.539,0.539,0.24680000000000002,0.539
0.54,0.54,0.54,0.54,0.54,0.54,0.54,0.54,0.2602,0.54,0.54,0.24680000000000002,0.54
0.541,0.541,0.541,0.541,0.541,0.541,0.541,0.541,0.2602,0.541,0.541,0.24680000000000002,0.541
0.542,0.542,0.542,0.542,0.542,0.542,0.542,0.542,0.2602,0.542,0.542,0.24680000000000002,0.542
0.543,0.543,0.543,0.543,0.543,0.543,0.543,0.543,0.2602,0.543,0.543,0.24680000000000002,0.543
0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.2602,0.544,0.544,0.24680000000000002,0.544
0.545,0.545,0.545,0.545,0.545,0.545,0.545,0.545,0.2602,0.545,0.545,0.24680000000000002,0.545
0.546,0.546,0.546,0.546,0.546,0.546,0.546,0.546,0.2602,0.546,0.546,0.24680000000000002,0.546
0.547,0.547,0.547,0.547,0.547,0.547,0.547,0.547,0.2602,0.547,0.547,0.24680000000000002,0.547
0.548,0.548,0.548,0.548,0.548,0.548,0.548,0.548,0.2602,0.548,0.548,0.24680000000000002,0.548
0.549,0.549,0.549,0.549,0.549,0.549,0.549,0.549,0.2602,0.549,0.549,0.24680000000000002,0.549
0.55,0.55,0.55,0.55,0.55,0.55,0.55,0.55,0.2602,0.55,0.55,0.24680000000000002,0.55
0.551,0.551,0.551,0.551,0.551,0.551,0.551,0.551,0.2602,0.551,0.551,0.24680000000000002,0.551
0.552,0.552,0.552,0.552,0.552,0.552,0.552,0.552,0.2602,0.552,0.552,0.24680000000000002,0.552
0.553,0.553,0.553,0.553,0.553,0.553,0.553,0.553,0.2602,0.553,0.553,0.24680000000000002,0.553
0.554,0.554,0.554,0.554,0.554,0.554,0.554,0.554,0.2602,0.554,0.554,0.24680000000000002,0.554
0.555,0.555,0.555,0.555,0.555,0.555,0.555,0.555,0.2602,0.555,0.555,0.24680000000000002,0.555
0.556,0.556,0.556,0.556,0.556,0.556,0.556,0.556,0.2602,0.556,0.556,0.24680000000000002,0.556
0.557,0.557,0.557,0.557,0.557,0.557,0.557,0.557,0.2602,0.557,0.557,0.24680000000000002,0.557
0.558,0.558,0.558,0.558,0.558,0.558,0.558,0.558,0.2602,0.558,0.558,0.24680000000000002,0.558
0.559,0.559,0.559,0.559,0.559,0.559,0.559,0.559,0.2602,0.559,0.559,0.24680000000000002,0.559
0.56,0.56,0.56,0.56,0.56,0.56,0.56,0.56,0.2602,0.56,0.56,0.24680000000000002,0.56
0.561,0.561,0.561,0.561,0.561,0.561,0.561,0.561,0.2602,0.561,0.561,0.24680000000000002,0.561
0.562,0.562,0.562,0.562,0.562,0.562,0.562,0.562,0.2602,0.562,0.562,0.24680000000000002,0.562
0.5630000000000001,0.5630000000000001,0.5630000000000001,0.5630000000000001,0.5630000000000001,0.5630000000000001,0.5630000000000001,0.5630000000000001,0.2602,0.5630000000000001,0.5630000000000001,0.24680000000000002,0.5630000000000001
0.5640000000000001,0.5640000000000001,0.5640000000000001,0.5640000000000001,0.5640000000000001,0.5640000000000001,0.5640000000000001,0.5640000000000001,0.2602,0.5640000000000001,0.5640000000000001,0.24680000000000002,0.5640000000000001
0.5650000000000001,0.5650000000000001,0.5650000000000001,0.5650000000000001,0.5650000000000001,0.5650000000000001,0.5650000000000001,0.5650000000000001,0.2602,0.5650000000000001,0.5650000000000001,0.24680000000000002,0.5650000000000001
0.5660000000000001,0.5660000000000001,0.5660000000000001,0.5660000000000001,0.5660000000000001,0.5660000000000001,0.5660000000000001,0.5660000000000001,0.2602,0.5660000000000001,0.5660000000000001,0.24680000000000002,0.5660000000000001
0.5670000000000001,0.5670000000000001,0.5670000000000001,0.5670000000000001,0.5670000000000001,0.5670000000000001,0.5670000000000001,0.5670000000000001,0.2602,0.5670000000000001,0.5670000000000001,0.24680000000000002,0.5670000000000001
0.5680000000000001,0.5680000000000001,0.5680000000000001,0.5680000000000001,0.5680000000000001,0.5680000000000001,0.5680000000000001,0.5680000000000001,0.2602,0.5680000000000001,0.5680000000000001,0.24680000000000002,0.5680000000000001
0.5690000000000001,0.5690000000000001,0.5690000000000001,0.5690000000000001,0.5690000000000001,0.5690000000000001,0.5690000000000001,0.5690000000000001,0.2602,0.5690000000000001,0.5690000000000001,0.24680000000000002,0.5690000000000001
0.5700000000000001,0.5700000000000001,0.5700000000000001,0.5700000000000001,0.5700000000000001,0.5700000000000001,0.5700000000000001,0.5700000000000001,0.2602,0.5700000000000001,0.5700000000000001,0.24680000000000002,0.5700000000000001
0.5710000000000001,0.5710000000000001,0.5710000000000001,0.5710000000000001,0.5710000000000001,0.5710000000000001,0.5710000000000001,0.5710000000000001,0.2602,0.5710000000000001,0.5710000000000001,0.24680000000000002,0.5710000000000001
0.5720000000000001,0.5720000000000001,0.5720000000000001,0.5720000000000001,0.5720000000000001,0.5720000000000001,0.5720000000000001,0.5720000000000001,0.2602,0.5720000000000001,0.5720000000000001,0.24680000000000002,0.5720000000000001
0.5730000000000001,0.5730000000000001,0.5730000000000001,0.5730000000000001,0.5730000000000001,0.5730000000000001,0.5730000000000001,0.5730000000000001,0.2602,0.5730000000000001,0.5730000000000001,0.24680000000000002,0.5730000000000001
0.5740000000000001,0.5740000000000001,0.5740000000000001,0.5740000000000001,0.5740000000000001,0.5740000000000001,0.5740000000000001,0.5740000000000001,0.2602,0.5740000000000001,0.5740000000000001,0.24680000000000002,0.5740000000000001
0.5750000000000001,0.5750000000000001,0.5750000000000001,0.5750000000000001,0.5750000000000001,0.5750000000000001,0.5750000000000001,0.5750000000000001,0.2602,0.5750000000000001,0.5750000000000001,0.24680000000000002,0.5750000000000001
0.5760000000000001,0.5760000000000001,0.5760000000000001,0.5760000000000001,0.5760000000000001,0.5760000000000001,0.5760000000000001,0.5760000000000001,0.2602,0.5760000000000001,0.5760000000000001,0.24680000000000002,0.5760000000000001
0.5770000000000001,0.5770000000000001,0.5770000000000001,0.5770000000000001,0.5770000000000001,0.5770000000000001,0.5770000000000001,0.5770000000000001,0.2602,0.5770000000000001,0.5770000000000001,0.24680000000000002,0.5770000000000001
0.5780000000000001,0.5780000000000001,0.5780000000000001,0.5780000000000001,0.5780000000000001,0.5780000000000001,0.5780000000000001,0.5780000000000001,0.2602,0.5780000000000001,0.5780000000000001,0.24680000000000002,0.5780000000000001
0.5790000000000001,0.5790000000000001,0.5790000000000001,0.5790000000000001,0.5790000000000001,0.5790000000000001,0.5790000000000001,0.5790000000000001,0.2602,0.5790000000000001,0.5790000000000001,0.24680000000000002,0.5790000000000001
0.58,0.58,0.58,0.58,0.58,0.58,0.58,0.58,0.2602,0.58,0.58,0.24680000000000002,0.58
0.581,0.581,0.581,0.581,0.581,0.581,0.581,0.581,0.2602,0.581,0.581,0.24680000000000002,0.581
0.582,0.582,0.582,0.582,0.582,0.582,0.582,0.582,0.2602,0.582,0.582,0.24680000000000002,0.582
0.583,0.583,0.583,0.583,0.583,0.583,0.583,0.583,0.2602,0.583,0.583,0.24680000000000002,0.583
0.584,0.584,0.584,0.584,0.584,0.584,0.584,0.584,0.2602,0.584,0.584,0.24680000000000002,0.584
0.585,0.585,0.585,0.585,0.585,0.585,0.585,0.585,0.2602,0.585,0.585,0.24680000000000002,0.585
0.586,0.586,0.586,0.586,0.586,0.586,0.586,0.586,0.2602,0.586,0.586,0.24680000000000002,0.586
0.587,0.587,0.587,0.587,0.587,0.587,0.587,0.587,0.2602,0.587,0.587,0.24680000000000002,0.587
0.588,0.588,0.588,0.588,0.588,0.588,0.588,0.588,0.2602,0.588,0.588,0.24680000000000002,0.588
0.589,0.589,0.589,0.589,0.589,0.589,0.589,0.589,0.2602,0.589,0.589,0.24680000000000002,0.589
0.59,0.59,0.59,0.59,0.59,0.59,0.59,0.59,0.2602,0.59,0.59,0.24680000000000002,0.59
0.591,0.591,0.591,0.591,0.591,0.591,0.591,0.591,0.2602,0.591,0.591,0.24680000000000002,0.591
0.592,0.592,0.592,0.592,0.592,0.592,0.592,0.592,0.2602,0.592,0.592,0.24680000000000002,0.592
0.593,0.593,0.593,0.593,0.593,0.593,0.593,0.593,0.2602,0.593,0.593,0.24680000000000002,0.593
0.594,0.594,0.594,0.594,0.594,0.594,0.594,0.594,0.2602,0.594,0.594,0.24680000000000002,0.594
0.595,0.595,0.595,0.595,0.595,0.595,0.595,0.595,0.2602,0.595,0.595,0.24680000000000002,0.595
0.596,0.596,0.596,0.596,0.596,0.596,0.596,0.596,0.2602,0.596,0.596,0.24680000000000002,0.596
0.597,0.597,0.597,0.597,0.597,0.597,0.597,0.597,0.2602,0.597,0.597,0.24680000000000002,0.597
0.598,0.598,0.598,0.598,0.598,0.598,0.598,0.598,0.2602,0.598,0.598,0.24680000000000002,0.598
0.599,0.599,0.599,0.599,0.599,0.599,0.599,0.599,0.2602,0.599,0.599,0.24680000000000002,0.599
0.6,0.6,0.6,0.6,0.6,0.6,0.6,0.6,0.2602,0.6,0.6,0.24680000000000002,0.6
0.601,0.601,0.601,0.601,0.601,0.601,0.601,0.601,0.2602,0.601,0.601,0.24680000000000002,0.601
0.602,0.602,0.602,0.602,0.602,0.602,0.602,0.602,0.2602,0.602,0.602,0.24680000000000002,0.602
0.603,0.603,0.603,0.603,0.603,0.603,0.603,0.603,0.2602,0.603,0.603,0.24680000000000002,0.603
0.604,0.604,0.604,0.604,0.604,0.604,0.604,0.604,0.2602,0.604,0.604,0.24680000000000002,0.604
0.605,0.605,0.605,0.605,0.605,0.605,0.605,0.605,0.2602,0.605,0.605,0.24680000000000002,0.605
0.606,0.606,0.606,0.606,0.606,0.606,0.606,0.606,0.2602,0.606,0.606,0.24680000000000002,0.606
0.607,0.607,0.607,0.607,0.607,0.607,0.607,0.607,0.2602,0.607,0.607,0.24680000000000002,0.607
0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.2602,0.608,0.608,0.24680000000000002,0.608
0.609,0.609,0.609,0.609,0.609,0.609,0.609,0.609,0.2602,0.609,0.609,0.24680000000000002,0.609
0.61,0.61,0.61,0.61,0.61,0.61,0.61,0.61,0.2602,0.61,0.61,0.24680000000000002,0.61
0.611,0.611,0.611,0.611,0.611,0.611,0.611,0.611,0.2602,0.611,0.611,0.24680000000000002,0.611
0.612,0.612,0.612,0.612,0.612,0.612,0.612,0.612,0.2602,0.612,0.612,0.24680000000000002,0.612
0.613,0.613,0.613,0.613,0.613,0.613,0.613,0.613,0.2602,0.613,0.613,0.24680000000000002,0.613
0.614,0.614,0.614,0.614,0.614,0.614,0.614,0.614,0.2602,0.614,0.614,0.24680000000000002,0.614
0.615,0.615,0.615,0.615,0.615,0.615,0.615,0.615,0.2602,0.615,0.615,0.24680000000000002,0.615
0.616,0.616,0.616,0.616,0.616,0.616,0.616,0.616,0.2602,0.616,0.616,0.24680000000000002,0.616
0.617,0.617,0.617,0.617,0.617,0.617,0.617,0.617,0.2602,0.617,0.617,0.24680000000000002,0.617
0.618,0.618,0.618,0.618,0.618,0.618,0.618,0.618,0.2602,0.618,0.618,0.24680000000000002,0.618
0.619,0.619,0.619,0.619,0.619,0.619,0.619,0.619,0.2602,0.619,0.619,0.24680000000000002,0.619
0.62,0.62,0.62,0.62,0.62,0.62,0.62,0.62,0.2602,0.62,0.62,0.24680000000000002,0.62
0.621,0.621,0.621,0.621,0.621,0.621,0.621,0.621,0.2602,0.621,0.621,0.24680000000000002,0.621
0.622,0.622,0.622,0.622,0.622,0.622,0.622,0.622,0.2602,0.622,0.622,0.24680000000000002,0.622
0.623,0.623,0.623,0.623,0.623,0.623,0.623,0.623,0.2602,0.623,0.623,0.24680000000000002,0.623
0.624,0.624,0.624,0.624,0.624,0.624,0.624,0.624,0.2602,0.624,0.624,0.24680000000000002,0.624
0.625,0.625,0.625,0.625,0.625,0.625,0.625,0.625,0.2602,0.625,0.625,0.24680000000000002,0.625
0.626,0.626,0.626,0.626,0.626,0.626,0.626,0.626,0.2602,0.626,0.626,0.24680000000000002,0.626
0.627,0.627,0.627,0.627,0.627,0.627,0.627,0.627,0.2602,0.627,0.627,0.24680000000000002,0.627
0.628,0.628,0.628,0.628,0.628,0.628,0.628,0.628,0.2602,0.628,0.628,0.24680000000000002,0.628
0.629,0.629,0.629,0.629,0.629,0.629,0.629,0.629,0.2602,0.629,0.629,0.24680000000000002,0.629
0.63,0.63,0.63,0.63,0.63,0.63,0.63,0.63,0.2602,0.63,0.63,0.24680000000000002,0.63
0.631,0.631,0.631,0.631,0.631,0.631,0.631,0.631,0.2602,0.631,0.631,0.24680000000000002,0.631
0.632,0.632,0.632,0.632,0.632,0.632,0.632,0.632,0.2602,0.632,0.632,0.24680000000000002,0.632
0.633,0.633,0.633,0.633,0.633,0.633,0.633,0.633,0.2602,0.633,0.633,0.24680000000000002,0.633
0.634,0.634,0.634,0.634,0.634,0.634,0.634,0.634,0.2602,0.634,0.634,0.24680000000000002,0.634
0.635,0.635,0.635,0.635,0.635,0.635,0.635,0.635,0.2602,0.635,0.635,0.24680000000000002,0.635
0.636,0.636,0.636,0.636,0.636,0.636,0.636,0.636,0.2602,0.636,0.636,0.24680000000000002,0.636
0.637,0.637,0.637,0.637,0.637,0.637,0.637,0.637,0.2602,0.637,0.637,0.24680000000000002,0.637
0.638,0.638,0.638,0.638,0.638,0.638,0.638,0.638,0.2602,0.638,0.638,0.24680000000000002,0.638
0.639,0.639,0.639,0.639,0.639,0.639,0.639,0.639,0.2602,0.639,0.639,0.24680000000000002,0.639
0.64,0.64,0.64,0.64,0.64,0.64,0.64,0.64,0.2602,0.64,0.64,0.24680000000000002,0.64
0.641,0.641,0.641,0.641,0.641,0.641,0.641,0.641,0.2602,0.641,0.641,0.24680000000000002,0.641
0.642,0.642,0.642,0.642,0.642,0.642,0.642,0.642,0.2602,0.642,0.642,0.24680000000000002,0.642
0.643,0.643,0.643,0.643,0.643,0.643,0.643,0.643,0.2602,0.643,0.643,0.24680000000000002,0.643
0.644,0.644,0.644,0.644,0.644,0.644,0.644,0.644,0.2602,0.644,0.644,0.24680000000000002,0.644
0.645,0.645,0.645,0.645,0.645,0.645,0.645,0.645,0.2602,0.645,0.645,0.24680000000000002,0.645
0.646,0.646,0.646,0.646,0.646,0.646,0.646,0.646,0.2602,0.646,0.646,0.24680000000000002,0.646
0.647,0.647,0.647,0.647,0.647,0.647,0.647,0.647,0.2602,0.647,0.647,0.24680000000000002,0.647
0.648,0.648,0.648,0.648,0.648,0.648,0.648,0.648,0.2602,0.648,0.648,0.24680000000000002,0.648
0.649,0.649,0.649,0.649,0.649,0.649,0.649,0.649,0.2602,0.649,0.649,0.24680000000000002,0.649
0.65,0.65,0.65,0.65,0.65,0.65,0.65,0.65,0.2602,0.65,0.65,0.24680000000000002,0.65
0.651,0.651,0.651,0.651,0.651,0.651,0.651,0.651,0.2602,0.651,0.651,0.24680000000000002,0.651
0.652,0.652,0.652,0.652,0.652,0.652,0.652,0.652,0.2602,0.652,0.652,0.24680000000000002,0.652
0.653,0.653,0.653,0.653,0.653,0.653,0.653,0.653,0.2602,0.653,0.653,0.24680000000000002,0.653
0.654,0.654,0.654,0.654,0.654,0.654,0.654,0.654,0.2602,0.654,0.654,0.24680000000000002,0.654
0.655,0.655,0.655,0.655,0.655,0.655,0.655,0.655,0.2602,0.655,0.655,0.24680000000000002,0.655
0.656,0.656,0.656,0.656,0.656,0.656,0.656,0.656,0.2602,0.656,0.656,0.24680000000000002,0.656
0.657,0.657,0.657,0.657,0.657,0.657,0.657,0.657,0.2602,0.657,0.657,0.24680000000000002,0.657
0.658,0.658,0.658,0.658,0.658,0.658,0.658,0.658,0.2602,0.658,0.658,0.24680000000000002,0.658
0.659,0.659,0.659,0.659,0.659,0.659,0.659,0.659,0.2602,0.659,0.659,0.24680000000000002,0.659
0.66,0.66,0.66,0.66,0.66,0.66,0.66,0.66,0.2602,0.66,0.66,0.24680000000000002,0.66
0.661,0.661,0.661,0.661,0.661,0.661,0.661,0.661,0.2602,0.661,0.661,0.24680000000000002,0.661
0.662,0.662,0.662,0.662,0.662,0.662,0.662,0.662,0.2602,0.662,0.662,0.24680000000000002,0.662
0.663,0.663,0.663,0.663,0.663,0.663,0.663,0.663,0.2602,0.663,0.663,0.24680000000000002,0.663
0.664,0.664,0.664,0.664,0.664,0.664,0.664,0.664,0.2602,0.664,0.664,0.24680000000000002,0.664
0.665,0.665,0.665,0.665,0.665,0.665,0.665,0.665,0.2602,0.665,0.665,0.24680000000000002,0.665
0.666,0.666,0.666,0.666,0.666,0.666,0.666,0.666,0.2602,0.666,0.666,0.24680000000000002,0.666
0.667,0.667,0.667,0.667,0.667,0.667,0.667,0.667,0.2602,0.667,0.667,0.24680000000000002,0.667
0.668,0.668,0.668,0.668,0.668,0.668,0.668,0.668,0.2602,0.668,0.668,0.24680000000000002,0.668
0.669,0.669,0.669,0.669,0.669,0.669,0.669,0.669,0.2602,0.669,0.669,0.24680000000000002,0.669
0.67,0.67,0.67,0.67,0.67,0.67,0.67,0.67,0.2602,0.67,0.67,0.24680000000000002,0.67
0.671,0.671,0.671,0.671,0.671,0.671,0.671,0.671,0.2602,0.671,0.671,0.24680000000000002,0.671
0.672,0.672,0.672,0.672,0.672,0.672,0.672,0.672,0.2602,0.672,0.672,0.24680000000000002,0.672
0.673,0.673,0.673,0.673,0.673,0.673,0.673,0.673,0.2602,0.673,0.673,0.24680000000000002,0.673
0.674,0.674,0.674,0.674,0.674,0.674,0.674,0.674,0.2602,0.674,0.674,0.24680000000000002,0.674
0.675,0.675,0.675,0.675,0.675,0.675,0.675,0.675,0.2602,0.675,0.675,0.24680000000000002,0.675
0.676,0.676,0.676,0.676,0.676,0.676,0.676,0.676,0.2602,0.676,0.676,0.24680000000000002,0.676
0.6769999999999999,0.6769999999999999,0.6769999999999999,0.6769999999999999,0.6769999999999999,0.6769999999999999,0.6769999999999999,0.6769999999999999,0.2602,0.6769999999999999,0.6769999999999999,0.24680000000000002,0.6769999999999999
0.6779999999999999,0.6779999999999999,0.6779999999999999,0.6779999999999999,0.6779999999999999,0.6779999999999999,0.6779999999999999,0.6779999999999999,0.2602,0.6779999999999999,0.6779999999999999,0.24680000000000002,0.6779999999999999
0.6789999999999999,0.6789999999999999,0.6789999999999999,0.6789999999999999,0.6789999999999999,0.6789999999999999,0.6789999999999999,0.6789999999999999,0.2602,0.6789999999999999,0.6789999999999999,0.24680000000000002,0.6789999999999999
0.6799999999999999,0.6799999999999999,0.6799999999999999,0.6799999999999999,0.6799999999999999,0.6799999999999999,0.6799999999999999,0.6799999999999999,0.2602,0.6799999999999999,0.6799999999999999,0.24680000000000002,0.6799999999999999
0.6809999999999999,0.6809999999999999,0.6809999999999999,0.6809999999999999,0.6809999999999999,0.6809999999999999,0.6809999999999999,0.6809999999999999,0.2602,0.6809999999999999,0.6809999999999999,0.24680000000000002,0.6809999999999999
0.6819999999999999,0.6819999999999999,0.6819999999999999,0.6819999999999999,0.6819999999999999,0.6819999999999999,0.6819999999999999,0.6819999999999999,0.2602,0.6819999999999999,0.6819999999999999,0.24680000000000002,0.6819999999999999
0.6829999999999999,0.6829999999999999,0.6829999999999999,0.6829999999999999,0.6829999999999999,0.6829999999999999,0.6829999999999999,0.6829999999999999,0.2602,0.6829999999999999,0.6829999999999999,0.24680000000000002,0.6829999999999999
0.6839999999999999,0.6839999999999999,0.6839999999999999,0.6839999999999999,0.6839999999999999,0.6839999999999999,0.6839999999999999,0.6839999999999999,0.2602,0.6839999999999999,0.6839999999999999,0.24680000000000002,0.6839999999999999
0.6849999999999999,0.6849999999999999,0.6849999999999999,0.6849999999999999,0.6849999999999999,0.6849999999999999,0.6849999999999999,0.6849999999999999,0.2602,0.6849999999999999,0.6849999999999999,0.24680000000000002,0.6849999999999999
0.6859999999999999,0.6859999999999999,0.6859999999999999,0.6859999999999999,0.6859999999999999,0.6859999999999999,0.6859999999999999,0.6859999999999999,0.2602,0.6859999999999999,0.6859999999999999,0.24680000000000002,0.6859999999999999
0.6869999999999999,0.6869999999999999,0.6869999999999999,0.6869999999999999,0.6869999999999999,0.6869999999999999,0.6869999999999999,0.6869999999999999,0.2602,0.6869999999999999,0.6869999999999999,0.24680000000000002,0.6869999999999999
0.688,0.688,0.688,0.688,0.688,0.688,0.688,0.688,0.2602,0.688,0.688,0.24680000000000002,0.688
0.689,0.689,0.689,0.689,0.689,0.689,0.689,0.689,0.2602,0.689,0.689,0.24680000000000002,0.689
0.69,0.69,0.69,0.69,0.69,0.69,0.69,0.69,0.2602,0.69,0.69,0.24680000000000002,0.69
0.691,0.691,0.691,0.691,0.691,0.691,0.691,0.691,0.2602,0.691,0.691,0.24680000000000002,0.691
0.692,0.692,0.692,0.692,0.692,0.692,0.692,0.692,0.2602,0.692,0.692,0.24680000000000002,0.692
0.693,0.693,0.693,0.693,0.693,0.693,0.693,0.693,0.2602,0.693,0.693,0.24680000000000002,0.693
0.694,0.694,0.694,0.694,0.694,0.694,0.694,0.694,0.2602,0.694,0.694,0.24680000000000002,0.694
0.695,0.695,0.695,0.695,0.695,0.695,0.695,0.695,0.2602,0.695,0.695,0.24680000000000002,0.695
0.696,0.696,0.696,0.696,0.696,0.696,0.696,0.696,0.2602,0.696,0.696,0.24680000000000002,0.696
0.697,0.697,0.697,0.697,0.697,0.697,0.697,0.697,0.2602,0.697,0.697,0.24680000000000002,0.697
0.698,0.698,0.698,0.698,0.698,0.698,0.698,0.698,0.2602,0.698,0.698,0.24680000000000002,0.698
0.699,0.699,0.699,0.699,0.699,0.699,0.699,0.699,0.2602,0.699,0.699,0.24680000000000002,0.699
0.7,0.7,0.7,0.7,0.7,0.7,0.7,0.7,0.2602,0.7,0.7,0.24680000000000002,0.7
0.701,0.701,0.701,0.701,0.701,0.701,0.701,0.701,0.2602,0.701,0.701,0.24680000000000002,0.701
0.702,0.702,0.702,0.702,0.702,0.702,0.702,0.702,0.2602,0.702,0.702,0.24680000000000002,0.702
0.703,0.703,0.703,0.703,0.703,0.703,0.703,0.703,0.2602,0.703,0.703,0.24680000000000002,0.703
0.704,0.704,0.704,0.704,0.704,0.704,0.704,0.704,0.2602,0.704,0.704,0.24680000000000002,0.704
0.705,0.705,0.705,0.705,0.705,0.705,0.705,0.705,0.2602,0.705,0.705,0.24680000000000002,0.705
0.706,0.706,0.706,0.706,0.706,0.706,0.706,0.706,0.2602,0.706,0.706,0.24680000000000002,0.706
0.707,0.707,0.707,0.707,0.707,0.707,0.707,0.707,0.2602,0.707,0.707,0.24680000000000002,0.707
0.708,0.708,0.708,0.708,0.708,0.708,0.708,0.708,0.2602,0.708,0.708,0.24680000000000002,0.708
0.709,0.709,0.709,0.709,0.709,0.709,0.709,0.709,0.2602,0.709,0.709,0.24680000000000002,0.709
0.71,0.71,0.71,0.71,0.71,0.71,0.71,0.71,0.2602,0.71,0.71,0.24680000000000002,0.71
0.711,0.711,0.711,0.711,0.711,0.711,0.711,0.711,0.2602,0.711,0.711,0.24680000000000002,0.711
0.712,0.712,0.712,0.712,0.712,0.712,0.712,0.712,0.2602,0.712,0.712,0.24680000000000002,0.712
0.713,0.713,0.713,0.713,0.713,0.713,0.713,0.713,0.2602,0.713,0.713,0.24680000000000002,0.713
0.714,0.714,0.714,0.714,0.714,0.714,0.714,0.714,0.2602,0.714,0.714,0.24680000000000002,0.714
0.715,0.715,0.715,0.715,0.715,0.715,0.715,0.715,0.2602,0.715,0.715,0.24680000000000002,0.715
0.716,0.716,0.716,0.716,0.716,0.716,0.716,0.716,0.2602,0.716,0.716,0.24680000000000002,0.716
0.717,0.717,0.717,0.717,0.717,0.717,0.717,0.717,0.2602,0.717,0.717,0.24680000000000002,0.717
0.718,0.718,0.718,0.718,0.718,0.718,0.718,0.718,0.2602,0.718,0.718,0.24680000000000002,0.718
0.719,0.719,0.719,0.719,0.719,0.719,0.719,0.719,0.2602,0.719,0.719,0.24680000000000002,0.719
0.72,0.72,0.72,0.72,0.72,0.72,0.72,0.72,0.2602,0.72,0.72,0.24680000000000002,0.72
0.721,0.721,0.721,0.721,0.721,0.721,0.721,0.721,0.2602,0.721,0.721,0.24680000000000002,0.721
0.722,0.722,0.722,0.722,0.722,0.722,0.722,0.722,0.2602,0.722,0.722,0.24680000000000002,0.722
0.723,0.723,0.723,0.723,0.723,0.723,0.723,0.723,0.2602,0.723,0.723,0.24680000000000002,0.723
0.724,0.724,0.724,0.724,0.724,0.724,0.724,0.724,0.2602,0.724,0.724,0.24680000000000002,0.724
0.725,0.725,0.725,0.725,0.725,0.725,0.725,0.725,0.2602,0.725,0.725,0.24680000000000002,0.725
0.726,0.726,0.726,0.726,0.726,0.726,0.726,0.726,0.2602,0.726,0.726,0.24680000000000002,0.726
0.727,0.727,0.727,0.727,0.727,0.727,0.727,0.727,0.2602,0.727,0.727,0.24680000000000002,0.727
0.728,0.728,0.728,0.728,0.728,0.728,0.728,0.728,0.2602,0.728,0.728,0.24680000000000002,0.728
0.729,0.729,0.729,0.729,0.729,0.729,0.729,0.729,0.2602,0.729,0.729,0.24680000000000002,0.729
0.73,0.73,0.73,0.73,0.73,0.73,0.73,0.73,0.2602,0.73,0.73,0.24680000000000002,0.73
0.731,0.731,0.731,0.731,0.731,0.731,0.731,0.731,0.2602,0.731,0.731,0.24680000000000002,0.731
0.732,0.732,0.732,0.732,0.732,0.732,0.732,0.732,0.2602,0.732,0.732,0.24680000000000002,0.732
0.733,0.733,0.733,0.733,0.733,0.733,0.733,0.733,0.2602,0.733,0.733,0.24680000000000002,0.733
0.734,0.734,0.734,0.734,0.734,0.734,0.734,0.734,0.2602,0.734,0.734,0.24680000000000002,0.734
0.735,0.735,0.735,0.735,0.735,0.735,0.735,0.735,0.2602,0.735,0.735,0.24680000000000002,0.735
0.736,0.736,0.736,0.736,0.736,0.736,0.736,0.736,0.2602,0.736,0.736,0.24680000000000002,0.736
0.737,0.737,0.737,0.737,0.737,0.737,0.737,0.737,0.2602,0.737,0.737,0.24680000000000002,0.737
0.738,0.738,0.738,0.738,0.738,0.738,0.738,0.738,0.2602,0.738,0.738,0.24680000000000002,0.738
0.739,0.739,0.739,0.739,0.739,0.739,0.739,0.739,0.2602,0.739,0.739,0.24680000000000002,0.739
0.74,0.74,0.74,0.74,0.74,0.74,0.74,0.74,0.2602,0.74,0.74,0.24680000000000002,0.74
0.741,0.741,0.741,0.741,0.741,0.741,0.741,0.741,0.2602,0.741,0.741,0.24680000000000002,0.741
0.742,0.742,0.742,0.742,0.742,0.742,0.742,0.742,0.2602,0.742,0.742,0.24680000000000002,0.742
0.743,0.743,0.743,0.743,0.743,0.743,0.743,0.743,0.2602,0.743,0.743,0.24680000000000002,0.743
0.744,0.744,0.744,0.744,0.744,0.744,0.744,0.744,0.2602,0.744,0.744,0.24680000000000002,0.744
0.745,0.745,0.745,0.745,0.745,0.745,0.745,0.745,0.2602,0.745,0.745,0.24680000000000002,0.745
0.746,0.746,0.746,0.746,0.746,0.746,0.746,0.746,0.2602,0.746,0.746,0.24680000000000002,0.746
0.747,0.747,0.747,0.747,0.747,0.747,0.747,0.747,0.2602,0.747,0.747,0.24680000000000002,0.747
0.748,0.748,0.748,0.748,0.748,0.748,0.748,0.748,0.2602,0.748,0.748,0.24680000000000002,0.748
0.749,0.749,0.749,0.749,0.749,0.749,0.749,0.749,0.2602,0.749,0.749,0.24680000000000002,0.749
0.75,0.75,0.75,0.75,0.75,0.75,0.75,0.75,0.2602,0.75,0.75,0.24680000000000002,0.75
0.751,0.751,0.751,0.751,0.751,0.751,0.751,0.751,0.2602,0.751,0.751,0.24680000000000002,0.751
0.752,0.752,0.752,0.752,0.752,0.752,0.752,0.752,0.2602,0.752,0.752,0.24680000000000002,0.752
0.753,0.753,0.753,0.753,0.753,0.753,0.753,0.753,0.2602,0.753,0.753,0.24680000000000002,0.753
0.754,0.754,0.754,0.754,0.754,0.754,0.754,0.754,0.2602,0.754,0.754,0.24680000000000002,0.754
0.755,0.755,0.755,0.755,0.755,0.755,0.755,0.755,0.2602,0.755,0.755,0.24680000000000002,0.755
0.756,0.756,0.756,0.756,0.756,0.756,0.756,0.756,0.2602,0.756,0.756,0.24680000000000002,0.756
0.757,0.757,0.757,0.757,0.757,0.757,0.757,0.757,0.2602,0.757,0.757,0.24680000000000002,0.757
0.758,0.758,0.758,0.758,0.758,0.758,0.758,0.758,0.2602,0.758,0.758,0.24680000000000002,0.758
0.759,0.759,0.759,0.759,0.759,0.759,0.759,0.759,0.2602,0.759,0.759,0.24680000000000002,0.759
0.76,0.76,0.76,0.76,0.76,0.76,0.76,0.76,0.2602,0.76,0.76,0.24680000000000002,0.76
0.761,0.761,0.761,0.761,0.761,0.761,0.761,0.761,0.2602,0.761,0.761,0.24680000000000002,0.761
0.762,0.762,0.762,0.762,0.762,0.762,0.762,0.762,0.2602,0.762,0.762,0.24680000000000002,0.762
0.763,0.763,0.763,0.763,0.763,0.763,0.763,0.763,0.2602,0.763,0.763,0.24680000000000002,0.763
0.764,0.764,0.764,0.764,0.764,0.764,0.764,0.764,0.2602,0.764,0.764,0.24680000000000002,0.764
0.765,0.765,0.765,0.765,0.765,0.765,0.765,0.765,0.2602,0.765,0.765,0.24680000000000002,0.765
0.766,0.766,0.766,0.766,0.766,0.766,0.766,0.766,0.2602,0.766,0.766,0.24680000000000002,0.766
0.767,0.767,0.767,0.767,0.767,0.767,0.767,0.767,0.2602,0.767,0.767,0.24680000000000002,0.767
0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.768,0.2602,0.768,0.768,0.24680000000000002,0.768
0.769,0.769,0.769,0.769,0.769,0.769,0.769,0.769,0.2602,0.769,0.769,0.24680000000000002,0.769
0.77,0.77,0.77,0.77,0.77,0.77,0.77,0.77,0.2602,0.77,0.77,0.24680000000000002,0.77
0.771,0.771,0.771,0.771,0.771,0.771,0.771,0.771,0.2602,0.771,0.771,0.24680000000000002,0.771
0.772,0.772,0.772,0.772,0.772,0.772,0.772,0.772,0.2602,0.772,0.772,0.24680000000000002,0.772
0.773,0.773,0.773,0.773,0.773,0.773,0.773,0.773,0.2602,0.773,0.773,0.24680000000000002,0.773
0.774,0.774,0.774,0.774,0.774,0.774,0.774,0.774,0.2602,0.774,0.774,0.24680000000000002,0.774
0.775,0.775,0.775,0.775,0.775,0.775,0.775,0.775,0.2602,0.775,0.775,0.24680000000000002,0.775
0.776,0.776,0.776,0.776,0.776,0.776,0.776,0.776,0.2602,0.776,0.776,0.24680000000000002,0.776
0.777,0.777,0.777,0.777,0.777,0.777,0.777,0.777,0.2602,0.777,0.777,0.24680000000000002,0.777
0.778,0.778,0.778,0.778,0.778,0.778,0.778,0.778,0.2602,0.778,0.778,0.24680000000000002,0.778
0.779,0.779,0.779,0.779,0.779,0.779,0.779,0.779,0.2602,0.779,0.779,0.24680000000000002,0.779
0.78,0.78,0.78,0.78,0.78,0.78,0.78,0.78,0.2602,0.78,0.78,0.24680000000000002,0.78
0.781,0.781,0.781,0.781,0.781,0.781,0.781,0.781,0.2602,0.781,0.781,0.24680000000000002,0.781
0.782,0.782,0.782,0.782,0.782,0.782,0.782,0.782,0.2602,0.782,0.782,0.24680000000000002,0.782
0.783,0.783,0.783,0.783,0.783,0.783,0.783,0.783,0.2602,0.783,0.783,0.24680000000000002,0.783
0.784,0.784,0.784,0.784,0.784,0.784,0.784,0.784,0.2602,0.784,0.784,0.24680000000000002,0.784
0.785,0.785,0.785,0.785,0.785,0.785,0.785,0.785,0.2602,0.785,0.785,0.24680000000000002,0.785
0.786,0.786,0.786,0.786,0.786,0.786,0.786,0.786,0.2602,0.786,0.786,0.24680000000000002,0.786
0.787,0.787,0.787,0.787,0.787,0.787,0.787,0.787,0.2602,0.787,0.787,0.24680000000000002,0.787
0.788,0.788,0.788,0.788,0.788,0.788,0.788,0.788,0.2602,0.788,0.788,0.24680000000000002,0.788
0.789,0.789,0.789,0.789,0.789,0.789,0.789,0.789,0.2602,0.789,0.789,0.24680000000000002,0.789
0.79,0.79,0.79,0.79,0.79,0.79,0.79,0.79,0.2602,0.79,0.79,0.24680000000000002,0.79
0.791,0.791,0.791,0.791,0.791,0.791,0.791,0.791,0.2602,0.791,0.791,0.24680000000000002,0.791
0.792,0.792,0.792,0.792,0.792,0.792,0.792,0.792,0.2602,0.792,0.792,0.24680000000000002,0.792
0.793,0.793,0.793,0.793,0.793,0.793,0.793,0.793,0.2602,0.793,0.793,0.24680000000000002,0.793
0.794,0.794,0.794,0.794,0.794,0.794,0.794,0.794,0.2602,0.794,0.794,0.24680000000000002,0.794
0.795,0.795,0.795,0.795,0.795,0.795,0.795,0.795,0.2602,0.795,0.795,0.24680000000000002,0.795
0.796,0.796,0.796,0.796,0.796,0.796,0.796,0.796,0.2602,0.796,0.796,0.24680000000000002,0.796
0.797,0.797,0.797,0.797,0.797,0.797,0.797,0.797,0.2602,0.797,0.797,0.24680000000000002,0.797
0.798,0.798,0.798,0.798,0.798,0.798,0.798,0.798,0.2602,0.798,0.798,0.24680000000000002,0.798
0.799,0.799,0.799,0.799,0.799,0.799,0.799,0.799,0.2602,0.799,0.799,0.24680000000000002,0.799
0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.8,0.2602,0.8,0.8,0.24680000000000002,0.8
0.801,0.801,0.801,0.801,0.801,0.801,0.801,0.801,0.2602,0.801,0.801,0.24680000000000002,0.801
0.802,0.802,0.802,0.802,0.802,0.802,0.802,0.802,0.2602,0.802,0.802,0.24680000000000002,0.802
0.803,0.803,0.803,0.803,0.803,0.803,0.803,0.803,0.2602,0.803,0.803,0.24680000000000002,0.803
0.8039999999999999,0.8039999999999999,0.8039999999999999,0.8039999999999999,0.8039999999999999,0.8039999999999999,0.8039999999999999,0.8039999999999999,0.2602,0.8039999999999999,0.8039999999999999,0.24680000000000002,0.8039999999999999
0.8049999999999999,0.8049999999999999,0.8049999999999999,0.8049999999999999,0.8049999999999999,0.8049999999999999,0.8049999999999999,0.8049999999999999,0.2602,0.8049999999999999,0.8049999999999999,0.24680000000000002,0.8049999999999999
0.8059999999999999,0.8059999999999999,0.8059999999999999,0.8059999999999999,0.8059999999999999,0.8059999999999999,0.8059999999999999,0.8059999999999999,0.2602,0.8059999999999999,0.8059999999999999,0.24680000000000002,0.8059999999999999
0.8069999999999999,0.8069999999999999,0.8069999999999999,0.8069999999999999,0.8069999999999999,0.8069999999999999,0.8069999999999999,0.8069999999999999,0.2602,0.8069999999999999,0.8069999999999999,0.24680000000000002,0.8069999999999999
0.8079999999999999,0.8079999999999999,0.8079999999999999,0.8079999999999999,0.8079999999999999,0.8079999999999999,0.8079999999999999,0.8079999999999999,0.2602,0.8079999999999999,0.8079999999999999,0.24680000000000002,0.8079999999999999
0.8089999999999999,0.8089999999999999,0.8089999999999999,0.8089999999999999,0.8089999999999999,0.8089999999999999,0.8089999999999999,0.8089999999999999,0.2602,0.8089999999999999,0.8089999999999999,0.24680000000000002,0.8089999999999999
0.8099999999999999,0.8099999999999999,0.8099999999999999,0.8099999999999999,0.8099999999999999,0.8099999999999999,0.8099999999999999,0.8099999999999999,0.2602,0.8099999999999999,0.8099999999999999,0.24680000000000002,0.8099999999999999
0.8109999999999999,0.8109999999999999,0.8109999999999999,0.8109999999999999,0.8109999999999999,0.8109999999999999,0.8109999999999999,0.8109999999999999,0.2602,0.8109999999999999,0.8109999999999999,0.24680000000000002,0.8109999999999999
0.8119999999999999,0.8119999999999999,0.8119999999999999,0.8119999999999999,0.8119999999999999,0.8119999999999999,0.8119999999999999,0.8119999999999999,0.2602,0.8119999999999999,0.8119999999999999,0.24680000000000002,0.8119999999999999
0.813,0.813,0.813,0.813,0.813,0.813,0.813,0.813,0.2602,0.813,0.813,0.24680000000000002,0.813
0.814,0.814,0.814,0.814,0.814,0.814,0.814,0.814,0.2602,0.814,0.814,0.24680000000000002,0.814
0.815,0.815,0.815,0.815,0.815,0.815,0.815,0.815,0.2602,0.815,0.815,0.24680000000000002,0.815
0.816,0.816,0.816,0.816,0.816,0.816,0.816,0.816,0.2602,0.816,0.816,0.24680000000000002,0.816
0.817,0.817,0.817,0.817,0.817,0.817,0.817,0.817,0.2602,0.817,0.817,0.24680000000000002,0.817
0.818,0.818,0.818,0.818,0.818,0.818,0.818,0.818,0.2602,0.818,0.818,0.24680000000000002,0.818
0.819,0.819,0.819,0.819,0.819,0.819,0.819,0.819,0.2602,0.819,0.819,0.24680000000000002,0.819
0.82,0.82,0.82,0.82,0.82,0.82,0.82,0.82,0.2602,0.82,0.82,0.24680000000000002,0.82
0.821,0.821,0.821,0.821,0.821,0.821,0.821,0.821,0.2602,0.821,0.821,0.24680000000000002,0.821
0.822,0.822,0.822,0.822,0.822,0.822,0.822,0.822,0.2602,0.822,0.822,0.24680000000000002,0.822
0.823,0.823,0.823,0.823,0.823,0.823,0.823,0.823,0.2602,0.823,0.823,0.24680000000000002,0.823
0.824,0.824,0.824,0.824,0.824,0.824,0.824,0.824,0.2602,0.824,0.824,0.24680000000000002,0.824
0.825,0.825,0.825,0.825,0.825,0.825,0.825,0.825,0.2602,0.825,0.825,0.24680000000000002,0.825
0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.826,0.2602,0.826,0.826,0.24680000000000002,0.826
0.827,0.827,0.827,0.827,0.827,0.827,0.827,0.827,0.2602,0.827,0.827,0.24680000000000002,0.827
0.828,0.828,0.828,0.828,0.828,0.828,0.828,0.828,0.2602,0.828,0.828,0.24680000000000002,0.828
0.829,0.829,0.829,0.829,0.829,0.829,0.829,0.829,0.2602,0.829,0.829,0.24680000000000002,0.829
0.83,0.83,0.83,0.83,0.83,0.83,0.83,0.83,0.2602,0.83,0.83,0.24680000000000002,0.83
0.831,0.831,0.831,0.831,0.831,0.831,0.831,0.831,0.2602,0.831,0.831,0.24680000000000002,0.831
0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.832,0.2602,0.832,0.832,0.24680000000000002,0.832
0.833,0.833,0.833,0.833,0.833,0.833,0.833,0.833,0.2602,0.833,0.833,0.24680000000000002,0.833
0.834,0.834,0.834,0.834,0.834,0.834,0.834,0.834,0.2602,0.834,0.834,0.24680000000000002,0.834
0.835,0.835,0.835,0.835,0.835,0.835,0.835,0.835,0.2602,0.835,0.835,0.24680000000000002,0.835
0.836,0.836,0.836,0.836,0.836,0.836,0.836,0.836,0.2602,0.836,0.836,0.24680000000000002,0.836
0.837,0.837,0.837,0.837,0.837,0.837,0.837,0.837,0.2602,0.837,0.837,0.24680000000000002,0.837
0.838,0.838,0.838,0.838,0.838,0.838,0.838,0.838,0.2602,0.838,0.838,0.24680000000000002,0.838
0.839,0.839,0.839,0.839,0.839,0.839,0.839,0.839,0.2602,0.839,0.839,0.24680000000000002,0.839
0.84,0.84,0.84,0.84,0.84,0.84,0.84,0.84,0.2602,0.84,0.84,0.24680000000000002,0.84
0.841,0.841,0.841,0.841,0.841,0.841,0.841,0.841,0.2602,0.841,0.841,0.24680000000000002,0.841
0.842,0.842,0.842,0.842,0.842,0.842,0.842,0.842,0.2602,0.842,0.842,0.24680000000000002,0.842
0.843,0.843,0.843,0.843,0.843,0.843,0.843,0.843,0.2602,0.843,0.843,0.24680000000000002,0.843
0.844,0.844,0.844,0.844,0.844,0.844,0.844,0.844,0.2602,0.844,0.844,0.24680000000000002,0.844
0.845,0.845,0.845,0.845,0.845,0.845,0.845,0.845,0.2602,0.845,0.845,0.24680000000000002,0.845
0.846,0.846,0.846,0.846,0.846,0.846,0.846,0.846,0.2602,0.846,0.846,0.24680000000000002,0.846
0.847,0.847,0.847,0.847,0.847,0.847,0.847,0.847,0.2602,0.847,0.847,0.24680000000000002,0.847
0.848,0.848,0.848,0.848,0.848,0.848,0.848,0.848,0.2602,0.848,0.848,0.24680000000000002,0.848
0.849,0.849,0.849,0.849,0.849,0.849,0.849,0.849,0.2602,0.849,0.849,0.24680000000000002,0.849
0.85,0.85,0.85,0.85,0.85,0.85,0.85,0.85,0.2602,0.85,0.85,0.24680000000000002,0.85
0.851,0.851,0.851,0.851,0.851,0.851,0.851,0.851,0.2602,0.851,0.851,0.24680000000000002,0.851
0.852,0.852,0.852,0.852,0.852,0.852,0.852,0.852,0.2602,0.852,0.852,0.24680000000000002,0.852
0.853,0.853,0.853,0.853,0.853,0.853,0.853,0.853,0.2602,0.853,0.853,0.24680000000000002,0.853
0.854,0.854,0.854,0.854,0.854,0.854,0.854,0.854,0.2602,0.854,0.854,0.24680000000000002,0.854
0.855,0.855,0.855,0.855,0.855,0.855,0.855,0.855,0.2602,0.855,0.855,0.24680000000000002,0.855
0.856,0.856,0.856,0.856,0.856,0.856,0.856,0.856,0.2602,0.856,0.856,0.24680000000000002,0.856
0.857,0.857,0.857,0.857,0.857,0.857,0.857,0.857,0.2602,0.857,0.857,0.24680000000000002,0.857
0.858,0.858,0.858,0.858,0.858,0.858,0.858,0.858,0.2602,0.858,0.858,0.24680000000000002,0.858
0.859,0.859,0.859,0.859,0.859,0.859,0.859,0.859,0.2602,0.859,0.859,0.24680000000000002,0.859
0.86,0.86,0.86,0.86,0.86,0.86,0.86,0.86,0.2602,0.86,0.86,0.24680000000000002,0.86
0.861,0.861,0.861,0.861,0.861,0.861,0.861,0.861,0.2602,0.861,0.861,0.24680000000000002,0.861
0.862,0.862,0.862,0.862,0.862,0.862,0.862,0.862,0.2602,0.862,0.862,0.24680000000000002,0.862
0.863,0.863,0.863,0.863,0.863,0.863,0.863,0.863,0.2602,0.863,0.863,0.24680000000000002,0.863
0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.864,0.2602,0.864,0.864,0.24680000000000002,0.864
0.865,0.865,0.865,0.865,0.865,0.865,0.865,0.865,0.2602,0.865,0.865,0.24680000000000002,0.865
0.866,0.866,0.866,0.866,0.866,0.866,0.866,0.866,0.2602,0.866,0.866,0.24680000000000002,0.866
0.867,0.867,0.867,0.867,0.867,0.867,0.867,0.867,0.2602,0.867,0.867,0.24680000000000002,0.867
0.868,0.868,0.868,0.868,0.868,0.868,0.868,0.868,0.2602,0.868,0.868,0.24680000000000002,0.868
0.869,0.869,0.869,0.869,0.869,0.869,0.869,0.869,0.2602,0.869,0.869,0.24680000000000002,0.869
0.87,0.87,0.87,0.87,0.87,0.87,0.87,0.87,0.2602,0.87,0.87,0.24680000000000002,0.87
0.871,0.871,0.871,0.871,0.871,0.871,0.871,0.871,0.2602,0.871,0.871,0.24680000000000002,0.871
0.872,0.872,0.872,0.872,0.872,0.872,0.872,0.872,0.2602,0.872,0.872,0.24680000000000002,0.872
0.873,0.873,0.873,0.873,0.873,0.873,0.873,0.873,0.2602,0.873,0.873,0.24680000000000002,0.873
0.874,0.874,0.874,0.874,0.874,0.874,0.874,0.874,0.2602,0.874,0.874,0.24680000000000002,0.874
0.875,0.875,0.875,0.875,0.875,0.875,0.875,0.875,0.2602,0.875,0.875,0.24680000000000002,0.875
0.876,0.876,0.876,0.876,0.876,0.876,0.876,0.876,0.2602,0.876,0.876,0.24680000000000002,0.876
0.877,0.877,0.877,0.877,0.877,0.877,0.877,0.877,0.2602,0.877,0.877,0.24680000000000002,0.877
0.878,0.878,0.878,0.878,0.878,0.878,0.878,0.878,0.2602,0.878,0.878,0.24680000000000002,0.878
0.879,0.879,0.879,0.879,0.879,0.879,0.879,0.879,0.2602,0.879,0.879,0.24680000000000002,0.879
0.88,0.88,0.88,0.88,0.88,0.88,0.88,0.88,0.2602,0.88,0.88,0.24680000000000002,0.88
0.881,0.881,0.881,0.881,0.881,0.881,0.881,0.881,0.2602,0.881,0.881,0.24680000000000002,0.881
0.882,0.882,0.882,0.882,0.882,0.882,0.882,0.882,0.2602,0.882,0.882,0.24680000000000002,0.882
0.883,0.883,0.883,0.883,0.883,0.883,0.883,0.883,0.2602,0.883,0.883,0.24680000000000002,0.883
0.884,0.884,0.884,0.884,0.884,0.884,0.884,0.884,0.2602,0.884,0.884,0.24680000000000002,0.884
0.885,0.885,0.885,0.885,0.885,0.885,0.885,0.885,0.2602,0.885,0.885,0.24680000000000002,0.885
0.886,0.886,0.886,0.886,0.886,0.886,0.886,0.886,0.2602,0.886,0.886,0.24680000000000002,0.886
0.887,0.887,0.887,0.887,0.887,0.887,0.887,0.887,0.2602,0.887,0.887,0.24680000000000002,0.887
0.888,0.888,0.888,0.888,0.888,0.888,0.888,0.888,0.2602,0.888,0.888,0.24680000000000002,0.888
0.889,0.889,0.889,0.889,0.889,0.889,0.889,0.889,0.2602,0.889,0.889,0.24680000000000002,0.889
0.89,0.89,0.89,0.89,0.89,0.89,0.89,0.89,0.2602,0.89,0.89,0.24680000000000002,0.89
0.891,0.891,0.891,0.891,0.891,0.891,0.891,0.891,0.2602,0.891,0.891,0.24680000000000002,0.891
0.892,0.892,0.892,0.892,0.892,0.892,0.892,0.892,0.2602,0.892,0.892,0.24680000000000002,0.892
0.893,0.893,0.893,0.893,0.893,0.893,0.893,0.893,0.2602,0.893,0.893,0.24680000000000002,0.893
0.894,0.894,0.894,0.894,0.894,0.894,0.894,0.894,0.2602,0.894,0.894,0.24680000000000002,0.894
0.895,0.895,0.895,0.895,0.895,0.895,0.895,0.895,0.2602,0.895,0.895,0.24680000000000002,0.895
0.896,0.896,0.896,0.896,0.896,0.896,0.896,0.896,0.2602,0.896,0.896,0.24680000000000002,0.896
0.897,0.897,0.897,0.897,0.897,0.897,0.897,0.897,0.2602,0.897,0.897,0.24680000000000002,0.897
0.898,0.898,0.898,0.898,0.898,0.898,0.898,0.898,0.2602,0.898,0.898,0.24680000000000002,0.898
0.899,0.899,0.899,0.899,0.899,0.899,0.899,0.899,0.2602,0.899,0.899,0.24680000000000002,0.899
0.9,0.9,0.9,0.9,0.9,0.9,0.9,0.9,0.2602,0.9,0.9,0.24680000000000002,0.9


==> figures/data/ddh_prices_bimodal.csv <==
s,p_dd_0.3,p_const_0.3,p_ceff_0.3,p_dd_0.6,p_const_0.6,p_ceff_0.6,p_dd_0.9,p_const_0.9,p_ceff_0.9,p_dd_0.95,p_const_0.95,p_ceff_0.95
0.1,0.1,0.1,0.1,0.1,0.556,0.1,0.45,0.556,0.556,0.45,0.556,0.556
0.101,0.101,0.101,0.101,0.101,0.556,0.101,0.45,0.556,0.556,0.45,0.556,0.556
0.10200000000000001,0.10200000000000001,0.10200000000000001,0.10200000000000001,0.10200000000000001,0.556,0.10200000000000001,0.45,0.556,0.556,0.45,0.556,0.556
0.10300000000000001,0.10300000000000001,0.10300000000000001,0.10300000000000001,0.10300000000000001,0.556,0.10300000000000001,0.45,0.556,0.556,0.45,0.556,0.556
0.10400000000000001,0.10400000000000001,0.10400000000000001,0.10400000000000001,0.10400000000000001,0.556,0.10400000000000001,0.45,0.556,0.556,0.45,0.556,0.556
0.10500000000000001,0.10500000000000001,0.10500000000000001,0.10500000000000001,0.10500000000000001,0.556,0.10500000000000001,0.45,0.556,0.556,0.45,0.556,0.556
0.10600000000000001,0.10600000000000001,0.10600000000000001,0.10600000000000001,0.10600000000000001,0.556,0.10600000000000001,0.45,0.556,0.556,0.45,0.556,0.556
0.10700000000000001,0.10700000000000001,0.10700000000000001,0.10700000000000001,0.10700000000000001,0.556,0.10700000000000001,0.45,0.556,0.556,0.45,0.556,0.556
0.10800000000000001,0.10800000000000001,0.10800000000000001,0.10800000000000001,0.10800000000000001,0.556,0.10800000000000001,0.45,0.556,0.556,0.45,0.556,0.556
0.10900000000000001,0.10900000000000001,0.10900000000000001,0.10900000000000001,0.10900000000000001,0.556,0.10900000000000001,0.45,0.556,0.556,0.45,0.556,0.556
0.11,0.11,0.11,0.11,0.11,0.556,0.11,0.45,0.556,0.556,0.45,0.556,0.556
0.111,0.111,0.111,0.111,0.111,0.556,0.111,0.45,0.556,0.556,0.45,0.556,0.556
0.112,0.112,0.112,0.112,0.112,0.556,0.112,0.45,0.556,0.556,0.45,0.556,0.556
0.113,0.113,0.113,0.113,0.113,0.556,0.113,0.45,0.556,0.556,0.45,0.556,0.556
0.114,0.114,0.114,0.114,0.114,0.556,0.114,0.45,0.556,0.556,0.45,0.556,0.556
0.115,0.115,0.115,0.115,0.115,0.556,0.115,0.45,0.556,0.556,0.45,0.556,0.556
0.116,0.116,0.116,0.116,0.116,0.556,0.116,0.45,0.556,0.556,0.45,0.556,0.556
0.117,0.117,0.117,0.117,0.117,0.556,0.117,0.45,0.556,0.556,0.45,0.556,0.556
0.11800000000000001,0.11800000000000001,0.11800000000000001,0.11800000000000001,0.11800000000000001,0.556,0.11800000000000001,0.45,0.556,0.556,0.45,0.556,0.556
0.11900000000000001,0.11900000000000001,0.11900000000000001,0.11900000000000001,0.11900000000000001,0.556,0.11900000000000001,0.45,0.556,0.556,0.45,0.556,0.556
0.12000000000000001,0.12000000000000001,0.12000000000000001,0.12000000000000001,0.12000000000000001,0.556,0.12000000000000001,0.45,0.556,0.556,0.45,0.556,0.556
0.12100000000000001,0.12100000000000001,0.12100000000000001,0.12100000000000001,0.12100000000000001,0.556,0.12100000000000001,0.45,0.556,0.556,0.45,0.556,0.556
0.122,0.122,0.122,0.122,0.122,0.556,0.122,0.45,0.556,0.556,0.45,0.556,0.556
0.123,0.123,0.123,0.123,0.123,0.556,0.123,0.45,0.556,0.556,0.45,0.556,0.556
0.124,0.124,0.124,0.124,0.124,0.556,0.124,0.45,0.556,0.556,0.45,0.556,0.556
0.125,0.125,0.125,0.125,0.125,0.556,0.125,0.45,0.556,0.556,0.45,0.556,0.556
0.126,0.126,0.126,0.126,0.126,0.556,0.126,0.45,0.556,0.556,0.45,0.556,0.556
0.127,0.127,0.127,0.127,0.127,0.556,0.127,0.45,0.556,0.556,0.45,0.556,0.556
0.128,0.128,0.128,0.128,0.128,0.556,0.128,0.128,0.556,0.556,0.45,0.556,0.556
0.129,0.129,0.129,0.129,0.129,0.556,0.129,0.129,0.556,0.556,0.45,0.556,0.556
0.13,0.13,0.13,0.13,0.13,0.556,0.13,0.13,0.556,0.556,0.45,0.556,0.556
0.131,0.131,0.131,0.131,0.131,0.556,0.131,0.131,0.556,0.556,0.45,0.556,0.556
0.132,0.132,0.132,0.132,0.132,0.556,0.132,0.132,0.556,0.556,0.45,0.556,0.556
0.133,0.133,0.133,0.133,0.133,0.556,0.133,0.133,0.556,0.556,0.45,0.556,0.556
0.134,0.134,0.134,0.134,0.134,0.556,0.134,0.134,0.556,0.556,0.45,0.556,0.556
0.135,0.135,0.135,0.135,0.135,0.556,0.135,0.135,0.556,0.556,0.135,0.556,0.556
0.136,0.136,0.136,0.136,0.136,0.556,0.136,0.136,0.556,0.556,0.136,0.556,0.556
0.137,0.137,0.137,0.137,0.137,0.556,0.137,0.137,0.556,0.556,0.137,0.556,0.556
0.138,0.138,0.138,0.138,0.138,0.556,0.138,0.138,0.556,0.556,0.138,0.556,0.556
0.139,0.139,0.139,0.139,0.139,0.556,0.139,0.139,0.556,0.556,0.139,0.556,0.556
0.14,0.14,0.14,0.14,0.14,0.556,0.14,0.14,0.556,0.556,0.14,0.556,0.556
0.14100000000000001,0.14100000000000001,0.14100000000000001,0.14100000000000001,0.14100000000000001,0.556,0.14100000000000001,0.14100000000000001,0.556,0.556,0.14100000000000001,0.556,0.556
0.14200000000000002,0.14200000000000002,0.14200000000000002,0.14200000000000002,0.14200000000000002,0.556,0.14200000000000002,0.14200000000000002,0.556,0.556,0.14200000000000002,0.556,0.556
0.14300000000000002,0.14300000000000002,0.14300000000000002,0.14300000000000002,0.14300000000000002,0.556,0.14300000000000002,0.14300000000000002,0.556,0.556,0.14300000000000002,0.556,0.556
0.14400000000000002,0.14400000000000002,0.14400000000000002,0.14400000000000002,0.14400000000000002,0.556,0.14400000000000002,0.14400000000000002,0.556,0.556,0.14400000000000002,0.556,0.556
0.14500000000000002,0.14500000000000002,0.14500000000000002,0.14500000000000002,0.14500000000000002,0.556,0.14500000000000002,0.14500000000000002,0.556,0.556,0.14500000000000002,0.556,0.556
0.14600000000000002,0.14600000000000002,0.14600000000000002,0.14600000000000002,0.14600000000000002,0.556,0.14600000000000002,0.14600000000000002,0.556,0.556,0.14600000000000002,0.556,0.556
0.14700000000000002,0.14700000000000002,0.14700000000000002,0.14700000000000002,0.14700000000000002,0.556,0.14700000000000002,0.14700000000000002,0.556,0.14700000000000002,0.14700000000000002,0.556,0.556
0.14800000000000002,0.14800000000000002,0.14800000000000002,0.14800000000000002,0.14800000000000002,0.556,0.14800000000000002,0.14800000000000002,0.556,0.14800000000000002,0.14800000000000002,0.556,0.556
0.14900000000000002,0.14900000000000002,0.14900000000000002,0.14900000000000002,0.14900000000000002,0.556,0.14900000000000002,0.14900000000000002,0.556,0.14900000000000002,0.14900000000000002,0.556,0.556
0.15000000000000002,0.15000000000000002,0.15000000000000002,0.15000000000000002,0.15000000000000002,0.556,0.15000000000000002,0.15000000000000002,0.556,0.15000000000000002,0.15000000000000002,0.556,0.556
0.15100000000000002,0.15100000000000002,0.15100000000000002,0.15100000000000002,0.15100000000000002,0.556,0.15100000000000002,0.15100000000000002,0.556,0.15100000000000002,0.15100000000000002,0.556,0.556
0.15200000000000002,0.15200000000000002,0.15200000000000002,0.15200000000000002,0.15200000000000002,0.556,0.15200000000000002,0.15200000000000002,0.556,0.15200000000000002,0.15200000000000002,0.556,0.556
0.153,0.153,0.153,0.153,0.153,0.556,0.153,0.153,0.556,0.153,0.153,0.556,0.556
0.154,0.154,0.154,0.154,0.154,0.556,0.154,0.154,0.556,0.154,0.154,0.556,0.556
0.155,0.155,0.155,0.155,0.155,0.556,0.155,0.155,0.556,0.155,0.155,0.556,0.556
0.156,0.156,0.156,0.156,0.156,0.556,0.156,0.156,0.556,0.156,0.156,0.556,0.556
0.157,0.157,0.157,0.157,0.157,0.556,0.157,0.157,0.556,0.157,0.157,0.556,0.157
0.158,0.158,0.158,0.158,0.158,0.556,0.158,0.158,0.556,0.158,0.158,0.556,0.158
0.159,0.159,0.159,0.159,0.159,0.556,0.159,0.159,0.556,0.159,0.159,0.556,0.159
0.16,0.16,0.16,0.16,0.16,0.556,0.16,0.16,0.556,0.16,0.16,0.556,0.16
0.161,0.161,0.161,0.161,0.161,0.556,0.161,0.161,0.556,0.161,0.161,0.556,0.161
0.162,0.162,0.162,0.162,0.162,0.162,0.162,0.162,0.556,0.162,0.162,0.556,0.162
0.163,0.163,0.163,0.163,0.163,0.163,0.163,0.163,0.556,0.163,0.163,0.556,0.163
0.164,0.164,0.164,0.164,0.164,0.164,0.164,0.164,0.556,0.164,0.164,0.556,0.164
0.165,0.165,0.165,0.165,0.165,0.165,0.165,0.165,0.556,0.165,0.165,0.556,0.165
0.166,0.166,0.166,0.166,0.166,0.166,0.166,0.166,0.556,0.166,0.166,0.556,0.166
0.167,0.167,0.167,0.167,0.167,0.167,0.167,0.167,0.556,0.167,0.167,0.556,0.167
0.168,0.168,0.168,0.168,0.168,0.168,0.168,0.168,0.556,0.168,0.168,0.556,0.168
0.169,0.169,0.169,0.169,0.169,0.169,0.169,0.169,0.556,0.169,0.169,0.556,0.169
0.17,0.17,0.17,0.17,0.17,0.17,0.17,0.17,0.556,0.17,0.17,0.556,0.17
0.171,0.171,0.171,0.171,0.171,0.171,0.171,0.171,0.556,0.171,0.171,0.556,0.171
0.17200000000000001,0.17200000000000001,0.17200000000000001,0.17200000000000001,0.17200000000000001,0.17200000000000001,0.17200000000000001,0.17200000000000001,0.556,0.17200000000000001,0.17200000000000001,0.556,0.17200000000000001
0.173,0.173,0.173,0.173,0.173,0.173,0.173,0.173,0.556,0.173,0.173,0.556,0.173
0.174,0.174,0.174,0.174,0.174,0.174,0.174,0.174,0.556,0.174,0.174,0.556,0.174
0.175,0.175,0.175,0.175,0.175,0.175,0.175,0.175,0.556,0.175,0.175,0.556,0.175
0.176,0.176,0.176,0.176,0.176,0.176,0.176,0.176,0.556,0.176,0.176,0.556,0.176
0.177,0.177,0.177,0.177,0.177,0.177,0.177,0.177,0.556,0.177,0.177,0.556,0.177
0.178,0.178,0.178,0.178,0.178,0.178,0.178,0.178,0.556,0.178,0.178,0.556,0.178
0.179,0.179,0.179,0.179,0.179,0.179,0.179,0.179,0.556,0.179,0.179,0.556,0.179
0.18,0.18,0.18,0.18,0.18,0.18,0.18,0.18,0.556,0.18,0.18,0.556,0.18
0.181,0.181,0.181,0.181,0.181,0.181,0.181,0.181,0.556,0.181,0.181,0.556,0.181
0.182,0.182,0.182,0.182,0.182,0.182,0.182,0.182,0.556,0.182,0.182,0.556,0.182
0.183,0.183,0.183,0.183,0.183,0.183,0.183,0.183,0.556,0.183,0.183,0.556,0.183
0.184,0.184,0.184,0.184,0.184,0.184,0.184,0.184,0.556,0.184,0.184,0.556,0.184
0.185,0.185,0.185,0.185,0.185,0.185,0.185,0.185,0.556,0.185,0.185,0.556,0.185
0.186,0.186,0.186,0.186,0.186,0.186,0.186,0.186,0.556,0.186,0.186,0.556,0.186
0.187,0.187,0.187,0.187,0.187,0.187,0.187,0.187,0.556,0.187,0.187,0.556,0.187
0.188,0.188,0.188,0.188,0.188,0.188,0.188,0.188,0.556,0.188,0.188,0.556,0.188
0.189,0.189,0.189,0.189,0.189,0.189,0.189,0.189,0.556,0.189,0.189,0.556,0.189
0.19,0.19,0.19,0.19,0.19,0.19,0.19,0.19,0.556,0.19,0.19,0.556,0.19
0.191,0.191,0.191,0.191,0.191,0.191,0.191,0.191,0.556,0.191,0.191,0.556,0.191
0.192,0.192,0.192,0.192,0.192,0.192,0.192,0.192,0.556,0.192,0.192,0.556,0.192
0.193,0.193,0.193,0.193,0.193,0.193,0.193,0.193,0.556,0.193,0.193,0.556,0.193
0.194,0.194,0.194,0.194,0.194,0.194,0.194,0.194,0.556,0.194,0.194,0.556,0.194
0.195,0.195,0.195,0.195,0.195,0.195,0.195,0.195,0.556,0.195,0.195,0.556,0.195
0.196,0.196,0.196,0.196,0.196,0.196,0.196,0.196,0.556,0.196,0.196,0.556,0.196
0.197,0.197,0.197,0.197,0.197,0.197,0.197,0.197,0.556,0.197,0.197,0.556,0.197
0.198,0.198,0.198,0.198,0.198,0.198,0.198,0.198,0.556,0.198,0.198,0.556,0.198
0.199,0.199,0.199,0.199,0.199,0.199,0.199,0.199,0.556,0.199,0.199,0.556,0.199
0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.556,0.2,0.2,0.556,0.2
0.201,0.201,0.201,0.201,0.201,0.201,0.201,0.201,0.556,0.201,0.201,0.556,0.201
0.202,0.202,0.202,0.202,0.202,0.202,0.202,0.202,0.556,0.202,0.202,0.556,0.202
0.203,0.203,0.203,0.203,0.203,0.203,0.203,0.203,0.556,0.203,0.203,0.556,0.203
0.20400000000000001,0.20400000000000001,0.20400000000000001,0.20400000000000001,0.20400000000000001,0.20400000000000001,0.20400000000000001,0.20400000000000001,0.556,0.20400000000000001,0.20400000000000001,0.556,0.20400000000000001
0.20500000000000002,0.20500000000000002,0.20500000000000002,0.20500000000000002,0.20500000000000002,0.20500000000000002,0.20500000000000002,0.20500000000000002,0.556,0.20500000000000002,0.20500000000000002,0.556,0.20500000000000002
0.20600000000000002,0.20600000000000002,0.20600000000000002,0.20600000000000002,0.20600000000000002,0.20600000000000002,0.20600000000000002,0.20600000000000002,0.556,0.20600000000000002,0.20600000000000002,0.556,0.20600000000000002
0.20700000000000002,0.20700000000000002,0.20700000000000002,0.20700000000000002,0.20700000000000002,0.20700000000000002,0.20700000000000002,0.20700000000000002,0.556,0.20700000000000002,0.20700000000000002,0.556,0.20700000000000002
0.20800000000000002,0.20800000000000002,0.20800000000000002,0.20800000000000002,0.20800000000000002,0.20800000000000002,0.20800000000000002,0.20800000000000002,0.556,0.20800000000000002,0.20800000000000002,0.556,0.20800000000000002
0.20900000000000002,0.20900000000000002,0.20900000000000002,0.20900000000000002,0.20900000000000002,0.20900000000000002,0.20900000000000002,0.20900000000000002,0.556,0.20900000000000002,0.20900000000000002,0.556,0.20900000000000002
0.21000000000000002,0.21000000000000002,0.21000000000000002,0.21000000000000002,0.21000000000000002,0.21000000000000002,0.21000000000000002,0.21000000000000002,0.556,0.21000000000000002,0.21000000000000002,0.556,0.21000000000000002
0.21100000000000002,0.21100000000000002,0.21100000000000002,0.21100000000000002,0.21100000000000002,0.21100000000000002,0.21100000000000002,0.21100000000000002,0.556,0.21100000000000002,0.21100000000000002,0.556,0.21100000000000002
0.21200000000000002,0.21200000000000002,0.21200000000000002,0.21200000000000002,0.21200000000000002,0.21200000000000002,0.21200000000000002,0.21200000000000002,0.556,0.21200000000000002,0.21200000000000002,0.556,0.21200000000000002
0.21300000000000002,0.21300000000000002,0.21300000000000002,0.21300000000000002,0.21300000000000002,0.21300000000000002,0.21300000000000002,0.21300000000000002,0.556,0.21300000000000002,0.21300000000000002,0.556,0.21300000000000002
0.21400000000000002,0.21400000000000002,0.21400000000000002,0.21400000000000002,0.21400000000000002,0.21400000000000002,0.21400000000000002,0.21400000000000002,0.556,0.21400000000000002,0.21400000000000002,0.556,0.21400000000000002
0.21500000000000002,0.21500000000000002,0.21500000000000002,0.21500000000000002,0.21500000000000002,0.21500000000000002,0.21500000000000002,0.21500000000000002,0.556,0.21500000000000002,0.21500000000000002,0.556,0.21500000000000002
0.21600000000000003,0.21600000000000003,0.21600000000000003,0.21600000000000003,0.21600000000000003,0.21600000000000003,0.21600000000000003,0.21600000000000003,0.556,0.21600000000000003,0.21600000000000003,0.556,0.21600000000000003
0.21700000000000003,0.21700000000000003,0.21700000000000003,0.21700000000000003,0.21700000000000003,0.21700000000000003,0.21700000000000003,0.21700000000000003,0.556,0.21700000000000003,0.21700000000000003,0.556,0.21700000000000003
0.21800000000000003,0.21800000000000003,0.21800000000000003,0.21800000000000003,0.21800000000000003,0.21800000000000003,0.21800000000000003,0.21800000000000003,0.556,0.21800000000000003,0.21800000000000003,0.556,0.21800000000000003
0.21900000000000003,0.21900000000000003,0.21900000000000003,0.21900000000000003,0.21900000000000003,0.21900000000000003,0.21900000000000003,0.21900000000000003,0.556,0.21900000000000003,0.21900000000000003,0.556,0.21900000000000003
0.22,0.22,0.22,0.22,0.22,0.22,0.22,0.22,0.556,0.22,0.22,0.556,0.22
0.221,0.221,0.221,0.221,0.221,0.221,0.221,0.221,0.556,0.221,0.221,0.556,0.221
0.222,0.222,0.222,0.222,0.222,0.222,0.222,0.222,0.556,0.222,0.222,0.556,0.222
0.223,0.223,0.223,0.223,0.223,0.223,0.223,0.223,0.556,0.223,0.223,0.556,0.223
0.224,0.224,0.224,0.224,0.224,0.224,0.224,0.224,0.556,0.224,0.224,0.556,0.224
0.225,0.225,0.225,0.225,0.225,0.225,0.225,0.225,0.556,0.225,0.225,0.556,0.225
0.226,0.226,0.226,0.226,0.226,0.226,0.226,0.226,0.556,0.226,0.226,0.556,0.226
0.227,0.227,0.227,0.227,0.227,0.227,0.227,0.227,0.556,0.227,0.227,0.556,0.227
0.228,0.228,0.228,0.228,0.228,0.228,0.228,0.228,0.556,0.228,0.228,0.556,0.228
0.229,0.229,0.229,0.229,0.229,0.229,0.229,0.229,0.556,0.229,0.229,0.556,0.229
0.23,0.23,0.23,0.23,0.23,0.23,0.23,0.23,0.556,0.23,0.23,0.556,0.23
0.231,0.231,0.231,0.231,0.231,0.231,0.231,0.231,0.556,0.231,0.231,0.556,0.231
0.232,0.232,0.232,0.232,0.232,0.232,0.232,0.232,0.556,0.232,0.232,0.556,0.232
0.233,0.233,0.233,0.233,0.233,0.233,0.233,0.233,0.556,0.233,0.233,0.556,0.233
0.234,0.234,0.234,0.234,0.234,0.234,0.234,0.234,0.556,0.234,0.234,0.556,0.234
0.23500000000000001,0.23500000000000001,0.23500000000000001,0.23500000000000001,0.23500000000000001,0.23500000000000001,0.23500000000000001,0.23500000000000001,0.556,0.23500000000000001,0.23500000000000001,0.556,0.23500000000000001
0.23600000000000002,0.23600000000000002,0.23600000000000002,0.23600000000000002,0.23600000000000002,0.23600000000000002,0.23600000000000002,0.23600000000000002,0.556,0.23600000000000002,0.23600000000000002,0.556,0.23600000000000002
0.23700000000000002,0.23700000000000002,0.23700000000000002,0.23700000000000002,0.23700000000000002,0.23700000000000002,0.23700000000000002,0.23700000000000002,0.556,0.23700000000000002,0.23700000000000002,0.556,0.23700000000000002
0.23800000000000002,0.23800000000000002,0.23800000000000002,0.23800000000000002,0.23800000000000002,0.23800000000000002,0.23800000000000002,0.23800000000000002,0.556,0.23800000000000002,0.23800000000000002,0.556,0.23800000000000002
0.23900000000000002,0.23900000000000002,0.23900000000000002,0.23900000000000002,0.23900000000000002,0.23900000000000002,0.23900000000000002,0.23900000000000002,0.556,0.23900000000000002,0.23900000000000002,0.556,0.23900000000000002
0.24000000000000002,0.24000000000000002,0.24000000000000002,0.24000000000000002,0.24000000000000002,0.24000000000000002,0.24000000000000002,0.24000000000000002,0.556,0.24000000000000002,0.24000000000000002,0.556,0.24000000000000002
0.24100000000000002,0.24100000000000002,0.24100000000000002,0.24100000000000002,0.24100000000000002,0.24100000000000002,0.24100000000000002,0.24100000000000002,0.556,0.24100000000000002,0.24100000000000002,0.556,0.24100000000000002
0.24200000000000002,0.24200000000000002,0.24200000000000002,0.24200000000000002,0.24200000000000002,0.24200000000000002,0.24200000000000002,0.24200000000000002,0.556,0.24200000000000002,0.24200000000000002,0.556,0.24200000000000002
0.24300000000000002,0.24300000000000002,0.24300000000000002,0.24300000000000002,0.24300000000000002,0.24300000000000002,0.24300000000000002,0.24300000000000002,0.556,0.24300000000000002,0.24300000000000002,0.556,0.24300000000000002
0.24400000000000002,0.24400000000000002,0.24400000000000002,0.24400000000000002,0.24400000000000002,0.24400000000000002,0.24400000000000002,0.24400000000000002,0.556,0.24400000000000002,0.24400000000000002,0.556,0.24400000000000002
0.245,0.245,0.245,0.245,0.245,0.245,0.245,0.245,0.556,0.245,0.245,0.556,0.245
0.246,0.246,0.246,0.246,0.246,0.246,0.246,0.246,0.556,0.246,0.246,0.556,0.246
0.247,0.247,0.247,0.247,0.247,0.247,0.247,0.247,0.556,0.247,0.247,0.556,0.247
0.248,0.248,0.248,0.248,0.248,0.248,0.248,0.248,0.556,0.248,0.248,0.556,0.248
0.249,0.249,0.249,0.249,0.249,0.249,0.249,0.249,0.556,0.249,0.249,0.556,0.249
0.25,0.25,0.25,0.25,0.25,0.25,0.25,0.25,0.556,0.25,0.25,0.556,0.25
0.251,0.251,0.251,0.251,0.251,0.251,0.251,0.251,0.556,0.251,0.251,0.556,0.251
0.252,0.252,0.252,0.252,0.252,0.252,0.252,0.252,0.556,0.252,0.252,0.556,0.252
0.253,0.253,0.253,0.253,0.253,0.253,0.253,0.253,0.556,0.253,0.253,0.556,0.253
0.254,0.254,0.254,0.254,0.254,0.254,0.254,0.254,0.556,0.254,0.254,0.556,0.254
0.255,0.255,0.255,0.255,0.255,0.255,0.255,0.255,0.556,0.255,0.255,0.556,0.255
0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.556,0.256,0.256,0.556,0.256
0.257,0.257,0.257,0.257,0.257,0.257,0.257,0.257,0.556,0.257,0.257,0.556,0.257
0.258,0.258,0.258,0.258,0.258,0.258,0.258,0.258,0.556,0.258,0.258,0.556,0.258
0.259,0.259,0.259,0.259,0.259,0.259,0.259,0.259,0.556,0.259,0.259,0.556,0.259
0.26,0.26,0.26,0.26,0.26,0.26,0.26,0.26,0.556,0.26,0.26,0.556,0.26
0.261,0.261,0.261,0.261,0.261,0.261,0.261,0.261,0.556,0.261,0.261,0.556,0.261
0.262,0.262,0.262,0.262,0.262,0.262,0.262,0.262,0.556,0.262,0.262,0.556,0.262
0.263,0.263,0.263,0.263,0.263,0.263,0.263,0.263,0.556,0.263,0.263,0.556,0.263
0.264,0.264,0.264,0.264,0.264,0.264,0.264,0.264,0.556,0.264,0.264,0.556,0.264
0.265,0.265,0.265,0.265,0.265,0.265,0.265,0.265,0.556,0.265,0.265,0.556,0.265
0.266,0.266,0.266,0.266,0.266,0.266,0.266,0.266,0.556,0.266,0.266,0.556,0.266
0.267,0.267,0.267,0.267,0.267,0.267,0.267,0.267,0.556,0.267,0.267,0.556,0.267
0.268,0.268,0.268,0.268,0.268,0.268,0.268,0.268,0.556,0.268,0.268,0.556,0.268
0.269,0.269,0.269,0.269,0.269,0.269,0.269,0.269,0.556,0.269,0.269,0.556,0.269
0.27,0.27,0.27,0.27,0.27,0.27,0.27,0.27,0.556,0.27,0.27,0.556,0.27
0.271,0.271,0.271,0.271,0.271,0.271,0.271,0.271,0.556,0.271,0.271,0.556,0.271
0.272,0.272,0.272,0.272,0.272,0.272,0.272,0.272,0.556,0.272,0.272,0.556,0.272
0.273,0.273,0.273,0.273,0.273,0.273,0.273,0.273,0.556,0.273,0.273,0.556,0.273
0.274,0.274,0.274,0.274,0.274,0.274,0.274,0.274,0.556,0.274,0.274,0.556,0.274
0.275,0.275,0.275,0.275,0.275,0.275,0.275,0.275,0.556,0.275,0.275,0.556,0.275
0.276,0.276,0.276,0.276,0.276,0.276,0.276,0.276,0.556,0.276,0.276,0.556,0.276
0.277,0.277,0.277,0.277,0.277,0.277,0.277,0.277,0.556,0.277,0.277,0.556,0.277
0.278,0.278,0.278,0.278,0.278,0.278,0.278,0.278,0.556,0.278,0.278,0.556,0.278
0.279,0.279,0.279,0.279,0.279,0.279,0.279,0.279,0.556,0.279,0.279,0.556,0.279
0.28,0.28,0.28,0.28,0.28,0.28,0.28,0.28,0.556,0.28,0.28,0.556,0.28
0.281,0.281,0.281,0.281,0.281,0.281,0.281,0.281,0.556,0.281,0.281,0.556,0.281
0.28200000000000003,0.28200000000000003,0.28200000000000003,0.28200000000000003,0.28200000000000003,0.28200000000000003,0.28200000000000003,0.28200000000000003,0.556,0.28200000000000003,0.28200000000000003,0.556,0.28200000000000003
0.28300000000000003,0.28300000000000003,0.28300000000000003,0.28300000000000003,0.28300000000000003,0.28300000000000003,0.28300000000000003,0.28300000000000003,0.556,0.28300000000000003,0.28300000000000003,0.556,0.28300000000000003
0.28400000000000003,0.28400000000000003,0.28400000000000003,0.28400000000000003,0.28400000000000003,0.28400000000000003,0.28400000000000003,0.28400000000000003,0.556,0.28400000000000003,0.28400000000000003,0.556,0.28400000000000003
0.28500000000000003,0.28500000000000003,0.28500000000000003,0.28500000000000003,0.28500000000000003,0.28500000000000003,0.28500000000000003,0.28500000000000003,0.556,0.28500000000000003,0.28500000000000003,0.556,0.28500000000000003
0.28600000000000003,0.28600000000000003,0.28600000000000003,0.28600000000000003,0.28600000000000003,0.28600000000000003,0.28600000000000003,0.28600000000000003,0.556,0.28600000000000003,0.28600000000000003,0.556,0.28600000000000003
0.28700000000000003,0.28700000000000003,0.28700000000000003,0.28700000000000003,0.28700000000000003,0.28700000000000003,0.28700000000000003,0.28700000000000003,0.556,0.28700000000000003,0.28700000000000003,0.556,0.28700000000000003
0.28800000000000003,0.28800000000000003,0.28800000000000003,0.28800000000000003,0.28800000000000003,0.28800000000000003,0.28800000000000003,0.28800000000000003,0.556,0.28800000000000003,0.28800000000000003,0.556,0.28800000000000003
0.28900000000000003,0.28900000000000003,0.28900000000000003,0.28900000000000003,0.28900000000000003,0.28900000000000003,0.28900000000000003,0.28900000000000003,0.556,0.28900000000000003,0.28900000000000003,0.556,0.28900000000000003
0.29000000000000004,0.29000000000000004,0.29000000000000004,0.29000000000000004,0.29000000000000004,0.29000000000000004,0.29000000000000004,0.29000000000000004,0.556,0.29000000000000004,0.29000000000000004,0.556,0.29000000000000004
0.29100000000000004,0.29100000000000004,0.29100000000000004,0.29100000000000004,0.29100000000000004,0.29100000000000004,0.29100000000000004,0.29100000000000004,0.556,0.29100000000000004,0.29100000000000004,0.556,0.29100000000000004
0.29200000000000004,0.29200000000000004,0.29200000000000004,0.29200000000000004,0.29200000000000004,0.29200000000000004,0.29200000000000004,0.29200000000000004,0.556,0.29200000000000004,0.29200000000000004,0.556,0.29200000000000004
0.29300000000000004,0.29300000000000004,0.29300000000000004,0.29300000000000004,0.29300000000000004,0.29300000000000004,0.29300000000000004,0.29300000000000004,0.556,0.29300000000000004,0.29300000000000004,0.556,0.29300000000000004
0.29400000000000004,0.29400000000000004,0.29400000000000004,0.29400000000000004,0.29400000000000004,0.29400000000000004,0.29400000000000004,0.29400000000000004,0.556,0.29400000000000004,0.29400000000000004,0.556,0.29400000000000004
0.29500000000000004,0.29500000000000004,0.29500000000000004,0.29500000000000004,0.29500000000000004,0.29500000000000004,0.29500000000000004,0.29500000000000004,0.556,0.29500000000000004,0.29500000000000004,0.556,0.29500000000000004
0.29600000000000004,0.29600000000000004,0.29600000000000004,0.29600000000000004,0.29600000000000004,0.29600000000000004,0.29600000000000004,0.29600000000000004,0.556,0.29600000000000004,0.29600000000000004,0.556,0.29600000000000004
0.29700000000000004,0.29700000000000004,0.29700000000000004,0.29700000000000004,0.29700000000000004,0.29700000000000004,0.29700000000000004,0.29700000000000004,0.556,0.29700000000000004,0.29700000000000004,0.556,0.29700000000000004
0.29800000000000004,0.29800000000000004,0.29800000000000004,0.29800000000000004,0.29800000000000004,0.29800000000000004,0.29800000000000004,0.29800000000000004,0.556,0.29800000000000004,0.29800000000000004,0.556,0.29800000000000004
0.29900000000000004,0.29900000000000004,0.29900000000000004,0.29900000000000004,0.29900000000000004,0.29900000000000004,0.29900000000000004,0.29900000000000004,0.556,0.29900000000000004,0.29900000000000004,0.556,0.29900000000000004
0.30000000000000004,0.30000000000000004,0.30000000000000004,0.30000000000000004,0.30000000000000004,0.30000000000000004,0.30000000000000004,0.30000000000000004,0.556,0.30000000000000004,0.30000000000000004,0.556,0.30000000000000004
0.30100000000000005,0.30100000000000005,0.30100000000000005,0.30100000000000005,0.30100000000000005,0.30100000000000005,0.30100000000000005,0.30100000000000005,0.556,0.30100000000000005,0.30100000000000005,0.556,0.30100000000000005
0.30200000000000005,0.30200000000000005,0.30200000000000005,0.30200000000000005,0.30200000000000005,0.30200000000000005,0.30200000000000005,0.30200000000000005,0.556,0.30200000000000005,0.30200000000000005,0.556,0.30200000000000005
0.30300000000000005,0.30300000000000005,0.30300000000000005,0.30300000000000005,0.30300000000000005,0.30300000000000005,0.30300000000000005,0.30300000000000005,0.556,0.30300000000000005,0.30300000000000005,0.556,0.30300000000000005
0.30400000000000005,0.30400000000000005,0.30400000000000005,0.30400000000000005,0.30400000000000005,0.30400000000000005,0.30400000000000005,0.30400000000000005,0.556,0.30400000000000005,0.30400000000000005,0.556,0.30400000000000005
0.30500000000000005,0.30500000000000005,0.30500000000000005,0.30500000000000005,0.30500000000000005,0.30500000000000005,0.30500000000000005,0.30500000000000005,0.556,0.30500000000000005,0.30500000000000005,0.556,0.30500000000000005
0.30600000000000005,0.30600000000000005,0.30600000000000005,0.30600000000000005,0.30600000000000005,0.30600000000000005,0.30600000000000005,0.30600000000000005,0.556,0.30600000000000005,0.30600000000000005,0.556,0.30600000000000005
0.30700000000000005,0.30700000000000005,0.30700000000000005,0.30700000000000005,0.30700000000000005,0.30700000000000005,0.30700000000000005,0.30700000000000005,0.556,0.30700000000000005,0.30700000000000005,0.556,0.30700000000000005
0.30800000000000005,0.30800000000000005,0.30800000000000005,0.30800000000000005,0.30800000000000005,0.30800000000000005,0.30800000000000005,0.30800000000000005,0.556,0.30800000000000005,0.30800000000000005,0.556,0.30800000000000005
0.309,0.309,0.309,0.309,0.309,0.309,0.309,0.309,0.556,0.309,0.309,0.556,0.309
0.31,0.31,0.31,0.31,0.31,0.31,0.31,0.31,0.556,0.31,0.31,0.556,0.31
0.311,0.311,0.311,0.311,0.311,0.311,0.311,0.311,0.556,0.311,0.311,0.556,0.311
0.312,0.312,0.312,0.312,0.312,0.312,0.312,0.312,0.556,0.312,0.312,0.556,0.312
0.313,0.313,0.313,0.313,0.313,0.313,0.313,0.313,0.556,0.313,0.313,0.556,0.313
0.314,0.314,0.314,0.314,0.314,0.314,0.314,0.314,0.556,0.314,0.314,0.556,0.314
0.315,0.315,0.315,0.315,0.315,0.315,0.315,0.315,0.556,0.315,0.315,0.556,0.315
0.316,0.316,0.316,0.316,0.316,0.316,0.316,0.316,0.556,0.316,0.316,0.556,0.316
0.317,0.317,0.317,0.317,0.317,0.317,0.317,0.317,0.556,0.317,0.317,0.556,0.317
0.318,0.318,0.318,0.318,0.318,0.318,0.318,0.318,0.556,0.318,0.318,0.556,0.318
0.319,0.319,0.319,0.319,0.319,0.319,0.319,0.319,0.556,0.319,0.319,0.556,0.319
0.32,0.32,0.32,0.32,0.32,0.32,0.32,0.32,0.556,0.32,0.32,0.556,0.32
0.321,0.321,0.321,0.321,0.321,0.321,0.321,0.321,0.556,0.321,0.321,0.556,0.321
0.322,0.322,0.322,0.322,0.322,0.322,0.322,0.322,0.556,0.322,0.322,0.556,0.322
0.323,0.323,0.323,0.323,0.323,0.323,0.323,0.323,0.556,0.323,0.323,0.556,0.323
0.324,0.324,0.324,0.324,0.324,0.324,0.324,0.324,0.556,0.324,0.324,0.556,0.324
0.325,0.325,0.325,0.325,0.325,0.325,0.325,0.325,0.556,0.325,0.325,0.556,0.325
0.326,0.326,0.326,0.326,0.326,0.326,0.326,0.326,0.556,0.326,0.326,0.556,0.326
0.327,0.327,0.327,0.327,0.327,0.327,0.327,0.327,0.556,0.327,0.327,0.556,0.327
0.328,0.328,0.328,0.328,0.328,0.328,0.328,0.328,0.556,0.328,0.328,0.556,0.328
0.329,0.329,0.329,0.329,0.329,0.329,0.329,0.329,0.556,0.329,0.329,0.556,0.329
0.33,0.33,0.33,0.33,0.33,0.33,0.33,0.33,0.556,0.33,0.33,0.556,0.33
0.331,0.331,0.331,0.331,0.331,0.331,0.331,0.331,0.556,0.331,0.331,0.556,0.331
0.332,0.332,0.332,0.332,0.332,0.332,0.332,0.332,0.332,0.332,0.332,0.556,0.332
0.333,0.333,0.333,0.333,0.333,0.333,0.333,0.333,0.333,0.333,0.333,0.556,0.333
0.334,0.334,0.334,0.334,0.334,0.334,0.334,0.334,0.334,0.334,0.334,0.556,0.334
0.335,0.335,0.335,0.335,0.335,0.335,0.335,0.335,0.335,0.335,0.335,0.556,0.335
0.336,0.336,0.336,0.336,0.336,0.336,0.336,0.336,0.336,0.336,0.336,0.556,0.336
0.337,0.337,0.337,0.337,0.337,0.337,0.337,0.337,0.337,0.337,0.337,0.556,0.337
0.338,0.338,0.338,0.338,0.338,0.338,0.338,0.338,0.338,0.338,0.338,0.556,0.338
0.339,0.339,0.339,0.339,0.339,0.339,0.339,0.339,0.339,0.339,0.339,0.556,0.339
0.33999999999999997,0.33999999999999997,0.33999999999999997,0.33999999999999997,0.33999999999999997,0.33999999999999997,0.33999999999999997,0.33999999999999997,0.33999999999999997,0.33999999999999997,0.33999999999999997,0.556,0.33999999999999997
0.34099999999999997,0.34099999999999997,0.34099999999999997,0.34099999999999997,0.34099999999999997,0.34099999999999997,0.34099999999999997,0.34099999999999997,0.34099999999999997,0.34099999999999997,0.34099999999999997,0.556,0.34099999999999997
0.34199999999999997,0.34199999999999997,0.34199999999999997,0.34199999999999997,0.34199999999999997,0.34199999999999997,0.34199999999999997,0.34199999999999997,0.34199999999999997,0.34199999999999997,0.34199999999999997,0.556,0.34199999999999997
0.34299999999999997,0.34299999999999997,0.34299999999999997,0.34299999999999997,0.34299999999999997,0.34299999999999997,0.34299999999999997,0.34299999999999997,0.34299999999999997,0.34299999999999997,0.34299999999999997,0.556,0.34299999999999997
0.344,0.344,0.344,0.344,0.344,0.344,0.344,0.344,0.344,0.344,0.344,0.556,0.344
0.345,0.345,0.345,0.345,0.345,0.345,0.345,0.345,0.345,0.345,0.345,0.556,0.345
0.346,0.346,0.346,0.346,0.346,0.346,0.346,0.346,0.346,0.346,0.346,0.556,0.346
0.347,0.347,0.347,0.347,0.347,0.347,0.347,0.347,0.347,0.347,0.347,0.556,0.347
0.348,0.348,0.348,0.348,0.348,0.348,0.348,0.348,0.348,0.348,0.348,0.556,0.348
0.349,0.349,0.349,0.349,0.349,0.349,0.349,0.349,0.349,0.349,0.349,0.556,0.349
0.35,0.35,0.35,0.35,0.35,0.35,0.35,0.35,0.35,0.35,0.35,0.556,0.35
0.351,0.351,0.351,0.351,0.351,0.351,0.351,0.351,0.351,0.351,0.351,0.556,0.351
0.352,0.352,0.352,0.352,0.352,0.352,0.352,0.352,0.352,0.352,0.352,0.556,0.352
0.353,0.353,0.353,0.353,0.353,0.353,0.353,0.353,0.353,0.353,0.353,0.556,0.353
0.354,0.354,0.354,0.354,0.354,0.354,0.354,0.354,0.354,0.354,0.354,0.556,0.354
0.355,0.355,0.355,0.355,0.355,0.355,0.355,0.355,0.355,0.355,0.355,0.556,0.355
0.356,0.356,0.356,0.356,0.356,0.356,0.356,0.356,0.356,0.356,0.356,0.556,0.356
0.357,0.357,0.357,0.357,0.357,0.357,0.357,0.357,0.357,0.357,0.357,0.556,0.357
0.358,0.358,0.358,0.358,0.358,0.358,0.358,0.358,0.358,0.358,0.358,0.556,0.358
0.359,0.359,0.359,0.359,0.359,0.359,0.359,0.359,0.359,0.359,0.359,0.556,0.359
0.36,0.36,0.36,0.36,0.36,0.36,0.36,0.36,0.36,0.36,0.36,0.556,0.36
0.361,0.361,0.361,0.361,0.361,0.361,0.361,0.361,0.361,0.361,0.361,0.556,0.361
0.362,0.362,0.362,0.362,0.362,0.362,0.362,0.362,0.362,0.362,0.362,0.556,0.362
0.363,0.363,0.363,0.363,0.363,0.363,0.363,0.363,0.363,0.363,0.363,0.556,0.363
0.364,0.364,0.364,0.364,0.364,0.364,0.364,0.364,0.364,0.364,0.364,0.556,0.364
0.365,0.365,0.365,0.365,0.365,0.365,0.365,0.365,0.365,0.365,0.365,0.556,0.365
0.366,0.366,0.366,0.366,0.366,0.366,0.366,0.366,0.366,0.366,0.366,0.556,0.366
0.367,0.367,0.367,0.367,0.367,0.367,0.367,0.367,0.367,0.367,0.367,0.556,0.367
0.368,0.368,0.368,0.368,0.368,0.368,0.368,0.368,0.368,0.368,0.368,0.556,0.368
0.369,0.369,0.369,0.369,0.369,0.369,0.369,0.369,0.369,0.369,0.369,0.556,0.369
0.37,0.37,0.37,0.37,0.37,0.37,0.37,0.37,0.37,0.37,0.37,0.556,0.37
0.371,0.371,0.371,0.371,0.371,0.371,0.371,0.371,0.371,0.371,0.371,0.556,0.371
0.372,0.372,0.372,0.372,0.372,0.372,0.372,0.372,0.372,0.372,0.372,0.556,0.372
0.373,0.373,0.373,0.373,0.373,0.373,0.373,0.373,0.373,0.373,0.373,0.556,0.373
0.374,0.374,0.374,0.374,0.374,0.374,0.374,0.374,0.374,0.374,0.374,0.556,0.374
0.375,0.375,0.375,0.375,0.375,0.375,0.375,0.375,0.375,0.375,0.375,0.556,0.375
0.376,0.376,0.376,0.376,0.376,0.376,0.376,0.376,0.376,0.376,0.376,0.556,0.376
0.377,0.377,0.377,0.377,0.377,0.377,0.377,0.377,0.377,0.377,0.377,0.556,0.377
0.378,0.378,0.378,0.378,0.378,0.378,0.378,0.378,0.378,0.378,0.378,0.556,0.378
0.379,0.379,0.379,0.379,0.379,0.379,0.379,0.379,0.379,0.379,0.379,0.556,0.379
0.38,0.38,0.38,0.38,0.38,0.38,0.38,0.38,0.38,0.38,0.38,0.556,0.38
0.381,0.381,0.381,0.381,0.381,0.381,0.381,0.381,0.381,0.381,0.381,0.556,0.381
0.382,0.382,0.382,0.382,0.382,0.382,0.382,0.382,0.382,0.382,0.382,0.556,0.382
0.383,0.383,0.383,0.383,0.383,0.383,0.383,0.383,0.383,0.383,0.383,0.556,0.383
0.384,0.384,0.384,0.384,0.384,0.384,0.384,0.384,0.384,0.384,0.384,0.556,0.384
0.385,0.385,0.385,0.385,0.385,0.385,0.385,0.385,0.385,0.385,0.385,0.556,0.385
0.386,0.386,0.386,0.386,0.386,0.386,0.386,0.386,0.386,0.386,0.386,0.556,0.386
0.387,0.387,0.387,0.387,0.387,0.387,0.387,0.387,0.387,0.387,0.387,0.556,0.387
0.388,0.388,0.388,0.388,0.388,0.388,0.388,0.388,0.388,0.388,0.388,0.556,0.388
0.389,0.389,0.389,0.389,0.389,0.389,0.389,0.389,0.389,0.389,0.389,0.556,0.389
0.39,0.39,0.39,0.39,0.39,0.39,0.39,0.39,0.39,0.39,0.39,0.556,0.39
0.391,0.391,0.391,0.391,0.391,0.391,0.391,0.391,0.391,0.391,0.391,0.556,0.391
0.392,0.392,0.392,0.392,0.392,0.392,0.392,0.392,0.392,0.392,0.392,0.556,0.392
0.393,0.393,0.393,0.393,0.393,0.393,0.393,0.393,0.393,0.393,0.393,0.556,0.393
0.394,0.394,0.394,0.394,0.394,0.394,0.394,0.394,0.394,0.394,0.394,0.556,0.394
0.395,0.395,0.395,0.395,0.395,0.395,0.395,0.395,0.395,0.395,0.395,0.556,0.395
0.396,0.396,0.396,0.396,0.396,0.396,0.396,0.396,0.396,0.396,0.396,0.556,0.396
0.397,0.397,0.397,0.397,0.397,0.397,0.397,0.397,0.397,0.397,0.397,0.556,0.397
0.398,0.398,0.398,0.398,0.398,0.398,0.398,0.398,0.398,0.398,0.398,0.556,0.398
0.399,0.399,0.399,0.399,0.399,0.399,0.399,0.399,0.399,0.399,0.399,0.399,0.399
0.4,0.4,0.4,0.4,0.4,0.4,0.4,0.4,0.4,0.4,0.4,0.4,0.4
0.401,0.401,0.401,0.401,0.401,0.401,0.401,0.401,0.401,0.401,0.401,0.401,0.401
0.402,0.402,0.402,0.402,0.402,0.402,0.402,0.402,0.402,0.402,0.402,0.402,0.402
0.403,0.403,0.403,0.403,0.403,0.403,0.403,0.403,0.403,0.403,0.403,0.403,0.403
0.404,0.404,0.404,0.404,0.404,0.404,0.404,0.404,0.404,0.404,0.404,0.404,0.404
0.405,0.405,0.405,0.405,0.405,0.405,0.405,0.405,0.405,0.405,0.405,0.405,0.405
0.406,0.406,0.406,0.406,0.406,0.406,0.406,0.406,0.406,0.406,0.406,0.406,0.406
0.40700000000000003,0.40700000000000003,0.40700000000000003,0.40700000000000003,0.40700000000000003,0.40700000000000003,0.40700000000000003,0.40700000000000003,0.40700000000000003,0.40700000000000003,0.40700000000000003,0.40700000000000003,0.40700000000000003
0.40800000000000003,0.40800000000000003,0.40800000000000003,0.40800000000000003,0.40800000000000003,0.40800000000000003,0.40800000000000003,0.40800000000000003,0.40800000000000003,0.40800000000000003,0.40800000000000003,0.40800000000000003,0.40800000000000003
0.40900000000000003,0.40900000000000003,0.40900000000000003,0.40900000000000003,0.40900000000000003,0.40900000000000003,0.40900000000000003,0.40900000000000003,0.40900000000000003,0.40900000000000003,0.40900000000000003,0.40900000000000003,0.40900000000000003
0.41000000000000003,0.41000000000000003,0.41000000000000003,0.41000000000000003,0.41000000000000003,0.41000000000000003,0.41000000000000003,0.41000000000000003,0.41000000000000003,0.41000000000000003,0.41000000000000003,0.41000000000000003,0.41000000000000003
0.41100000000000003,0.41100000000000003,0.41100000000000003,0.41100000000000003,0.41100000000000003,0.41100000000000003,0.41100000000000003,0.41100000000000003,0.41100000000000003,0.41100000000000003,0.41100000000000003,0.41100000000000003,0.41100000000000003
0.41200000000000003,0.41200000000000003,0.41200000000000003,0.41200000000000003,0.41200000000000003,0.41200000000000003,0.41200000000000003,0.41200000000000003,0.41200000000000003,0.41200000000000003,0.41200000000000003,0.41200000000000003,0.41200000000000003
0.41300000000000003,0.41300000000000003,0.41300000000000003,0.41300000000000003,0.41300000000000003,0.41300000000000003,0.41300000000000003,0.41300000000000003,0.41300000000000003,0.41300000000000003,0.41300000000000003,0.41300000000000003,0.41300000000000003
0.41400000000000003,0.41400000000000003,0.41400000000000003,0.41400000000000003,0.41400000000000003,0.41400000000000003,0.41400000000000003,0.41400000000000003,0.41400000000000003,0.41400000000000003,0.41400000000000003,0.41400000000000003,0.41400000000000003
0.41500000000000004,0.41500000000000004,0.41500000000000004,0.41500000000000004,0.41500000000000004,0.41500000000000004,0.41500000000000004,0.41500000000000004,0.41500000000000004,0.41500000000000004,0.41500000000000004,0.41500000000000004,0.41500000000000004
0.41600000000000004,0.41600000000000004,0.41600000000000004,0.41600000000000004,0.41600000000000004,0.41600000000000004,0.41600000000000004,0.41600000000000004,0.41600000000000004,0.41600000000000004,0.41600000000000004,0.41600000000000004,0.41600000000000004
0.41700000000000004,0.41700000000000004,0.41700000000000004,0.41700000000000004,0.41700000000000004,0.41700000000000004,0.41700000000000004,0.41700000000000004,0.41700000000000004,0.41700000000000004,0.41700000000000004,0.41700000000000004,0.41700000000000004
0.41800000000000004,0.41800000000000004,0.41800000000000004,0.41800000000000004,0.41800000000000004,0.41800000000000004,0.41800000000000004,0.41800000000000004,0.41800000000000004,0.41800000000000004,0.41800000000000004,0.41800000000000004,0.41800000000000004
0.41900000000000004,0.41900000000000004,0.41900000000000004,0.41900000000000004,0.41900000000000004,0.41900000000000004,0.41900000000000004,0.41900000000000004,0.41900000000000004,0.41900000000000004,0.41900000000000004,0.41900000000000004,0.41900000000000004
0.42000000000000004,0.42000000000000004,0.42000000000000004,0.42000000000000004,0.42000000000000004,0.42000000000000004,0.42000000000000004,0.42000000000000004,0.42000000000000004,0.42000000000000004,0.42000000000000004,0.42000000000000004,0.42000000000000004
0.42100000000000004,0.42100000000000004,0.42100000000000004,0.42100000000000004,0.42100000000000004,0.42100000000000004,0.42100000000000004,0.42100000000000004,0.42100000000000004,0.42100000000000004,0.42100000000000004,0.42100000000000004,0.42100000000000004
0.42200000000000004,0.42200000000000004,0.42200000000000004,0.42200000000000004,0.42200000000000004,0.42200000000000004,0.42200000000000004,0.42200000000000004,0.42200000000000004,0.42200000000000004,0.42200000000000004,0.42200000000000004,0.42200000000000004
0.42300000000000004,0.42300000000000004,0.42300000000000004,0.42300000000000004,0.42300000000000004,0.42300000000000004,0.42300000000000004,0.42300000000000004,0.42300000000000004,0.42300000000000004,0.42300000000000004,0.42300000000000004,0.42300000000000004
0.42400000000000004,0.42400000000000004,0.42400000000000004,0.42400000000000004,0.42400000000000004,0.42400000000000004,0.42400000000000004,0.42400000000000004,0.42400000000000004,0.42400000000000004,0.42400000000000004,0.42400000000000004,0.42400000000000004
0.42500000000000004,0.42500000000000004,0.42500000000000004,0.42500000000000004,0.42500000000000004,0.42500000000000004,0.42500000000000004,0.42500000000000004,0.42500000000000004,0.42500000000000004,0.42500000000000004,0.42500000000000004,0.42500000000000004
0.42600000000000005,0.42600000000000005,0.42600000000000005,0.42600000000000005,0.42600000000000005,0.42600000000000005,0.42600000000000005,0.42600000000000005,0.42600000000000005,0.42600000000000005,0.42600000000000005,0.42600000000000005,0.42600000000000005
0.42700000000000005,0.42700000000000005,0.42700000000000005,0.42700000000000005,0.42700000000000005,0.42700000000000005,0.42700000000000005,0.42700000000000005,0.42700000000000005,0.42700000000000005,0.42700000000000005,0.42700000000000005,0.42700000000000005
0.42800000000000005,0.42800000000000005,0.42800000000000005,0.42800000000000005,0.42800000000000005,0.42800000000000005,0.42800000000000005,0.42800000000000005,0.42800000000000005,0.42800000000000005,0.42800000000000005,0.42800000000000005,0.42800000000000005
0.42900000000000005,0.42900000000000005,0.42900000000000005,0.42900000000000005,0.42900000000000005,0.42900000000000005,0.42900000000000005,0.42900000000000005,0.42900000000000005,0.42900000000000005,0.42900000000000005,0.42900000000000005,0.42900000000000005
0.43000000000000005,0.43000000000000005,0.43000000000000005,0.43000000000000005,0.43000000000000005,0.43000000000000005,0.43000000000000005,0.43000000000000005,0.43000000000000005,0.43000000000000005,0.43000000000000005,0.43000000000000005,0.43000000000000005
0.43100000000000005,0.43100000000000005,0.43100000000000005,0.43100000000000005,0.43100000000000005,0.43100000000000005,0.43100000000000005,0.43100000000000005,0.43100000000000005,0.43100000000000005,0.43100000000000005,0.43100000000000005,0.43100000000000005
0.43200000000000005,0.43200000000000005,0.43200000000000005,0.43200000000000005,0.43200000000000005,0.43200000000000005,0.43200000000000005,0.43200000000000005,0.43200000000000005,0.43200000000000005,0.43200000000000005,0.43200000000000005,0.43200000000000005
0.43300000000000005,0.43300000000000005,0.43300000000000005,0.43300000000000005,0.43300000000000005,0.43300000000000005,0.43300000000000005,0.43300000000000005,0.43300000000000005,0.43300000000000005,0.43300000000000005,0.43300000000000005,0.43300000000000005
0.43400000000000005,0.43400000000000005,0.43400000000000005,0.43400000000000005,0.43400000000000005,0.43400000000000005,0.43400000000000005,0.43400000000000005,0.43400000000000005,0.43400000000000005,0.43400000000000005,0.43400000000000005,0.43400000000000005
0.43500000000000005,0.43500000000000005,0.43500000000000005,0.43500000000000005,0.43500000000000005,0.43500000000000005,0.43500000000000005,0.43500000000000005,0.43500000000000005,0.43500000000000005,0.43500000000000005,0.43500000000000005,0.43500000000000005
0.43600000000000005,0.43600000000000005,0.43600000000000005,0.43600000000000005,0.43600000000000005,0.43600000000000005,0.43600000000000005,0.43600000000000005,0.43600000000000005,0.43600000000000005,0.43600000000000005,0.43600000000000005,0.43600000000000005
0.43700000000000006,0.43700000000000006,0.43700000000000006,0.43700000000000006,0.43700000000000006,0.43700000000000006,0.43700000000000006,0.43700000000000006,0.43700000000000006,0.43700000000000006,0.43700000000000006,0.43700000000000006,0.43700000000000006
0.43800000000000006,0.43800000000000006,0.43800000000000006,0.43800000000000006,0.43800000000000006,0.43800000000000006,0.43800000000000006,0.43800000000000006,0.43800000000000006,0.43800000000000006,0.43800000000000006,0.43800000000000006,0.43800000000000006
0.43900000000000006,0.43900000000000006,0.43900000000000006,0.43900000000000006,0.43900000000000006,0.43900000000000006,0.43900000000000006,0.43900000000000006,0.43900000000000006,0.43900000000000006,0.43900000000000006,0.43900000000000006,0.43900000000000006
0.44000000000000006,0.44000000000000006,0.44000000000000006,0.44000000000000006,0.44000000000000006,0.44000000000000006,0.44000000000000006,0.44000000000000006,0.44000000000000006,0.44000000000000006,0.44000000000000006,0.44000000000000006,0.44000000000000006
0.44100000000000006,0.44100000000000006,0.44100000000000006,0.44100000000000006,0.44100000000000006,0.44100000000000006,0.44100000000000006,0.44100000000000006,0.44100000000000006,0.44100000000000006,0.44100000000000006,0.44100000000000006,0.44100000000000006
0.44200000000000006,0.44200000000000006,0.44200000000000006,0.44200000000000006,0.44200000000000006,0.44200000000000006,0.44200000000000006,0.44200000000000006,0.44200000000000006,0.44200000000000006,0.44200000000000006,0.44200000000000006,0.44200000000000006
0.44300000000000006,0.44300000000000006,0.44300000000000006,0.44300000000000006,0.44300000000000006,0.44300000000000006,0.44300000000000006,0.44300000000000006,0.44300000000000006,0.44300000000000006,0.44300000000000006,0.44300000000000006,0.44300000000000006
0.44400000000000006,0.44400000000000006,0.44400000000000006,0.44400000000000006,0.44400000000000006,0.44400000000000006,0.44400000000000006,0.44400000000000006,0.44400000000000006,0.44400000000000006,0.44400000000000006,0.44400000000000006,0.44400000000000006
0.44500000000000006,0.44500000000000006,0.44500000000000006,0.44500000000000006,0.44500000000000006,0.44500000000000006,0.44500000000000006,0.44500000000000006,0.44500000000000006,0.44500000000000006,0.44500000000000006,0.44500000000000006,0.44500000000000006
0.44600000000000006,0.44600000000000006,0.44600000000000006,0.44600000000000006,0.44600000000000006,0.44600000000000006,0.44600000000000006,0.44600000000000006,0.44600000000000006,0.44600000000000006,0.44600000000000006,0.44600000000000006,0.44600000000000006
0.44700000000000006,0.44700000000000006,0.44700000000000006,0.44700000000000006,0.44700000000000006,0.44700000000000006,0.44700000000000006,0.44700000000000006,0.44700000000000006,0.44700000000000006,0.44700000000000006,0.44700000000000006,0.44700000000000006
0.44800000000000006,0.44800000000000006,0.44800000000000006,0.44800000000000006,0.44800000000000006,0.44800000000000006,0.44800000000000006,0.44800000000000006,0.44800000000000006,0.44800000000000006,0.44800000000000006,0.44800000000000006,0.44800000000000006
0.44900000000000007,0.44900000000000007,0.44900000000000007,0.44900000000000007,0.44900000000000007,0.44900000000000007,0.44900000000000007,0.44900000000000007,0.44900000000000007,0.44900000000000007,0.44900000000000007,0.44900000000000007,0.44900000000000007
0.45000000000000007,0.45000000000000007,0.45000000000000007,0.45000000000000007,0.45000000000000007,0.45000000000000007,0.45000000000000007,0.45000000000000007,0.45000000000000007,0.45000000000000007,0.45000000000000007,0.45000000000000007,0.45000000000000007
0.45100000000000007,0.45100000000000007,0.45100000000000007,0.45100000000000007,0.45100000000000007,0.45100000000000007,0.45100000000000007,0.45100000000000007,0.45100000000000007,0.45100000000000007,0.45100000000000007,0.45100000000000007,0.45100000000000007
0.45199999999999996,0.45199999999999996,0.45199999999999996,0.45199999999999996,0.45199999999999996,0.45199999999999996,0.45199999999999996,0.45199999999999996,0.45199999999999996,0.45199999999999996,0.45199999999999996,0.45199999999999996,0.45199999999999996
0.45299999999999996,0.45299999999999996,0.45299999999999996,0.45299999999999996,0.45299999999999996,0.45299999999999996,0.45299999999999996,0.45299999999999996,0.45299999999999996,0.45299999999999996,0.45299999999999996,0.45299999999999996,0.45299999999999996
0.45399999999999996,0.45399999999999996,0.45399999999999996,0.45399999999999996,0.45399999999999996,0.45399999999999996,0.45399999999999996,0.45399999999999996,0.45399999999999996,0.45399999999999996,0.45399999999999996,0.45399999999999996,0.45399999999999996
0.45499999999999996,0.45499999999999996,0.45499999999999996,0.45499999999999996,0.45499999999999996,0.45499999999999996,0.45499999999999996,0.45499999999999996,0.45499999999999996,0.45499999999999996,0.45499999999999996,0.45499999999999996,0.45499999999999996
0.45599999999999996,0.45599999999999996,0.45599999999999996,0.45599999999999996,0.45599999999999996,0.45599999999999996,0.45599999999999996,0.45599999999999996,0.45599999999999996,0.45599999999999996,0.45599999999999996,0.45599999999999996,0.45599999999999996
0.45699999999999996,0.45699999999999996,0.45699999999999996,0.45699999999999996,0.45699999999999996,0.45699999999999996,0.45699999999999996,0.45699999999999996,0.45699999999999996,0.45699999999999996,0.45699999999999996,0.45699999999999996,0.45699999999999996
0.45799999999999996,0.45799999999999996,0.45799999999999996,0.45799999999999996,0.45799999999999996,0.45799999999999996,0.45799999999999996,0.45799999999999996,0.45799999999999996,0.45799999999999996,0.45799999999999996,0.45799999999999996,0.45799999999999996
0.45899999999999996,0.45899999999999996,0.45899999999999996,0.45899999999999996,0.45899999999999996,0.45899999999999996,0.45899999999999996,0.45899999999999996,0.45899999999999996,0.45899999999999996,0.45899999999999996,0.45899999999999996,0.45899999999999996
0.45999999999999996,0.45999999999999996,0.45999999999999996,0.45999999999999996,0.45999999999999996,0.45999999999999996,0.45999999999999996,0.45999999999999996,0.45999999999999996,0.45999999999999996,0.45999999999999996,0.45999999999999996,0.45999999999999996
0.46099999999999997,0.46099999999999997,0.46099999999999997,0.46099999999999997,0.46099999999999997,0.46099999999999997,0.46099999999999997,0.46099999999999997,0.46099999999999997,0.46099999999999997,0.46099999999999997,0.46099999999999997,0.46099999999999997
0.46199999999999997,0.46199999999999997,0.46199999999999997,0.46199999999999997,0.46199999999999997,0.46199999999999997,0.46199999999999997,0.46199999999999997,0.46199999999999997,0.46199999999999997,0.46199999999999997,0.46199999999999997,0.46199999999999997
0.46299999999999997,0.46299999999999997,0.46299999999999997,0.46299999999999997,0.46299999999999997,0.46299999999999997,0.46299999999999997,0.46299999999999997,0.46299999999999997,0.46299999999999997,0.46299999999999997,0.46299999999999997,0.46299999999999997
0.46399999999999997,0.46399999999999997,0.46399999999999997,0.46399999999999997,0.46399999999999997,0.46399999999999997,0.46399999999999997,0.46399999999999997,0.46399999999999997,0.46399999999999997,0.46399999999999997,0.46399999999999997,0.46399999999999997
0.46499999999999997,0.46499999999999997,0.46499999999999997,0.46499999999999997,0.46499999999999997,0.46499999999999997,0.46499999999999997,0.46499999999999997,0.46499999999999997,0.46499999999999997,0.46499999999999997,0.46499999999999997,0.46499999999999997
0.46599999999999997,0.46599999999999997,0.46599999999999997,0.46599999999999997,0.46599999999999997,0.46599999999999997,0.46599999999999997,0.46599999999999997,0.46599999999999997,0.46599999999999997,0.46599999999999997,0.46599999999999997,0.46599999999999997
0.46699999999999997,0.46699999999999997,0.46699999999999997,0.46699999999999997,0.46699999999999997,0.46699999999999997,0.46699999999999997,0.46699999999999997,0.46699999999999997,0.46699999999999997,0.46699999999999997,0.46699999999999997,0.46699999999999997
0.46799999999999997,0.46799999999999997,0.46799999999999997,0.46799999999999997,0.46799999999999997,0.46799999999999997,0.46799999999999997,0.46799999999999997,0.46799999999999997,0.46799999999999997,0.46799999999999997,0.46799999999999997,0.46799999999999997
0.469,0.469,0.469,0.469,0.469,0.469,0.469,0.469,0.469,0.469,0.469,0.469,0.469
0.47,0.47,0.47,0.47,0.47,0.47,0.47,0.47,0.47,0.47,0.47,0.47,0.47
0.471,0.471,0.471,0.471,0.471,0.471,0.471,0.471,0.471,0.471,0.471,0.471,0.471
0.472,0.472,0.472,0.472,0.472,0.472,0.472,0.472,0.472,0.472,0.472,0.472,0.472
0.473,0.473,0.473,0.473,0.473,0.473,0.473,0.473,0.473,0.473,0.473,0.473,0.473
0.474,0.474,0.474,0.474,0.474,0.474,0.474,0.474,0.474,0.474,0.474,0.474,0.474
0.475,0.475,0.475,0.475,0.475,0.475,0.475,0.475,0.475,0.475,0.475,0.475,0.475
0.476,0.476,0.476,0.476,0.476,0.476,0.476,0.476,0.476,0.476,0.476,0.476,0.476
0.477,0.477,0.477,0.477,0.477,0.477,0.477,0.477,0.477,0.477,0.477,0.477,0.477
0.478,0.478,0.478,0.478,0.478,0.478,0.478,0.478,0.478,0.478,0.478,0.478,0.478
0.479,0.479,0.479,0.479,0.479,0.479,0.479,0.479,0.479,0.479,0.479,0.479,0.479
0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48,0.48
0.481,0.481,0.481,0.481,0.481,0.481,0.481,0.481,0.481,0.481,0.481,0.481,0.481
0.482,0.482,0.482,0.482,0.482,0.482,0.482,0.482,0.482,0.482,0.482,0.482,0.482
0.483,0.483,0.483,0.483,0.483,0.483,0.483,0.483,0.483,0.483,0.483,0.483,0.483
0.484,0.484,0.484,0.484,0.484,0.484,0.484,0.484,0.484,0.484,0.484,0.484,0.484
0.485,0.485,0.485,0.485,0.485,0.485,0.485,0.485,0.485,0.485,0.485,0.485,0.485
0.486,0.486,0.486,0.486,0.486,0.486,0.486,0.486,0.486,0.486,0.486,0.486,0.486
0.487,0.487,0.487,0.487,0.487,0.487,0.487,0.487,0.487,0.487,0.486278087089578,0.487,0.487
0.488,0.488,0.488,0.488,0.488,0.488,0.488,0.488,0.488,0.488,0.48595658368233025,0.488,0.488
0.489,0.489,0.489,0.489,0.489,0.489,0.489,0.489,0.489,0.489,0.4856604606739543,0.489,0.489
0.49,0.49,0.49,0.49,0.49,0.49,0.49,0.49,0.49,0.49,0.48538980257860026,0.49,0.49
0.491,0.491,0.491,0.491,0.491,0.491,0.491,0.491,0.491,0.491,0.48514468675817524,0.491,0.491
0.492,0.492,0.492,0.492,0.492,0.492,0.492,0.492,0.492,0.492,0.4849251833691085,0.492,0.492
0.493,0.493,0.493,0.493,0.493,0.493,0.493,0.493,0.493,0.493,0.48473135531398087,0.493,0.493
0.494,0.494,0.494,0.494,0.494,0.494,0.494,0.494,0.494,0.494,0.4845632581980718,0.494,0.494
0.495,0.495,0.495,0.495,0.495,0.495,0.495,0.495,0.495,0.495,0.4844209402908872,0.495,0.495
0.496,0.496,0.496,0.496,0.496,0.496,0.496,0.496,0.496,0.496,0.4843044424927149,0.496,0.496
0.497,0.497,0.497,0.497,0.497,0.497,0.497,0.497,0.497,0.497,0.4842137983062494,0.497,0.497
0.498,0.498,0.498,0.498,0.498,0.498,0.498,0.498,0.498,0.498,0.48414903381332713,0.498,0.498
0.499,0.499,0.499,0.499,0.499,0.499,0.499,0.499,0.499,0.499,0.4841101676567997,0.499,0.499
0.5,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0.484097211027569,0.5,0.5
0.501,0.501,0.501,0.501,0.501,0.501,0.501,0.501,0.501,0.501,0.48411016765679965,0.501,0.501
0.502,0.502,0.502,0.502,0.502,0.502,0.502,0.502,0.502,0.502,0.48414903381332713,0.502,0.502
0.503,0.503,0.503,0.503,0.503,0.503,0.503,0.503,0.503,0.503,0.4842137983062494,0.503,0.503
0.504,0.504,0.504,0.504,0.504,0.504,0.504,0.504,0.504,0.504,0.4843044424927149,0.504,0.504
0.505,0.505,0.505,0.505,0.505,0.505,0.505,0.505,0.505,0.505,0.4844209402908873,0.505,0.505
0.506,0.506,0.506,0.506,0.506,0.506,0.506,0.506,0.506,0.506,0.4845632581980718,0.506,0.506
0.507,0.507,0.507,0.507,0.507,0.507,0.507,0.507,0.507,0.507,0.48473135531398087,0.507,0.507
0.508,0.508,0.508,0.508,0.508,0.508,0.508,0.508,0.508,0.508,0.4849251833691085,0.508,0.508
0.509,0.509,0.509,0.509,0.509,0.509,0.509,0.509,0.509,0.509,0.48514468675817524,0.509,0.509
0.51,0.51,0.51,0.51,0.51,0.51,0.51,0.51,0.51,0.51,0.48538980257860026,0.51,0.51
0.511,0.511,0.511,0.511,0.511,0.511,0.511,0.511,0.511,0.511,0.4856604606739543,0.511,0.511
0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.512,0.48595658368233047,0.512,0.512
0.513,0.513,0.513,0.513,0.513,0.513,0.513,0.513,0.513,0.513,0.486278087089578,0.513,0.513
0.514,0.514,0.514,0.514,0.514,0.514,0.514,0.514,0.514,0.514,0.48662487928732556,0.514,0.514
0.515,0.515,0.515,0.515,0.515,0.515,0.515,0.515,0.515,0.515,0.486996861635719,0.515,0.515
0.516,0.516,0.516,0.516,0.516,0.516,0.516,0.516,0.516,0.516,0.4873939285307987,0.516,0.516
0.517,0.517,0.517,0.517,0.517,0.517,0.517,0.517,0.517,0.517,0.4878159674764237,0.517,0.517
0.518,0.518,0.518,0.518,0.518,0.518,0.518,0.518,0.518,0.518,0.48826285916065876,0.518,0.518
0.519,0.519,0.519,0.519,0.519,0.519,0.519,0.519,0.519,0.519,0.4887344775365191,0.519,0.519
0.52,0.52,0.52,0.52,0.52,0.52,0.52,0.52,0.52,0.52,0.4892306899069768,0.52,0.52
0.521,0.521,0.521,0.521,0.521,0.521,0.521,0.521,0.521,0.521,0.48975135701412703,0.521,0.521
0.522,0.522,0.522,0.522,0.522,0.522,0.522,0.522,0.522,0.522,0.49029633313238485,0.522,0.522
0.523,0.523,0.523,0.523,0.523,0.523,0.523,0.523,0.523,0.523,0.4908654661656231,0.523,0.523
0.524,0.524,0.524,0.524,0.524,0.524,0.524,0.524,0.524,0.524,0.49145859774810563,0.524,0.524
0.525,0.525,0.525,0.525,0.525,0.525,0.525,0.525,0.525,0.525,0.49207556334911184,0.525,0.525
0.526,0.526,0.526,0.526,0.526,0.526,0.526,0.526,0.526,0.526,0.4927161923811108,0.526,0.526
0.527,0.527,0.527,0.527,0.527,0.527,0.527,0.527,0.527,0.527,0.49338030831136576,0.527,0.527
0.528,0.528,0.528,0.528,0.528,0.528,0.528,0.528,0.528,0.528,0.4940677287768238,0.528,0.528
0.529,0.529,0.529,0.529,0.529,0.529,0.529,0.529,0.529,0.529,0.49477826570216055,0.529,0.529
0.53,0.53,0.53,0.53,0.53,0.53,0.53,0.53,0.53,0.53,0.49551172542083965,0.53,0.53
0.531,0.531,0.531,0.531,0.531,0.531,0.531,0.531,0.531,0.531,0.496267908799036,0.531,0.531
0.532,0.532,0.532,0.532,0.532,0.532,0.532,0.532,0.532,0.532,0.49704661136229333,0.532,0.532
0.533,0.533,0.533,0.533,0.533,0.533,0.533,0.533,0.533,0.533,0.49784762342475325,0.533,0.533
0.534,0.534,0.534,0.534,0.534,0.534,0.534,0.534,0.534,0.534,0.49867073022081726,0.534,0.534
0.535,0.535,0.535,0.535,0.535,0.535,0.535,0.535,0.535,0.535,0.49951571203909145,0.535,0.535
0.536,0.536,0.536,0.536,0.536,0.536,0.536,0.536,0.536,0.536,0.5003823443584546,0.536,0.536
0.537,0.537,0.537,0.537,0.537,0.537,0.537,0.537,0.537,0.537,0.501270397986113,0.537,0.537
0.538,0.538,0.538,0.538,0.538,0.538,0.538,0.538,0.538,0.538,0.5021796391974717,0.538,0.538
0.539,0.539,0.539,0.539,0.539,0.539,0.539,0.539,0.539,0.539,0.5031098298776812,0.539,0.539
0.54,0.54,0.54,0.54,0.54,0.54,0.54,0.54,0.54,0.54,0.5040607276647089,0.54,0.54
0.541,0.541,0.541,0.541,0.541,0.541,0.541,0.541,0.541,0.541,0.5050320860937643,0.541,0.541
0.542,0.542,0.542,0.542,0.542,0.542,0.542,0.542,0.542,0.542,0.5060236547429517,0.542,0.542
0.543,0.543,0.543,0.543,0.543,0.543,0.543,0.543,0.543,0.543,0.5070351793799752,0.543,0.543
0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.544,0.5080664021097565,0.544,0.544
0.545,0.545,0.545,0.545,0.545,0.545,0.545,0.545,0.545,0.545,0.5091170615228177,0.545,0.545
0.546,0.546,0.546,0.546,0.546,0.546,0.546,0.546,0.546,0.546,0.5101868928442695,0.546,0.546
0.547,0.547,0.547,0.547,0.547,0.547,0.547,0.547,0.547,0.547,0.5112756280832668,0.547,0.547
0.548,0.548,0.548,0.548,0.548,0.548,0.548,0.548,0.548,0.548,0.5123829961827855,0.548,0.548
0.549,0.549,0.549,0.549,0.549,0.549,0.549,0.549,0.549,0.549,0.5135087231695705,0.549,0.549
0.55,0.55,0.55,0.55,0.55,0.55,0.55,0.55,0.55,0.55,0.5146525323041197,0.55,0.55
0.551,0.551,0.551,0.551,0.551,0.551,0.551,0.551,0.551,0.551,0.5158141442305638,0.551,0.551
0.552,0.552,0.552,0.552,0.552,0.552,0.552,0.552,0.552,0.552,0.5169932771262999,0.552,0.552
0.553,0.553,0.553,0.553,0.553,0.553,0.553,0.553,0.553,0.553,0.518189646851253,0.553,0.553
0.554,0.554,0.554,0.554,0.554,0.554,0.554,0.554,0.554,0.554,0.519402967096628,0.554,0.554
0.555,0.555,0.555,0.555,0.555,0.555,0.555,0.555,0.555,0.555,0.5206329495330236,0.555,0.555
0.556,0.556,0.556,0.556,0.556,0.556,0.556,0.556,0.556,0.556,0.5218793039577885,0.556,0.556
0.557,0.557,0.557,0.557,0.557,0.557,0.557,0.557,0.557,0.557,0.5231417384414907,0.557,0.557
0.558,0.558,0.558,0.558,0.558,0.558,0.558,0.558,0.558,0.558,0.5244199594733888,0.558,0.558
0.559,0.559,0.559,0.559,0.559,0.559,0.559,0.559,0.559,0.559,0.5257136721057775,0.559,0.559
0.56,0.56,0.56,0.56,0.56,0.56,0.56,0.56,0.56,0.56,0.5270225800971132,0.56,0.56
0.561,0.561,0.561,0.561,0.561,0.561,0.561,0.561,0.561,0.561,0.5283463860537976,0.561,0.561
0.562,0.562,0.562,0.562,0.562,0.562,0.562,0.562,0.562,0.562,0.5296847915705174,0.562,0.562
0.5630000000000001,0.5630000000000001,0.5630000000000001,0.5630000000000001,0.5630000000000001,0.5630000000000001,0.5630000000000001,0.5630000000000001,0.5630000000000001,0.5630000000000001,0.5310374973690459,0.5630000000000001,0.5630000000000001
0.5640000000000001,0.5640000000000001,0.5640000000000001,0.5640000000000001,0.5640000000000001,0.5640000000000001,0.5640000000000001,0.5640000000000001,0.5640000000000001,0.5640000000000001,0.5324042034354048,0.5640000000000001,0.5640000000000001
0.5650000000000001,0.5650000000000001,0.5650000000000001,0.5650000000000001,0.5650000000000001,0.5650000000000001,0.5650000000000001,0.5650000000000001,0.5650000000000001,0.5650000000000001,0.5337846091552887,0.5650000000000001,0.5650000000000001
0.5660000000000001,0.5660000000000001,0.5660000000000001,0.5660000000000001,0.5660000000000001,0.5660000000000001,0.5660000000000001,0.5660000000000001,0.5660000000000001,0.5660000000000001,0.5351784134476771,0.5660000000000001,0.5660000000000001
0.5670000000000001,0.5670000000000001,0.5670000000000001,0.5670000000000001,0.5670000000000001,0.5670000000000001,0.5670000000000001,0.5670000000000001,0.5670000000000001,0.5670000000000001,0.5365853148965388,0.5670000000000001,0.5670000000000001
0.5680000000000001,0.5680000000000001,0.5680000000000001,0.5680000000000001,0.5680000000000001,0.5680000000000001,0.5680000000000001,0.5680000000000001,0.5680000000000001,0.5680000000000001,0.5380050118805473,0.5680000000000001,0.5680000000000001
0.5690000000000001,0.5690000000000001,0.5690000000000001,0.5690000000000001,0.5690000000000001,0.5690000000000001,0.5690000000000001,0.5690000000000001,0.5690000000000001,0.5690000000000001,0.5394372027007348,0.5690000000000001,0.5690000000000001
0.5700000000000001,0.5700000000000001,0.5700000000000001,0.5700000000000001,0.5700000000000001,0.5700000000000001,0.5700000000000001,0.5700000000000001,0.5700000000000001,0.5700000000000001,0.5408815857060155,0.5700000000000001,0.5700000000000001
0.5710000000000001,0.5710000000000001,0.5710000000000001,0.5710000000000001,0.5710000000000001,0.5710000000000001,0.5710000000000001,0.5710000000000001,0.5710000000000001,0.5710000000000001,0.5423378594165031,0.5710000000000001,0.5710000000000001
0.5720000000000001,0.5720000000000001,0.5720000000000001,0.5720000000000001,0.5720000000000001,0.5720000000000001,0.5720000000000001,0.5720000000000001,0.5720000000000001,0.5720000000000001,0.5438057226445587,0.5720000000000001,0.5720000000000001
0.5730000000000001,0.5730000000000001,0.5730000000000001,0.5730000000000001,0.5730000000000001,0.5730000000000001,0.5730000000000001,0.5730000000000001,0.5730000000000001,0.5730000000000001,0.5452848746135134,0.5730000000000001,0.5730000000000001
0.5740000000000001,0.5740000000000001,0.5740000000000001,0.5740000000000001,0.5740000000000001,0.5740000000000001,0.5740000000000001,0.5740000000000001,0.5740000000000001,0.5740000000000001,0.5467750150740086,0.5740000000000001,0.5740000000000001
0.5750000000000001,0.5750000000000001,0.5750000000000001,0.5750000000000001,0.5750000000000001,0.5750000000000001,0.5750000000000001,0.5750000000000001,0.5750000000000001,0.5750000000000001,0.5482758444179006,0.5750000000000001,0.5750000000000001
0.5760000000000001,0.5760000000000001,0.5760000000000001,0.5760000000000001,0.5760000000000001,0.5760000000000001,0.5760000000000001,0.5760000000000001,0.5760000000000001,0.5760000000000001,0.5497870637896755,0.5750000000000001,0.5760000000000001
0.5770000000000001,0.5770000000000001,0.5770000000000001,0.5770000000000001,0.5770000000000001,0.5770000000000001,0.5770000000000001,0.5770000000000001,0.5770000000000001,0.5770000000000001,0.5513083751953467,0.5750000000000001,0.5770000000000001
0.5780000000000001,0.5780000000000001,0.5780000000000001,0.5780000000000001,0.5780000000000001,0.5780000000000001,0.5780000000000001,0.5780000000000001,0.5780000000000001,0.5780000000000001,0.5528394816087763,0.5750000000000001,0.5780000000000001
0.5790000000000001,0.5790000000000001,0.5790000000000001,0.5790000000000001,0.5790000000000001,0.5790000000000001,0.5790000000000001,0.5790000000000001,0.5790000000000001,0.5790000000000001,0.5543800870753954,0.5750000000000001,0.5790000000000001
0.58,0.58,0.58,0.58,0.58,0.58,0.58,0.58,0.58,0.58,0.5559298968132905,0.5750000000000001,0.58
0.581,0.581,0.581,0.581,0.581,0.581,0.581,0.581,0.581,0.581,0.5574886173116215,0.5750000000000001,0.581
0.582,0.582,0.582,0.582,0.582,0.582,0.582,0.582,0.582,0.582,0.5590559564263524,0.5750000000000001,0.582
0.583,0.583,0.583,0.583,0.583,0.583,0.583,0.583,0.583,0.583,0.5606316234732691,0.5750000000000001,0.583
0.584,0.584,0.584,0.584,0.584,0.584,0.584,0.584,0.584,0.584,0.5622153293182732,0.5750000000000001,0.584
0.585,0.585,0.585,0.585,0.585,0.585,0.585,0.585,0.585,0.585,0.5638067864649274,0.5750000000000001,0.585
0.586,0.586,0.586,0.586,0.586,0.586,0.586,0.586,0.586,0.586,0.5654057091392506,0.5750000000000001,0.586
0.587,0.587,0.587,0.587,0.587,0.587,0.587,0.587,0.587,0.587,0.5670118133717549,0.5750000000000001,0.587
0.588,0.588,0.588,0.588,0.588,0.588,0.588,0.588,0.588,0.588,0.5686248170767105,0.5750000000000001,0.588
0.589,0.589,0.589,0.589,0.589,0.589,0.589,0.589,0.589,0.589,0.5702444401286535,0.5750000000000001,0.589
0.59,0.59,0.59,0.59,0.59,0.59,0.59,0.59,0.59,0.59,0.571870404436124,0.5750000000000001,0.59
0.591,0.591,0.591,0.591,0.591,0.591,0.591,0.591,0.591,0.591,0.5735024340126442,0.5750000000000001,0.591
0.592,0.592,0.592,0.592,0.592,0.592,0.592,0.592,0.592,0.592,0.5751402550449528,0.5750000000000001,0.592
0.593,0.593,0.593,0.593,0.593,0.593,0.593,0.593,0.593,0.593,0.5767835959584918,0.5750000000000001,0.593
0.594,0.594,0.594,0.594,0.594,0.594,0.594,0.594,0.5934,0.594,0.5784321874801661,0.5750000000000001,0.594
0.595,0.595,0.595,0.595,0.595,0.595,0.595,0.595,0.5934,0.595,0.5800857626984013,0.5750000000000001,0.595
0.596,0.596,0.596,0.596,0.596,0.596,0.596,0.596,0.5934,0.596,0.5817440571204934,0.5750000000000001,0.596
0.597,0.597,0.597,0.597,0.597,0.597,0.597,0.597,0.5934,0.597,0.5834068087272996,0.5750000000000001,0.597
0.598,0.598,0.598,0.598,0.598,0.598,0.598,0.598,0.5934,0.598,0.585073758025272,0.5750000000000001,0.598
0.599,0.599,0.599,0.599,0.599,0.599,0.599,0.599,0.5934,0.599,0.5867446480958667,0.5750000000000001,0.599
0.6,0.6,0.6,0.6,0.6,0.6,0.6,0.6,0.5934,0.6,0.5884192246423621,0.5750000000000001,0.6
0.601,0.601,0.601,0.601,0.601,0.601,0.601,0.601,0.5934,0.601,0.590097236034097,0.5750000000000001,0.601
0.602,0.602,0.602,0.602,0.602,0.602,0.602,0.602,0.5934,0.602,0.591778433348183,0.5750000000000001,0.602
0.603,0.603,0.603,0.603,0.603,0.603,0.603,0.603,0.5934,0.603,0.5934625704087059,0.5750000000000001,0.603
0.604,0.604,0.604,0.604,0.604,0.604,0.604,0.604,0.5934,0.604,0.5951494038234504,0.5750000000000001,0.604
0.605,0.605,0.605,0.605,0.605,0.605,0.605,0.605,0.5934,0.605,0.5968386930182029,0.5750000000000001,0.605
0.606,0.606,0.606,0.606,0.606,0.606,0.606,0.606,0.5934,0.606,0.5985302002686409,0.5750000000000001,0.606
0.607,0.607,0.607,0.607,0.607,0.607,0.607,0.607,0.5934,0.607,0.6002236907298761,0.5750000000000001,0.607
0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.608,0.5934,0.608,0.6019189324636656,0.5750000000000001,0.608
0.609,0.609,0.609,0.609,0.609,0.609,0.609,0.609,0.5934,0.609,0.6036156964633524,0.5750000000000001,0.609
0.61,0.61,0.61,0.61,0.61,0.61,0.61,0.61,0.5934,0.61,0.6053137566765634,0.5750000000000001,0.61
0.611,0.611,0.611,0.611,0.611,0.611,0.611,0.611,0.5934,0.611,0.6070128900257119,0.5750000000000001,0.611
0.612,0.612,0.612,0.612,0.612,0.612,0.612,0.612,0.5934,0.612,0.6087128764263543,0.5750000000000001,0.612
0.613,0.613,0.613,0.613,0.613,0.613,0.613,0.613,0.5934,0.613,0.6104134988034329,0.5750000000000001,0.613
0.614,0.614,0.614,0.614,0.614,0.614,0.614,0.614,0.5934,0.614,0.6121145431054651,0.5750000000000001,0.614
0.615,0.615,0.615,0.615,0.615,0.615,0.615,0.615,0.5934,0.615,0.6138157983167085,0.5750000000000001,0.615
0.616,0.616,0.616,0.616,0.616,0.616,0.616,0.616,0.5934,0.616,0.6155170564673609,0.5750000000000001,0.616
0.617,0.617,0.617,0.617,0.617,0.617,0.617,0.617,0.5934,0.617,0.617,0.5750000000000001,0.617
0.618,0.618,0.618,0.618,0.618,0.618,0.618,0.618,0.5934,0.618,0.618,0.5750000000000001,0.618
0.619,0.619,0.619,0.619,0.619,0.619,0.619,0.619,0.5934,0.619,0.619,0.5750000000000001,0.619
0.62,0.62,0.62,0.62,0.62,0.62,0.62,0.62,0.5934,0.62,0.62,0.5750000000000001,0.62
0.621,0.621,0.621,0.621,0.621,0.621,0.621,0.621,0.5934,0.621,0.621,0.5750000000000001,0.621
0.622,0.622,0.622,0.622,0.622,0.622,0.622,0.622,0.5934,0.622,0.622,0.5750000000000001,0.622
0.623,0.623,0.623,0.623,0.623,0.623,0.623,0.623,0.5934,0.623,0.623,0.5750000000000001,0.623
0.624,0.624,0.624,0.624,0.624,0.624,0.624,0.624,0.5934,0.624,0.624,0.5750000000000001,0.624
0.625,0.625,0.625,0.625,0.625,0.625,0.625,0.625,0.5934,0.625,0.625,0.5750000000000001,0.625
0.626,0.626,0.626,0.626,0.626,0.626,0.626,0.626,0.5934,0.626,0.626,0.5750000000000001,0.626
0.627,0.627,0.627,0.627,0.627,0.627,0.627,0.627,0.5934,0.627,0.627,0.5750000000000001,0.627
0.628,0.628,0.628,0.628,0.628,0.628,0.628,0.628,0.5934,0.628,0.628,0.5750000000000001,0.628
0.629,0.629,0.629,0.629,0.629,0.629,0.629,0.629,0.5934,0.629,0.629,0.5750000000000001,0.629
0.63,0.63,0.63,0.63,0.63,0.63,0.63,0.63,0.5934,0.63,0.63,0.5750000000000001,0.63
0.631,0.631,0.631,0.631,0.631,0.631,0.631,0.631,0.5934,0.631,0.631,0.5750000000000001,0.631
0.632,0.632,0.632,0.632,0.632,0.632,0.632,0.632,0.5934,0.632,0.632,0.5750000000000001,0.632
0.633,0.633,0.633,0.633,0.633,0.633,0.633,0.633,0.5934,0.633,0.633,0.5750000000000001,0.633
0.634,0.634,0.634,0.634,0.634,0.634,0.634,0.634,0.5934,0.634,0.634,0.5750000000000001,0.634
0.635,0.635,0.635,0.635,0.635,0.635,0.635,0.635,0.5934,0.635,0.635,0.5750000000000001,0.635
0.636,0.636,0.636,0.636,0.636,0.636,0.636,0.636,0.5934,0.636,0.636,0.5750000000000001,0.636
0.637,0.637,0.637,0.637,0.637,0.637,0.637,0.637,0.5934,0.637,0.637,0.5750000000000001,0.637
0.638,0.638,0.638,0.638,0.638,0.638,0.638,0.638,0.5934,0.638,0.638,0.5750000000000001,0.638
0.639,0.639,0.639,0.639,0.639,0.639,0.639,0.639,0.5934,0.639,0.639,0.5750000000000001,0.639
0.64,0.64,0.64,0.64,0.64,0.64,0.64,0.64,0.5934,0.64,0.64,0.5750000000000001,0.64
0.641,0.641,0.641,0.641,0.641,0.641,0.641,0.641,0.5934,0.641,0.641,0.5750000000000001,0.641
0.642,0.642,0.642,0.642,0.642,0.642,0.642,0.642,0.5934,0.642,0.642,0.5750000000000001,0.642
0.643,0.643,0.643,0.643,0.643,0.643,0.643,0.643,0.5934,0.643,0.643,0.5750000000000001,0.643
0.644,0.644,0.644,0.644,0.644,0.644,0.644,0.644,0.5934,0.644,0.644,0.5750000000000001,0.644
0.645,0.645,0.645,0.645,0.645,0.645,0.645,0.645,0.5934,0.645,0.645,0.5750000000000001,0.645
0.646,0.646,0.646,0.646,0.646,0.646,0.646,0.646,0.5934,0.646,0.646,0.5750000000000001,0.646
0.647,0.647,0.647,0.647,0.647,0.647,0.647,0.647,0.5934,0.647,0.647,0.5750000000000001,0.647
0.648,0.648,0.648,0.648,0.648,0.648,0.648,0.648,0.5934,0.648,0.648,0.5750000000000001,0.648
0.649,0.649,0.649,0.649,0.649,0.649,0.649,0.649,0.5934,0.649,0.649,0.5750000000000001,0.649
0.65,0.65,0.65,0.65,0.65,0.65,0.65,0.65,0.5934,0.65,0.65,0.5750000000000001,0.65
0.651,0.651,0.651,0.651,0.651,0.651,0.651,0.651,0.5934,0.651,0.651,0.5750000000000001,0.651
0.652,0.652,0.652,0.652,0.652,0.652,0.652,0.652,0.5934,0.652,0.652,0.5750000000000001,0.652
0.653,0.653,0.653,0.653,0.653,0.653,0.653,0.653,0.5934,0.653,0.653,0.5750000000000001,0.653
0.654,0.654,0.654,0.654,0.654,0.654,0.654,0.654,0.5934,0.654,0.654,0.5750000000000001,0.654
0.655,0.655,0.655,0.655,0.655,0.655,0.655,0.655,0.5934,0.655,0.655,0.5750000000000001,0.655
0.656,0.656,0.656,0.656,0.656,0.656,0.656,0.656,0.5934,0.656,0.656,0.5750000000000001,0.656
0.657,0.657,0.657,0.657,0.657,0.657,0.657,0.657,0.5934,0.657,0.657,0.5750000000000001,0.657
0.658,0.658,0.658,0.658,0.658,0.658,0.658,0.658,0.5934,0.658,0.658,0.5750000000000001,0.658
0.659,0.659,0.659,0.659,0.659,0.659,0.659,0.659,0.5934,0.659,0.659,0.5750000000000001,0.659
0.66,0.66,0.66,0.66,0.66,0.66,0.66,0.66,0.5934,0.66,0.66,0.5750000000000001,0.66
0.661,0.661,0.661,0.661,0.661,0.661,0.661,0.661,0.5934,0.661,0.661,0.5750000000000001,0.661
0.662,0.662,0.662,0.662,0.662,0.662,0.662,0.662,0.5934,0.662,0.662,0.5750000000000001,0.662
0.663,0.663,0.663,0.663,0.663,0.663,0.663,0.663,0.5934,0.663,0.663,0.5750000000000001,0.663
0.664,0.664,0.664,0.664,0.664,0.664,0.664,0.664,0.5934,0.664,0.664,0.5750000000000001,0.664
0.665,0.665,0.665,0.665,0.665,0.665,0.665,0.665,0.5934,0.665,0.665,0.5750000000000001,0.665
0.666,0.666,0.666,0.666,0.666,0.666,0.666,0.666,0.5934,0.666,0.666,0.5750000000000001,0.666
0.667,0.667,0.667,0.667,0.667,0.667,0.667,0.667,0.5934,0.667,0.667,0.5750000000000001,0.667
0.668,0.668,0.668,0.668,0.668,0.668,0.668,0.668,0.5934,0.668,0.668,0.5750000000000001,0.668
0.669,0.669,0.669,0.669,0.669,0.669,0.669,0.669,0.5934,0.669,0.669,0.5750000000000001,0.669
0.67,0.67,0.67,0.67,0.67,0.67,0.67,0.67,0.5934,0.67,0.67,0.5750000000000001,0.67
0.671,0.671,0.671,0.671,0.671,0.671,0.671,0.671,0.5934,0.671,0.671,0.5750000000000001,0.671
0.672,0.672,0.672,0.672,0.672,0.672,0.672,0.672,0.5934,0.672,0.672,0.5750000000000001,0.672
0.673,0.673,0.673,0.673,0.673,0.673,0.673,0.673,0.5934,0.673,0.673,0.5750000000000001,0.673
0.674,0.674,0.674,0.674,0.674,0.674,0.674,0.674,0.5934,0.674,0.674,0.5750000000000001,0.674
0.675,0.675,0.675,0.675,0.675,0.675,0.675,0.675,0.5934,0.675,0.675,0.5750000000000001,0.675
0.676,0.676,0.676,0.676,0.676,0.676,0.676,0.676,0.5934,0.676,0.676,0.5750000000000001,0.676
0.6769999999999999,0.6769999999999999,0.6769999999999999,0.6769999999999999,0.6769999999999999,0.6769999999999999,0.6769999999999999,0.6769999999999999,0.5934,0.6769999999999999,0.6769999999999999,0.5750000000000001,0.6769999999999999
0.6779999999999999,0.6779999999999999,0.6779999999999999,0.6779999999999999,0.6779999999999999,0.6779999999999999,0.6779999999999999,0.6779999999999999,0.5934,0.6779999999999999,0.6779999999999999,0.5750000000000001,0.6779999999999999
0.6789999999999999,0.6789999999999999,0.6789999999999999,0.6789999999999999,0.6789999999999999,0.6789999999999999,0.6789999999999999,0.6789999999999999,0.5934,0.6789999999999999,0.6789999999999999,0.5750000000000001,0.6789999999999999
0.6799999999999999,0.6799999999999999,0.6799999999999999,0.6799999999999999,0.6799999999999999,0.6799999999999999,0.6799999999999999,0.6799999999999999,0.5934,0.6799999999999999,0.6799999999999999,0.5750000000000001,0.6799999999999999
0.6809999999999999,0.6809999999999999,0.6809999999999999,0.6809999999999999,0.6809999999999999,0.6809999999999999,0.6809999999999999,0.6809999999999999,0.5934,0.6809999999999999,0.6809999999999999,0.5750000000000001,0.6809999999999999
0.6819999999999999,0.6819999999999999,0.6819999999999999,0.6819999999999999,0.6819999999999999,0.6819999999999999,0.6819999999999999,0.6819999999999999,0.5934,0.6819999999999999,0.6819999999999999,0.5750000000000001,0.6819999999999999
0.6829999999999999,0.6829999999999999,0.6829999999999999,0.6829999999999999,0.6829999999999999,0.6829999999999999,0.6829999999999999,0.6829999999999999,0.5934,0.6829999999999999,0.6829999999999999,0.5750000000000001,0.6829999999999999
0.6839999999999999,0.6839999999999999,0.6839999999999999,0.6839999999999999,0.6839999999999999,0.6839999999999999,0.6839999999999999,0.6839999999999999,0.5934,0.6839999999999999,0.6839999999999999,0.5750000000000001,0.6839999999999999
0.6849999999999999,0.6849999999999999,0.6849999999999999,0.6849999999999999,0.6849999999999999,0.6849999999999999,0.6849999999999999,0.6849999999999999,0.5934,0.6849999999999999,0.6849999999999999,0.5750000000000001,0.6849999999999999
0.6859999999999999,0.6859999999999999,0.6859999999999999,0.6859999999999999,0.6859999999999999,0.6859999999999999,0.6859999999999999,0.6859999999999999,0.5934,0.6859999999999999,0.6859999999999999,0.5750000000000001,0.6859999999999999
0.6869999999999999,0.6869999999999999,0.6869999999999999,0.6869999999999999,0.6869999999999999,0.6869999999999999,0.6869999999999999,0.6869999999999999,0.5934,0.6869999999999999,0.6869999999999999,0.5750000000000001,0.6869999999999999
0.688,0.688,0.688,0.688,0.688,0.688,0.688,0.688,0.5934,0.688,0.688,0.5750000000000001,0.688
0.689,0.689,0.689,0.689,0.689,0.689,0.689,0.689,0.5934,0.689,0.689,0.5750000000000001,0.689
0.69,0.69,0.69,0.69,0.69,0.69,0.69,0.69,0.5934,0.69,0.69,0.5750000000000001,0.69
0.691,0.691,0.691,0.691,0.691,0.691,0.691,0.691,0.5934,0.691,0.691,0.5750000000000001,0.691
0.692,0.692,0.692,0.692,0.692,0.692,0.692,0.692,0.5934,0.692,0.692,0.5750000000000001,0.692
0.693,0.693,0.693,0.693,0.693,0.693,0.693,0.693,0.5934,0.693,0.693,0.5750000000000001,0.693
0.694,0.694,0.694,0.694,0.694,0.694,0.694,0.694,0.5934,0.694,0.694,0.5750000000000001,0.694
0.695,0.695,0.695,0.695,0.695,0.695,0.695,0.695,0.5934,0.695,0.695,0.5750000000000001,0.695
0.696,0.696,0.696,0.696,0.696,0.696,0.696,0.696,0.5934,0.696,0.696,0.5750000000000001,0.696
0.697,0.697,0.697,0.697,0.697,0.697,0.697,0.697,0.5934,0.697,0.697,0.5750000000000001,0.697
0.698,0.698,0.698,0.698,0.698,0.698,0.698,0.698,0.5934,0.698,0.698,0.5750000000000001,0.698
0.699,0.699,0.699,0.699,0.699,0.699,0.699,0.699,0.5934,0.699,0.699,0.5750000000000001,0.699
0.7,0.7,0.7,0.7,0.7,0.7,0.7,0.7,0.5934,0.7,0.7,0.5750000000000001,0.7
0.701,0.701,0.701,0.701,0.701,0.701,0.701,0.701,0.5934,0.701,0.701,0.5750000000000001,0.701
0.702,0.702,0.702,0.702,0.702,0.702,0.702,0.702,0.5934,0.702,0.702,0.5750000000000001,0.702
0.703,0.703,0.703,0.703,0.703,0.703,0.703,0.703,0.5934,0.703,0.703,0.5750000000000001,0.703
0.704,0.704,0.704,0.704,0.704,0.704,0.704,0.704,0.5934,0.704,0.704,0.5750000000000001,0.704
0.705,0.705,0.705,0.705,0.705,0.705,0.705,0.705,0.5934,0.705,0.705,0.5750000000000001,0.705
0.706,0.706,0.706,0.706,0.706,0.706,0.706,0.706,0.5934,0.706,0.706,0.5750000000000001,0.706
0.707,0.707,0.707,0.707,0.707,0.707,0.707,0.707,0.5934,0.707,0.707,0.5750000000000001,0.707
0.708,0.708,0.708,0.708,0.708,0.708,0.708,0.708,0.5934,0.708,0.708,0.5750000000000001,0.708
0.709,0.709,0.709,0.709,0.709,0.709,0.709,0.709,0.5934,0.709,0.709,0.5750000000000001,0.709
0.71,0.71,0.71,0.71,0.71,0.71,0.71,0.71,0.5934,0.71,0.71,0.5750000000000001,0.71
0.711,0.711,0.711,0.711,0.711,0.711,0.711,0.711,0.5934,0.711,0.711,0.5750000000000001,0.711
0.712,0.712,0.712,0.712,0.712,0.712,0.712,0.712,0.5934,0.712,0.712,0.5750000000000001,0.712
0.713,0.713,0.713,0.713,0.713,0.713,0.713,0.713,0.5934,0.713,0.713,0.5750000000000001,0.713
0.714,0.714,0.714,0.714,0.714,0.7134,0.714,0.714,0.5934,0.714,0.714,0.5750000000000001,0.714
0.715,0.715,0.715,0.715,0.715,0.7134,0.715,0.715,0.5934,0.715,0.715,0.5750000000000001,0.715
0.716,0.716,0.716,0.716,0.716,0.7134,0.716,0.716,0.5934,0.716,0.716,0.5750000000000001,0.716
0.717,0.717,0.717,0.717,0.717,0.7134,0.717,0.717,0.5934,0.717,0.717,0.5750000000000001,0.717
0.718,0.718,0.718,0.718,0.718,0.7134,0.718,0.718,0.5934,0.718,0.718,0.5750000000000001,0.718
0.719,0.719,0.719,0.719,0.719,0.7134,0.719,0.719,0.5934,0.719,0.719,0.5750000000000001,0.719
0.72,0.72,0.72,0.72,0.72,0.7134,0.72,0.72,0.5934,0.72,0.72,0.5750000000000001,0.72
0.721,0.721,0.721,0.721,0.721,0.7134,0.721,0.721,0.5934,0.721,0.721,0.5750000000000001,0.7202000000000001
0.722,0.722,0.722,0.722,0.722,0.7134,0.722,0.722,0.5934,0.722,0.722,0.5750000000000001,0.7202000000000001
0.723,0.723,0.723,0.723,0.723,0.7134,0.723,0.723,0.5934,0.723,0.723,0.5750000000000001,0.7202000000000001
0.724,0.724,0.724,0.724,0.724,0.7134,0.724,0.724,0.5934,0.724,0.724,0.5750000000000001,0.7202000000000001
0.725,0.725,0.725,0.725,0.725,0.7134,0.725,0.725,0.5934,0.725,0.725,0.5750000000000001,0.7202000000000001
0.726,0.726,0.726,0.726,0.726,0.7134,0.726,0.726,0.5934,0.726,0.726,0.5750000000000001,0.7202000000000001
0.727,0.727,0.727,0.727,0.727,0.7134,0.727,0.727,0.5934,0.727,0.727,0.5750000000000001,0.7202000000000001
0.728,0.728,0.728,0.728,0.728,0.7134,0.728,0.728,0.5934,0.728,0.728,0.5750000000000001,0.7202000000000001
0.729,0.729,0.729,0.729,0.729,0.7134,0.729,0.729,0.5934,0.729,0.729,0.5750000000000001,0.7202000000000001
0.73,0.73,0.73,0.73,0.73,0.7134,0.73,0.73,0.5934,0.73,0.73,0.5750000000000001,0.7202000000000001
0.731,0.731,0.731,0.731,0.731,0.7134,0.731,0.731,0.5934,0.731,0.731,0.5750000000000001,0.7202000000000001
0.732,0.732,0.732,0.732,0.732,0.7134,0.732,0.732,0.5934,0.732,0.732,0.5750000000000001,0.7202000000000001
0.733,0.733,0.733,0.733,0.733,0.7134,0.733,0.733,0.5934,0.733,0.733,0.5750000000000001,0.7202000000000001
0.734,0.734,0.734,0.734,0.734,0.7134,0.734,0.734,0.5934,0.734,0.734,0.5750000000000001,0.7202000000000001
0.735,0.735,0.735,0.735,0.735,0.7134,0.735,0.735,0.5934,0.735,0.735,0.5750000000000001,0.7202000000000001
0.736,0.736,0.736,0.736,0.736,0.7134,0.736,0.736,0.5934,0.736,0.736,0.5750000000000001,0.7202000000000001
0.737,0.737,0.737,0.737,0.737,0.7134,0.737,0.737,0.5934,0.737,0.737,0.5750000000000001,0.7202000000000001
0.738,0.738,0.738,0.738,0.738,0.7134,0.738,0.738,0.5934,0.737,0.738,0.5750000000000001,0.7202000000000001
0.739,0.739,0.739,0.739,0.739,0.7134,0.739,0.739,0.5934,0.737,0.739,0.5750000000000001,0.7202000000000001
0.74,0.74,0.74,0.74,0.74,0.7134,0.74,0.74,0.5934,0.737,0.74,0.5750000000000001,0.7202000000000001
0.741,0.741,0.741,0.741,0.741,0.7134,0.741,0.741,0.5934,0.737,0.741,0.5750000000000001,0.7202000000000001
0.742,0.742,0.742,0.742,0.742,0.7134,0.742,0.742,0.5934,0.737,0.742,0.5750000000000001,0.7202000000000001
0.743,0.743,0.743,0.743,0.743,0.7134,0.743,0.743,0.5934,0.737,0.743,0.5750000000000001,0.7202000000000001
0.744,0.744,0.744,0.744,0.744,0.7134,0.744,0.744,0.5934,0.737,0.744,0.5750000000000001,0.7202000000000001
0.745,0.745,0.745,0.745,0.745,0.7134,0.745,0.745,0.5934,0.737,0.745,0.5750000000000001,0.7202000000000001
0.746,0.746,0.746,0.746,0.746,0.7134,0.746,0.746,0.5934,0.737,0.746,0.5750000000000001,0.7202000000000001
0.747,0.747,0.747,0.747,0.747,0.7134,0.747,0.747,0.5934,0.737,0.747,0.5750000000000001,0.7202000000000001
0.748,0.748,0.748,0.748,0.748,0.7134,0.748,0.748,0.5934,0.737,0.748,0.5750000000000001,0.7202000000000001
0.749,0.749,0.749,0.749,0.749,0.7134,0.749,0.749,0.5934,0.737,0.749,0.5750000000000001,0.7202000000000001
0.75,0.75,0.75,0.75,0.75,0.7134,0.75,0.75,0.5934,0.737,0.75,0.5750000000000001,0.7202000000000001
0.751,0.751,0.751,0.751,0.751,0.7134,0.751,0.751,0.5934,0.737,0.751,0.5750000000000001,0.7202000000000001
0.752,0.752,0.752,0.752,0.752,0.7134,0.752,0.752,0.5934,0.737,0.752,0.5750000000000001,0.7202000000000001
0.753,0.753,0.753,0.753,0.753,0.7134,0.753,0.753,0.5934,0.737,0.753,0.5750000000000001,0.7202000000000001
0.754,0.754,0.754,0.754,0.754,0.7134,0.754,0.754,0.5934,0.737,0.754,0.5750000000000001,0.7202000000000001
0.755,0.755,0.755,0.755,0.755,0.7134,0.755,0.755,0.5934,0.737,0.755,0.5750000000000001,0.7202000000000001
0.756,0.756,0.756,0.756,0.756,0.7134,0.756,0.756,0.5934,0.737,0.756,0.5750000000000001,0.7202000000000001
0.757,0.757,0.757,0.757,0.757,0.7134,0.757,0.757,0.5934,0.737,0.757,0.5750000000000001,0.7202000000000001
0.758,0.758,0.758,0.758,0.758,0.7134,0.758,0.758,0.5934,0.737,0.758,0.5750000000000001,0.7202000000000001
0.759,0.759,0.759,0.759,0.759,0.7134,0.759,0.759,0.5934,0.737,0.759,0.5750000000000001,0.7202000000000001
0.76,0.76,0.76,0.76,0.76,0.7134,0.76,0.76,0.5934,0.737,0.76,0.5750000000000001,0.7202000000000001
0.761,0.761,0.761,0.761,0.761,0.7134,0.761,0.761,0.5934,0.737,0.761,0.5750000000000001,0.7202000000000001
0.762,0.762,0.762,0.762,0.762,0.7134,0.762,0.762,0.5934,0.737,0.762,0.5750000000000001,0.7202000000000001
0.763,0.763,0.763,0.763,0.763,0.7134,0.763,0.763,0.5934,0.737,0.763,0.5750000000000001,0.7202000000000001
0.764,0.764,0.764,0.764,0.764,0.7134,0.764,0.764,0.5934,0.737,0.764,0.5750000000000001,0.7202000000000001
0.765,0.765,0.765,0.765,0.765,0.7134,0.765,0.765,0.5934,0.737,0.765,0.5750000000000001,0.7202000000000001
0.766,0.766,0.766,0.766,0.766,0.7134,0.766,0.766,0.5934,0.737,0.766,0.5750000000000001,0.7202000000000001
0.767,0.767,0.767,0.767,0.767,0.7134,0.767,0.767,0.5934,0.737,0.767,0.5750000000000001,0.7202000000000001
0.768,0.768,0.768,0.768,0.768,0.7134,0.768,0.768,0.5934,0.737,0.768,0.5750000000000001,0.7202000000000001
0.769,0.769,0.769,0.769,0.769,0.7134,0.769,0.769,0.5934,0.737,0.769,0.5750000000000001,0.7202000000000001
0.77,0.77,0.77,0.77,0.77,0.7134,0.77,0.77,0.5934,0.737,0.77,0.5750000000000001,0.7202000000000001
0.771,0.771,0.771,0.771,0.771,0.7134,0.771,0.771,0.5934,0.737,0.771,0.5750000000000001,0.7202000000000001
0.772,0.772,0.772,0.772,0.772,0.7134,0.772,0.772,0.5934,0.737,0.772,0.5750000000000001,0.7202000000000001
0.773,0.773,0.773,0.773,0.773,0.7134,0.773,0.773,0.5934,0.737,0.773,0.5750000000000001,0.7202000000000001
0.774,0.774,0.774,0.774,0.774,0.7134,0.774,0.774,0.5934,0.737,0.774,0.5750000000000001,0.7202000000000001
0.775,0.775,0.775,0.775,0.775,0.7134,0.775,0.775,0.5934,0.737,0.775,0.5750000000000001,0.7202000000000001
0.776,0.776,0.776,0.776,0.776,0.7134,0.776,0.776,0.5934,0.737,0.776,0.5750000000000001,0.7202000000000001
0.777,0.777,0.777,0.777,0.777,0.7134,0.777,0.777,0.5934,0.737,0.777,0.5750000000000001,0.7202000000000001
0.778,0.778,0.778,0.778,0.778,0.7134,0.778,0.778,0.5934,0.737,0.778,0.5750000000000001,0.7202000000000001
0.779,0.779,0.779,0.779,0.779,0.7134,0.779,0.779,0.5934,0.737,0.779,0.5750000000000001,0.7202000000000001
0.78,0.78,0.78,0.78,0.78,0.7134,0.78,0.78,0.5934,0.737,0.78,0.5750000000000001,0.7202000000000001
0.781,0.781,0.781,0.781,0.781,0.7134,0.781,0.781,0.5934,0.737,0.781,0.5750000000000001,0.7202000000000001
0.782,0.782,0.782,0.782,0.782,0.7134,0.782,0.782,0.5934,0.737,0.782,0.5750000000000001,0.7202000000000001
0.783,0.783,0.783,0.783,0.783,0.7134,0.783,0.783,0.5934,0.737,0.783,0.5750000000000001,0.7202000000000001
0.784,0.784,0.784,0.784,0.784,0.7134,0.784,0.784,0.5934,0.737,0.784,0.5750000000000001,0.7202000000000001
0.785,0.785,0.785,0.785,0.785,0.7134,0.785,0.785,0.5934,0.737,0.785,0.5750000000000001,0.7202000000000001
0.786,0.786,0.786,0.786,0.786,0.7134,0.786,0.786,0.5934,0.737,0.786,0.5750000000000001,0.7202000000000001
0.787,0.787,0.787,0.787,0.787,0.7134,0.787,0.787,0.5934,0.737,0.787,0.5750000000000001,0.7202000000000001
0.788,0.788,0.788,0.788,0.788,0.7134,0.788,0.788,0.5934,0.737,0.788,0.5750000000000001,0.7202000000000001
0.789,0.789,0.789,0.789,0.789,0.7134,0.789,0.789,0.5934,0.737,0.789,0.5750000000000001,0.7202000000000001
0.79,0.79,0.79,0.79,0.79,0.7134,0.79,0.79,0.5934,0.737,0.79,0.5750000000000001,0.7202000000000001
0.791,0.791,0.791,0.791,0.791,0.7134,0.791,0.791,0.5934,0.737,0.791,0.5750000000000001,0.7202000000000001
0.792,0.792,0.792,0.792,0.792,0.7134,0.792,0.792,0.5934,0.737,0.792,0.5750000000000001,0.7202000000000001
0.793,0.793,0.793,0.793,0.793,0.7134,0.793,0.793,0.5934,0.737,0.793,0.5750000000000001,0.7202000000000001
0.794,0.794,0.794,0.794,0.794,0.7134,0.794,0.794,0.5934,0.737,0.794,0.5750000000000001,0.7202000000000001
0.795,0.795,0.795,0.795,0.795,0.7134,0.795,0.795,0.5934,0.737,0.795,0.5750000000000001,0.7202000000000001
0.796,0.796,0.796,0.796,0.796,0.7134,0.796,0.796,0.5934,0.737,0.796,0.5750000000000001,0.7202000000000001
0.797,0.797,0.797,0.797,0.797,0.7134,0.797,0.797,0.5934,0.737,0.797,0.5750000000000001,0.7202000000000001
0.798,0.798,0.798,0.798,0.798,0.7134,0.798,0.798,0.5934,0.737,0.798,0.5750000000000001,0.7202000000000001
0.799,0.799,0.799,0.799,0.799,0.7134,0.799,0.799,0.5934,0.737,0.799,0.5750000000000001,0.7202000000000001
0.8,0.8,0.8,0.8,0.8,0.7134,0.8,0.8,0.5934,0.737,0.8,0.5750000000000001,0.7202000000000001
0.801,0.801,0.801,0.801,0.801,0.7134,0.801,0.801,0.5934,0.737,0.801,0.5750000000000001,0.7202000000000001
0.802,0.802,0.802,0.802,0.802,0.7134,0.802,0.802,0.5934,0.737,0.802,0.5750000000000001,0.7202000000000001
0.803,0.803,0.803,0.803,0.803,0.7134,0.803,0.803,0.5934,0.737,0.803,0.5750000000000001,0.7202000000000001
0.8039999999999999,0.8039999999999999,0.8039999999999999,0.8039999999999999,0.8039999999999999,0.7134,0.8039999999999999,0.8039999999999999,0.5934,0.737,0.8039999999999999,0.5750000000000001,0.7202000000000001
0.8049999999999999,0.8049999999999999,0.8049999999999999,0.8049999999999999,0.8049999999999999,0.7134,0.8049999999999999,0.8049999999999999,0.5934,0.737,0.8049999999999999,0.5750000000000001,0.7202000000000001
0.8059999999999999,0.8059999999999999,0.8059999999999999,0.8059999999999999,0.8059999999999999,0.7134,0.8059999999999999,0.8059999999999999,0.5934,0.737,0.8059999999999999,0.5750000000000001,0.7202000000000001
0.8069999999999999,0.8069999999999999,0.8069999999999999,0.8069999999999999,0.8069999999999999,0.7134,0.8069999999999999,0.8069999999999999,0.5934,0.737,0.8069999999999999,0.5750000000000001,0.7202000000000001
0.8079999999999999,0.8079999999999999,0.8079999999999999,0.8079999999999999,0.8079999999999999,0.7134,0.8079999999999999,0.8079999999999999,0.5934,0.737,0.8079999999999999,0.5750000000000001,0.7202000000000001
0.8089999999999999,0.8089999999999999,0.8089999999999999,0.8089999999999999,0.8089999999999999,0.7134,0.8089999999999999,0.8089999999999999,0.5934,0.737,0.8089999999999999,0.5750000000000001,0.7202000000000001
0.8099999999999999,0.8099999999999999,0.8099999999999999,0.8099999999999999,0.8099999999999999,0.7134,0.8099999999999999,0.8099999999999999,0.5934,0.737,0.8099999999999999,0.5750000000000001,0.7202000000000001
0.8109999999999999,0.8109999999999999,0.8109999999999999,0.8109999999999999,0.8109999999999999,0.7134,0.8109999999999999,0.8109999999999999,0.5934,0.737,0.8109999999999999,0.5750000000000001,0.7202000000000001
0.8119999999999999,0.8119999999999999,0.8119999999999999,0.8119999999999999,0.8119999999999999,0.7134,0.8119999999999999,0.8119999999999999,0.5934,0.737,0.8119999999999999,0.5750000000000001,0.7202000000000001
0.813,0.813,0.813,0.813,0.813,0.7134,0.813,0.813,0.5934,0.737,0.813,0.5750000000000001,0.7202000000000001
0.814,0.814,0.814,0.814,0.814,0.7134,0.814,0.814,0.5934,0.737,0.814,0.5750000000000001,0.7202000000000001
0.815,0.815,0.815,0.815,0.815,0.7134,0.815,0.815,0.5934,0.737,0.815,0.5750000000000001,0.7202000000000001
0.816,0.816,0.816,0.816,0.816,0.7134,0.816,0.816,0.5934,0.737,0.816,0.5750000000000001,0.7202000000000001
0.817,0.817,0.817,0.817,0.817,0.7134,0.817,0.817,0.5934,0.737,0.817,0.5750000000000001,0.7202000000000001
0.818,0.818,0.818,0.818,0.818,0.7134,0.818,0.818,0.5934,0.737,0.818,0.5750000000000001,0.7202000000000001
0.819,0.819,0.819,0.819,0.819,0.7134,0.819,0.819,0.5934,0.737,0.819,0.5750000000000001,0.7202000000000001
0.82,0.82,0.82,0.82,0.82,0.7134,0.82,0.82,0.5934,0.737,0.82,0.5750000000000001,0.7202000000000001
0.821,0.821,0.821,0.821,0.821,0.7134,0.821,0.821,0.5934,0.737,0.821,0.5750000000000001,0.7202000000000001
0.822,0.822,0.822,0.822,0.822,0.7134,0.822,0.822,0.5934,0.737,0.822,0.5750000000000001,0.7202000000000001
0.823,0.823,0.823,0.823,0.823,0.7134,0.823,0.823,0.5934,0.737,0.823,0.5750000000000001,0.7202000000000001
0.824,0.824,0.824,0.824,0.824,0.7134,0.824,0.824,0.5934,0.737,0.824,0.5750000000000001,0.7202000000000001
0.825,0.825,0.825,0.825,0.825,0.7134,0.825,0.825,0.5934,0.737,0.825,0.5750000000000001,0.7202000000000001
0.826,0.826,0.826,0.826,0.826,0.7134,0.826,0.826,0.5934,0.737,0.826,0.5750000000000001,0.7202000000000001
0.827,0.827,0.827,0.827,0.827,0.7134,0.827,0.827,0.5934,0.737,0.827,0.5750000000000001,0.7202000000000001
0.828,0.828,0.828,0.828,0.828,0.7134,0.828,0.828,0.5934,0.737,0.828,0.5750000000000001,0.7202000000000001
0.829,0.829,0.829,0.829,0.829,0.7134,0.829,0.829,0.5934,0.737,0.829,0.5750000000000001,0.7202000000000001
0.83,0.83,0.83,0.83,0.83,0.7134,0.83,0.83,0.5934,0.737,0.83,0.5750000000000001,0.7202000000000001
0.831,0.831,0.831,0.831,0.831,0.7134,0.831,0.831,0.5934,0.737,0.8301656501198306,0.5750000000000001,0.7202000000000001
0.832,0.832,0.832,0.832,0.832,0.7134,0.832,0.832,0.5934,0.737,0.8301748330219387,0.5750000000000001,0.7202000000000001
0.833,0.833,0.833,0.833,0.833,0.7134,0.833,0.833,0.5934,0.737,0.8301714853241867,0.5750000000000001,0.7202000000000001
0.834,0.834,0.834,0.834,0.834,0.7134,0.834,0.834,0.5934,0.737,0.8301554767549477,0.5750000000000001,0.7202000000000001
0.835,0.835,0.835,0.835,0.835,0.7134,0.835,0.835,0.5934,0.737,0.83012667319258,0.5750000000000001,0.7202000000000001
0.836,0.836,0.836,0.836,0.836,0.7134,0.836,0.836,0.5934,0.737,0.830084936550626,0.5750000000000001,0.7202000000000001
0.837,0.837,0.837,0.837,0.837,0.7134,0.837,0.837,0.5934,0.737,0.8300301246588525,0.5750000000000001,0.7202000000000001
0.838,0.838,0.838,0.838,0.838,0.7134,0.838,0.838,0.5934,0.737,0.8299620911399526,0.5750000000000001,0.7202000000000001
0.839,0.839,0.839,0.839,0.839,0.7134,0.839,0.839,0.5934,0.737,0.8298806852817098,0.5750000000000001,0.7202000000000001
0.84,0.84,0.84,0.84,0.84,0.7134,0.84,0.84,0.5934,0.737,0.8297857519044327,0.5750000000000001,0.7202000000000001
0.841,0.841,0.841,0.841,0.841,0.7134,0.841,0.841,0.5934,0.737,0.8296771312234421,0.5750000000000001,0.7202000000000001
0.842,0.842,0.842,0.842,0.842,0.7134,0.842,0.842,0.5934,0.737,0.8295546587063931,0.5750000000000001,0.7202000000000001
0.843,0.843,0.843,0.843,0.843,0.7134,0.843,0.843,0.5934,0.737,0.8294181649251975,0.5750000000000001,0.7202000000000001
0.844,0.844,0.844,0.844,0.844,0.7134,0.844,0.844,0.5934,0.737,0.8292674754023022,0.5750000000000001,0.7202000000000001
0.845,0.845,0.845,0.845,0.845,0.7134,0.845,0.845,0.5934,0.737,0.8291024104510685,0.5750000000000001,0.7202000000000001
0.846,0.846,0.846,0.846,0.846,0.7134,0.846,0.846,0.5934,0.737,0.828922785009975,0.5750000000000001,0.7202000000000001
0.847,0.847,0.847,0.847,0.847,0.7134,0.847,0.847,0.5934,0.737,0.8287284084703705,0.5750000000000001,0.7202000000000001
0.848,0.848,0.848,0.848,0.848,0.7134,0.848,0.848,0.5934,0.737,0.828519084497466,0.5750000000000001,0.7202000000000001
0.849,0.849,0.849,0.849,0.849,0.7134,0.849,0.849,0.5934,0.737,0.8282946108442583,0.5750000000000001,0.7202000000000001
0.85,0.85,0.85,0.85,0.85,0.7134,0.85,0.85,0.5934,0.737,0.8280547791580495,0.5750000000000001,0.7202000000000001
0.851,0.851,0.851,0.851,0.851,0.7134,0.851,0.851,0.5934,0.737,0.827799374779213,0.5750000000000001,0.7202000000000001
0.852,0.852,0.852,0.852,0.852,0.7134,0.852,0.852,0.5934,0.737,0.8275281765318386,0.5750000000000001,0.7202000000000001
0.853,0.853,0.853,0.853,0.853,0.7134,0.853,0.853,0.5934,0.737,0.8272409565058665,0.5750000000000001,0.7202000000000001
0.854,0.854,0.854,0.854,0.854,0.7134,0.854,0.854,0.5934,0.737,0.8269374798302991,0.5750000000000001,0.7202000000000001
0.855,0.855,0.855,0.855,0.855,0.7134,0.855,0.855,0.5934,0.737,0.8266175044370629,0.5750000000000001,0.7202000000000001
0.856,0.856,0.856,0.856,0.856,0.7134,0.856,0.856,0.5934,0.737,0.8262807808150576,0.5750000000000001,0.7202000000000001
0.857,0.857,0.857,0.857,0.857,0.7134,0.857,0.857,0.5934,0.737,0.8259270517539143,0.5750000000000001,0.7202000000000001
0.858,0.858,0.858,0.858,0.858,0.7134,0.858,0.858,0.5934,0.737,0.8255560520769538,0.5750000000000001,0.7202000000000001
0.859,0.859,0.859,0.859,0.859,0.7134,0.859,0.859,0.5934,0.737,0.825167508362805,0.5750000000000001,0.7202000000000001
0.86,0.86,0.86,0.86,0.86,0.7134,0.86,0.86,0.5934,0.737,0.8247611386551151,0.5750000000000001,0.7202000000000001
0.861,0.861,0.861,0.861,0.861,0.7134,0.861,0.861,0.5934,0.737,0.8243366521597523,0.5750000000000001,0.7202000000000001
0.862,0.862,0.862,0.862,0.862,0.7134,0.862,0.8617795389594951,0.5934,0.737,0.8238937489288631,0.5750000000000001,0.7202000000000001
0.863,0.863,0.863,0.863,0.863,0.7134,0.863,0.861317909561742,0.5934,0.737,0.8234321195311101,0.5750000000000001,0.7202000000000001
0.864,0.864,0.864,0.864,0.864,0.7134,0.864,0.8608372347380115,0.5934,0.737,0.8229514447073796,0.5750000000000001,0.7202000000000001
0.865,0.865,0.865,0.865,0.865,0.7134,0.865,0.8603371850418355,0.5934,0.737,0.8224513950112036,0.5750000000000001,0.7202000000000001
0.866,0.866,0.866,0.866,0.866,0.7134,0.866,0.8598174204637259,0.5934,0.737,0.8219316304330939,0.5750000000000001,0.7202000000000001
0.867,0.867,0.867,0.867,0.867,0.7134,0.867,0.8592775900385761,0.5934,0.737,0.8213918000079441,0.5750000000000001,0.7202000000000001
0.868,0.868,0.868,0.868,0.868,0.7134,0.868,0.8587173314352267,0.5934,0.737,0.8208315414045947,0.5750000000000001,0.7202000000000001
0.869,0.869,0.869,0.869,0.869,0.7134,0.869,0.8581362705272458,0.5934,0.737,0.8202504804966139,0.5750000000000001,0.7202000000000001
0.87,0.87,0.87,0.87,0.87,0.7134,0.87,0.8575340209439059,0.5934,0.737,0.8196482309132738,0.5750000000000001,0.7202000000000001
0.871,0.871,0.871,0.871,0.871,0.7134,0.871,0.8569101836002837,0.5934,0.737,0.8190243935696517,0.5750000000000001,0.7202000000000001
0.872,0.872,0.872,0.872,0.872,0.7134,0.872,0.8562643462053429,0.5934,0.737,0.8183785561747109,0.5750000000000001,0.7202000000000001
0.873,0.873,0.873,0.873,0.873,0.7134,0.873,0.8555960827467777,0.5934,0.737,0.8177102927161457,0.5750000000000001,0.7202000000000001
0.874,0.874,0.874,0.874,0.874,0.7134,0.874,0.8549049529513314,0.5934,0.737,0.8170191629206994,0.5750000000000001,0.7202000000000001
0.875,0.875,0.875,0.875,0.875,0.7134,0.875,0.8541905017192143,0.5934,0.737,0.8163047116885823,0.5750000000000001,0.7202000000000001
0.876,0.876,0.876,0.876,0.876,0.7134,0.876,0.8534522585311538,0.5934,0.737,0.815566468500522,0.5750000000000001,0.7202000000000001
0.877,0.877,0.877,0.877,0.877,0.7134,0.877,0.8526897368265223,0.5934,0.737,0.8148039467958903,0.5750000000000001,0.7202000000000001
0.878,0.878,0.878,0.878,0.878,0.7134,0.878,0.8519024333508798,0.5934,0.737,0.8140166433202478,0.5750000000000001,0.7202000000000001
0.879,0.879,0.879,0.879,0.879,0.7134,0.879,0.8510898274711631,0.5934,0.737,0.8132040374405312,0.5750000000000001,0.7202000000000001
0.88,0.88,0.88,0.88,0.88,0.7134,0.88,0.85025138045663,0.5934,0.737,0.8123655904259979,0.5750000000000001,0.7202000000000001
0.881,0.881,0.881,0.881,0.881,0.7134,0.881,0.8493865347235445,0.5934,0.737,0.8115007446929126,0.5750000000000001,0.7202000000000001
0.882,0.882,0.882,0.882,0.882,0.7134,0.882,0.8484947130414533,0.5934,0.737,0.8106089230108213,0.5750000000000001,0.7202000000000001
0.883,0.883,0.883,0.883,0.883,0.7134,0.883,0.8475753176987493,0.5934,0.737,0.8096895276681173,0.5750000000000001,0.7202000000000001
0.884,0.884,0.884,0.884,0.884,0.7134,0.884,0.8466277296250718,0.5934,0.737,0.8087419395944399,0.5750000000000001,0.7202000000000001
0.885,0.885,0.885,0.885,0.885,0.7134,0.885,0.8456513074679075,0.5934,0.737,0.8077655174372755,0.5750000000000001,0.7202000000000001
0.886,0.886,0.886,0.886,0.886,0.7134,0.886,0.8446453866205827,0.5934,0.737,0.8067595965899508,0.5750000000000001,0.7202000000000001
0.887,0.887,0.887,0.887,0.887,0.7134,0.887,0.8436092781986368,0.5934,0.737,0.8057234881680049,0.5750000000000001,0.7202000000000001
0.888,0.888,0.888,0.888,0.888,0.7134,0.888,0.8425422679613448,0.5934,0.737,0.8046564779307128,0.5750000000000001,0.7202000000000001
0.889,0.889,0.889,0.889,0.889,0.7134,0.889,0.841443615174935,0.5934,0.737,0.8035578251443031,0.5750000000000001,0.7202000000000001
0.89,0.89,0.89,0.89,0.89,0.7134,0.89,0.8403125514137836,0.5934,0.737,0.8024267613831516,0.5750000000000001,0.7202000000000001
0.891,0.891,0.891,0.891,0.891,0.7134,0.891,0.83914827929561,0.5934,0.737,0.801262489264978,0.5750000000000001,0.7202000000000001
0.892,0.892,0.892,0.892,0.892,0.7134,0.892,0.8379499711463877,0.5934,0.737,0.8000641811157556,0.5750000000000001,0.7202000000000001
0.893,0.893,0.893,0.893,0.893,0.7134,0.893,0.8367167675903764,0.5934,0.737,0.7988309775597444,0.5750000000000001,0.7202000000000001
0.894,0.894,0.894,0.894,0.894,0.7134,0.894,0.8354477760603274,0.5934,0.737,0.7975619860296954,0.5750000000000001,0.7202000000000001
0.895,0.895,0.895,0.895,0.895,0.7134,0.895,0.8341420692225403,0.5934,0.737,0.7962562791919083,0.5750000000000001,0.7202000000000001
0.896,0.896,0.896,0.896,0.896,0.7134,0.896,0.8327986833110398,0.5934,0.737,0.7949128932804079,0.5750000000000001,0.7202000000000001
0.897,0.897,0.897,0.897,0.897,0.7134,0.897,0.8314166163646954,0.5934,0.737,0.7935308263340634,0.5750000000000001,0.7202000000000001
0.898,0.898,0.898,0.898,0.898,0.7134,0.898,0.8299948263606204,0.5934,0.737,0.7921090363299885,0.5750000000000001,0.7202000000000001
0.899,0.899,0.899,0.899,0.899,0.7134,0.899,0.8285322292366661,0.5934,0.737,0.7906464392060342,0.5750000000000001,0.7202000000000001
0.9,0.9,0.9,0.9,0.9,0.7134,0.9,0.8270276967952405,0.5934,0.737,0.7891419067646085,0.5750000000000001,0.7202000000000001


==> figures/data/unknown_gamma_prices_beta12.csv <==
s,robust,g01,g03,g05,g07,g09
0.0000,0.3333,0.3333,0.3333,0.3333,0.3333,0.3333
0.0050,0.3333,0.3333,0.3333,0.3333,0.3333,0.3333
0.0100,0.3333,0.3333,0.3333,0.3333,0.3333,0.3333
0.0150,0.3333,0.0150,0.3333,0.3333,0.3333,0.3333
0.0200,0.3333,0.0200,0.3333,0.3333,0.3333,0.3333
0.0250,0.3333,0.0250,0.3333,0.3333,0.3333,0.3333
0.0300,0.3333,0.0300,0.3333,0.3333,0.3333,0.3333
0.0350,0.3333,0.0350,0.3333,0.3333,0.3333,0.3333
0.0400,0.3333,0.0400,0.3333,0.3333,0.3333,0.3333
0.0450,0.3333,0.0450,0.3333,0.3333,0.3333,0.3333
0.0500,0.3333,0.0500,0.0500,0.3333,0.3333,0.3333
0.0550,0.3333,0.0550,0.0550,0.3333,0.3333,0.3333
0.0600,0.3333,0.0600,0.0600,0.3333,0.3333,0.3333
0.0650,0.3333,0.0650,0.0650,0.3333,0.3333,0.3333
0.0700,0.3333,0.0700,0.0700,0.3333,0.3333,0.3333
0.0750,0.3333,0.0750,0.0750,0.3333,0.3333,0.3333
0.0800,0.3333,0.0800,0.0800,0.3333,0.3333,0.3333
0.0850,0.0850,0.0850,0.0850,0.0850,0.3333,0.3333
0.0900,0.0900,0.0900,0.0900,0.0900,0.3333,0.3333
0.0950,0.0950,0.0950,0.0950,0.0950,0.3333,0.3333
0.1000,0.1000,0.1000,0.1000,0.1000,0.3333,0.3333
0.1050,0.1050,0.1050,0.1050,0.1050,0.3333,0.3333
0.1100,0.1100,0.1100,0.1100,0.1100,0.3333,0.3333
0.1150,0.1150,0.1150,0.1150,0.1150,0.3333,0.3333
0.1200,0.1200,0.1200,0.1200,0.1200,0.3333,0.3333
0.1250,0.1250,0.1250,0.1250,0.1250,0.1250,0.3333
0.1300,0.1300,0.1300,0.1300,0.1300,0.1300,0.3333
0.1350,0.1350,0.1350,0.1350,0.1350,0.1350,0.3333
0.1400,0.1400,0.1400,0.1400,0.1400,0.1400,0.3333
0.1450,0.1450,0.1450,0.1450,0.1450,0.1450,0.3333
0.1500,0.1500,0.1500,0.1500,0.1500,0.1500,0.3333
0.1550,0.1550,0.1550,0.1550,0.1550,0.1550,0.3333
0.1600,0.1600,0.1600,0.1600,0.1600,0.1600,0.3333
0.1650,0.1650,0.1650,0.1650,0.1650,0.1650,0.3333
0.1700,0.1700,0.1700,0.1700,0.1700,0.1700,0.3333
0.1750,0.1750,0.1750,0.1750,0.1750,0.1750,0.3333
0.1800,0.1800,0.1800,0.1800,0.1800,0.1800,0.3333
0.1850,0.1850,0.1850,0.1850,0.1850,0.1850,0.3333
0.1900,0.1900,0.1900,0.1900,0.1900,0.1900,0.3333
0.1950,0.1950,0.1950,0.1950,0.1950,0.1950,0.3333
0.2000,0.2000,0.2000,0.2000,0.2000,0.2000,0.2000
0.2050,0.2050,0.2050,0.2050,0.2050,0.2050,0.2050
0.2100,0.2100,0.2100,0.2100,0.2100,0.2100,0.2100
0.2150,0.2150,0.2150,0.2150,0.2150,0.2150,0.2150
0.2200,0.2200,0.2200,0.2200,0.2200,0.2200,0.2200
0.2250,0.2250,0.2250,0.2250,0.2250,0.2250,0.2250
0.2300,0.2300,0.2300,0.2300,0.2300,0.2300,0.2300
0.2350,0.2350,0.2350,0.2350,0.2350,0.2350,0.2350
0.2400,0.2400,0.2400,0.2400,0.2400,0.2400,0.2400
0.2450,0.2450,0.2450,0.2450,0.2450,0.2450,0.2450
0.2500,0.2500,0.2500,0.2500,0.2500,0.2500,0.2500
0.2550,0.2550,0.2550,0.2550,0.2550,0.2550,0.2550
0.2600,0.2600,0.2600,0.2600,0.2600,0.2600,0.2600
0.2650,0.2650,0.2650,0.2650,0.2650,0.2650,0.2650
0.2700,0.2700,0.2700,0.2700,0.2700,0.2700,0.2700
0.2750,0.2750,0.2750,0.2750,0.2750,0.2750,0.2750
0.2800,0.2800,0.2800,0.2800,0.2800,0.2800,0.2800
0.2850,0.2850,0.2850,0.2850,0.2850,0.2850,0.2850
0.2900,0.2900,0.2900,0.2900,0.2900,0.2900,0.2900
0.2950,0.2950,0.2950,0.2950,0.2950,0.2950,0.2950
0.3000,0.3000,0.3000,0.3000,0.3000,0.3000,0.3000
0.3050,0.3050,0.3050,0.3050,0.3050,0.3050,0.3050
0.3100,0.3100,0.3100,0.3100,0.3100,0.3100,0.3100
0.3150,0.3150,0.3150,0.3150,0.3150,0.3150,0.3150
0.3200,0.3200,0.3200,0.3200,0.3200,0.3200,0.3200
0.3250,0.3250,0.3250,0.3250,0.3250,0.3250,0.3250
0.3300,0.3300,0.3300,0.3300,0.3300,0.3300,0.3300
0.3350,0.3350,0.3350,0.3350,0.3350,0.3350,0.3350
0.3400,0.3400,0.3400,0.3400,0.3400,0.3400,0.3400
0.3450,0.3449,0.3450,0.3450,0.3450,0.3450,0.3450
0.3500,0.3497,0.3500,0.3500,0.3500,0.3500,0.3500
0.3550,0.3546,0.3550,0.3550,0.3550,0.3550,0.3550
0.3600,0.3593,0.3600,0.3600,0.3600,0.3600,0.3600
0.3650,0.3641,0.3650,0.3650,0.3650,0.3650,0.3650
0.3700,0.3688,0.3700,0.3700,0.3700,0.3700,0.3700
0.3750,0.3735,0.3750,0.3750,0.3750,0.3750,0.3750
0.3800,0.3781,0.3800,0.3800,0.3800,0.3800,0.3800
0.3850,0.3827,0.3850,0.3850,0.3850,0.3850,0.3850
0.3900,0.3872,0.3900,0.3900,0.3900,0.3900,0.3900
0.3950,0.3918,0.3950,0.3950,0.3950,0.3950,0.3945
0.4000,0.3963,0.4000,0.4000,0.4000,0.4000,0.3945
0.4050,0.4008,0.4050,0.4050,0.4050,0.4050,0.3945
0.4100,0.4052,0.4100,0.4100,0.4100,0.4100,0.3945
0.4150,0.4096,0.4150,0.4150,0.4150,0.4150,0.3945
0.4200,0.4140,0.4200,0.4200,0.4200,0.4200,0.3945
0.4250,0.4184,0.4250,0.4250,0.4250,0.4250,0.3945
0.4300,0.4227,0.4300,0.4300,0.4300,0.4300,0.3945
0.4350,0.4270,0.4350,0.4350,0.4350,0.4350,0.3945
0.4400,0.4313,0.4400,0.4400,0.4400,0.4400,0.3945
0.4450,0.4356,0.4450,0.4450,0.4450,0.4450,0.3945
0.4500,0.4399,0.4500,0.4500,0.4500,0.4500,0.3945
0.4550,0.4441,0.4550,0.4550,0.4550,0.4550,0.3945
0.4600,0.4483,0.4600,0.4600,0.4600,0.4600,0.3945
0.4650,0.4525,0.4650,0.4650,0.4650,0.4650,0.3945
0.4700,0.4567,0.4700,0.4700,0.4700,0.4700,0.3945
0.4750,0.4608,0.4750,0.4750,0.4750,0.4750,0.3945
0.4800,0.4650,0.4800,0.4800,0.4800,0.4800,0.3945
0.4850,0.4691,0.4850,0.4850,0.4850,0.4850,0.3945
0.4900,0.4732,0.4900,0.4900,0.4900,0.4900,0.3945
0.4950,0.4773,0.4950,0.4950,0.4950,0.4950,0.3945
0.5000,0.4813,0.5000,0.5000,0.5000,0.5000,0.3945
0.5050,0.4854,0.5050,0.5050,0.5050,0.5050,0.3945
0.5100,0.4894,0.5100,0.5100,0.5100,0.5100,0.3945
0.5150,0.4935,0.5150,0.5150,0.5150,0.5150,0.3945
0.5200,0.4975,0.5200,0.5200,0.5200,0.5200,0.3945
0.5250,0.5015,0.5250,0.5250,0.5250,0.5250,0.3945
0.5300,0.5055,0.5300,0.5300,0.5300,0.5300,0.3945
0.5350,0.5094,0.5350,0.5350,0.5350,0.5350,0.3945
0.5400,0.5134,0.5400,0.5400,0.5400,0.5400,0.3945
0.5450,0.5174,0.5450,0.5450,0.5450,0.5450,0.3945
0.5500,0.5213,0.5500,0.5500,0.5500,0.5500,0.3945
0.5550,0.5252,0.5550,0.5550,0.5550,0.5550,0.3945
0.5600,0.5292,0.5600,0.5600,0.5600,0.5600,0.3945
0.5650,0.5331,0.5650,0.5650,0.5650,0.5650,0.3945
0.5700,0.5370,0.5700,0.5700,0.5700,0.5700,0.3945
0.5750,0.5409,0.5750,0.5750,0.5750,0.5750,0.3945
0.5800,0.5448,0.5800,0.5800,0.5800,0.5800,0.3945
0.5850,0.5486,0.5850,0.5850,0.5850,0.5850,0.3945
0.5900,0.5525,0.5900,0.5900,0.5900,0.5900,0.3945
0.5950,0.5564,0.5950,0.5950,0.5950,0.5950,0.3945
0.6000,0.5602,0.6000,0.6000,0.6000,0.6000,0.3945
0.6050,0.5641,0.6050,0.6050,0.6050,0.6050,0.3945
0.6100,0.5679,0.6100,0.6100,0.6100,0.6100,0.3945
0.6150,0.5717,0.6150,0.6150,0.6150,0.6150,0.3945
0.6200,0.5755,0.6200,0.6200,0.6200,0.6200,0.3945
0.6250,0.5794,0.6250,0.6250,0.6250,0.6250,0.3945
0.6300,0.5832,0.6300,0.6300,0.6300,0.6300,0.3946
0.6350,0.5870,0.6350,0.6350,0.6350,0.6350,0.3945
0.6400,0.5908,0.6400,0.6400,0.6400,0.6400,0.3945
0.6450,0.5946,0.6450,0.6450,0.6450,0.6450,0.3945
0.6500,0.5984,0.6500,0.6500,0.6500,0.6500,0.3945
0.6550,0.6022,0.6550,0.6550,0.6550,0.6550,0.3945
0.6600,0.6059,0.6600,0.6600,0.6600,0.6600,0.3945
0.6650,0.6097,0.6650,0.6650,0.6650,0.6650,0.3945
0.6700,0.6135,0.6700,0.6700,0.6700,0.6700,0.3945
0.6750,0.6173,0.6750,0.6750,0.6750,0.6750,0.3945
0.6800,0.6210,0.6800,0.6800,0.6800,0.6800,0.3945
0.6850,0.6248,0.6850,0.6850,0.6850,0.6850,0.3945
0.6900,0.6286,0.6900,0.6900,0.6900,0.6900,0.3945
0.6950,0.6323,0.6950,0.6950,0.6950,0.6950,0.3945
0.7000,0.6361,0.7000,0.7000,0.7000,0.7000,0.3945
0.7050,0.6398,0.7050,0.7050,0.7050,0.7050,0.3945
0.7100,0.6436,0.7100,0.7100,0.7100,0.7100,0.3945
0.7150,0.6474,0.7150,0.7150,0.7150,0.7150,0.3945
0.7200,0.6511,0.7200,0.7200,0.7200,0.7200,0.3945
0.7250,0.6549,0.7250,0.7250,0.7250,0.7250,0.3945
0.7300,0.6586,0.7300,0.7300,0.7300,0.7300,0.3945
0.7350,0.6624,0.7350,0.7350,0.7350,0.7350,0.3945
0.7400,0.6661,0.7400,0.7400,0.7400,0.7400,0.3945
0.7450,0.6699,0.7450,0.7450,0.7450,0.7450,0.3945
0.7500,0.6736,0.7500,0.7500,0.7500,0.7500,0.3944
0.7550,0.6774,0.7550,0.7550,0.7550,0.7550,0.3946
0.7600,0.6811,0.7600,0.7600,0.7600,0.7600,0.3945
0.7650,0.6849,0.7650,0.7650,0.7650,0.7650,0.3946
0.7700,0.6886,0.7700,0.7700,0.7700,0.7700,0.3946
0.7750,0.6924,0.7750,0.7750,0.7750,0.7750,0.3945
0.7800,0.6961,0.7800,0.7800,0.7800,0.7800,0.3945
0.7850,0.6999,0.7850,0.7850,0.7850,0.7850,0.3945
0.7900,0.7036,0.7900,0.7900,0.7900,0.7900,0.3945
0.7950,0.7074,0.7950,0.7950,0.7950,0.7950,0.3945
0.8000,0.7112,0.8000,0.8000,0.8000,0.8000,0.3945
0.8050,0.7149,0.8050,0.8050,0.8050,0.8050,0.3945
0.8100,0.7187,0.8100,0.8100,0.8100,0.8100,0.3945
0.8150,0.7225,0.8150,0.8150,0.8150,0.8150,0.3945
0.8200,0.7263,0.8200,0.8200,0.8200,0.8200,0.3945
0.8250,0.7301,0.8250,0.8250,0.8250,0.8250,0.3946
0.8300,0.7338,0.8300,0.8300,0.8300,0.8300,0.3945
0.8350,0.7376,0.8350,0.8350,0.8350,0.8350,0.3945
0.8400,0.7414,0.8400,0.8400,0.8400,0.8400,0.3944
0.8450,0.7452,0.8450,0.8450,0.8450,0.8450,0.3945
0.8500,0.7490,0.8500,0.8500,0.8500,0.8500,0.3945
0.8550,0.7528,0.8550,0.8550,0.8550,0.8550,0.3945
0.8600,0.7567,0.8600,0.8600,0.8600,0.8600,0.3945
0.8650,0.7605,0.8650,0.8650,0.8650,0.8650,0.3945
0.8700,0.7643,0.8700,0.8700,0.8700,0.8700,0.3945
0.8750,0.7681,0.8750,0.8750,0.8750,0.8750,0.3945
0.8800,0.7720,0.8800,0.8800,0.8800,0.8800,0.3945
0.8850,0.7758,0.8850,0.8850,0.8850,0.8850,0.3945
0.8900,0.7797,0.8900,0.8900,0.8900,0.8900,0.3945
0.8950,0.7836,0.8950,0.8950,0.8950,0.8950,0.3945
0.9000,0.7874,0.9000,0.9000,0.9000,0.9000,0.3946
0.9050,0.7913,0.9050,0.9050,0.9050,0.9050,0.3945
0.9100,0.7952,0.9100,0.9100,0.9100,0.9100,0.3946
0.9150,0.7991,0.9150,0.9150,0.9150,0.9150,0.3944
0.9200,0.8030,0.9200,0.9200,0.9200,0.9200,0.3944
0.9250,0.8069,0.9250,0.9250,0.9250,0.9250,0.3944
0.9300,0.8109,0.9300,0.9300,0.9300,0.9300,0.3945
0.9350,0.8148,0.9350,0.9350,0.9350,0.9350,0.3945
0.9400,0.8187,0.9400,0.9400,0.9400,0.9400,0.3946
0.9450,0.8227,0.9450,0.9450,0.9450,0.9450,0.3944
0.9500,0.8267,0.9500,0.9500,0.9500,0.9500,0.3945
0.9550,0.8307,0.9550,0.9550,0.9550,0.9550,0.3945
0.9600,0.8347,0.9600,0.9600,0.9600,0.9600,0.3945
0.9650,0.8387,0.9650,0.9650,0.9650,0.9650,0.3944
0.9700,0.8427,0.9700,0.9700,0.9700,0.9700,0.3945
0.9750,0.8467,0.9750,0.9750,0.9750,0.9750,0.3945
0.9800,0.8508,0.9800,0.9800,0.9800,0.9800,0.3945
0.9850,0.8549,0.9850,0.9850,0.9850,0.9850,0.3946
0.9900,0.8589,0.9900,0.9900,0.9900,0.9900,0.3946
0.9950,0.8630,0.9950,0.9950,0.9950,0.9950,0.3946
1.0000,0.8672,1.0000,1.0000,1.0000,1.0000,0.3946


==> figures/data/unknown_gamma_prices_uniform.csv <==
s,robust,g01,g03,g05,g07,g09
0.0000,0.5000,0.5000,0.5000,0.5000,0.5000,0.5000
0.0050,0.5000,0.5000,0.5000,0.5000,0.5000,0.5000
0.0100,0.5000,0.5000,0.5000,0.5000,0.5000,0.5000
0.0150,0.5000,0.5000,0.5000,0.5000,0.5000,0.5000
0.0200,0.5000,0.5000,0.5000,0.5000,0.5000,0.5000
0.0250,0.5000,0.5000,0.5000,0.5000,0.5000,0.5000
0.0300,0.5000,0.0300,0.5000,0.5000,0.5000,0.5000
0.0350,0.5000,0.0350,0.5000,0.5000,0.5000,0.5000
0.0400,0.5000,0.0400,0.5000,0.5000,0.5000,0.5000
0.0450,0.5000,0.0450,0.5000,0.5000,0.5000,0.5000
0.0500,0.5000,0.0500,0.5000,0.5000,0.5000,0.5000
0.0550,0.5000,0.0550,0.5000,0.5000,0.5000,0.5000
0.0600,0.5000,0.0600,0.5000,0.5000,0.5000,0.5000
0.0650,0.5000,0.0650,0.5000,0.5000,0.5000,0.5000
0.0700,0.5000,0.0700,0.5000,0.5000,0.5000,0.5000
0.0750,0.5000,0.0750,0.5000,0.5000,0.5000,0.5000
0.0800,0.5000,0.0800,0.0800,0.5000,0.5000,0.5000
0.0850,0.5000,0.0850,0.0850,0.5000,0.5000,0.5000
0.0900,0.5000,0.0900,0.0900,0.5000,0.5000,0.5000
0.0950,0.5000,0.0950,0.0950,0.5000,0.5000,0.5000
0.1000,0.5000,0.1000,0.1000,0.5000,0.5000,0.5000
0.1050,0.5000,0.1050,0.1050,0.5000,0.5000,0.5000
0.1100,0.5000,0.1100,0.1100,0.5000,0.5000,0.5000
0.1150,0.5000,0.1150,0.1150,0.5000,0.5000,0.5000
0.1200,0.5000,0.1200,0.1200,0.5000,0.5000,0.5000
0.1250,0.5000,0.1250,0.1250,0.5000,0.5000,0.5000
0.1300,0.5000,0.1300,0.1300,0.5000,0.5000,0.5000
0.1350,0.1350,0.1350,0.1350,0.1350,0.5000,0.5000
0.1400,0.1400,0.1400,0.1400,0.1400,0.5000,0.5000
0.1450,0.1450,0.1450,0.1450,0.1450,0.5000,0.5000
0.1500,0.1500,0.1500,0.1500,0.1500,0.5000,0.5000
0.1550,0.1550,0.1550,0.1550,0.1550,0.5000,0.5000
0.1600,0.1600,0.1600,0.1600,0.1600,0.5000,0.5000
0.1650,0.1650,0.1650,0.1650,0.1650,0.5000,0.5000
0.1700,0.1700,0.1700,0.1700,0.1700,0.5000,0.5000
0.1750,0.1750,0.1750,0.1750,0.1750,0.5000,0.5000
0.1800,0.1800,0.1800,0.1800,0.1800,0.5000,0.5000
0.1850,0.1850,0.1850,0.1850,0.1850,0.5000,0.5000
0.1900,0.1900,0.1900,0.1900,0.1900,0.5000,0.5000
0.1950,0.1950,0.1950,0.1950,0.1950,0.5000,0.5000
0.2000,0.2000,0.2000,0.2000,0.2000,0.5000,0.5000
0.2050,0.2050,0.2050,0.2050,0.2050,0.2050,0.5000
0.2100,0.2100,0.2100,0.2100,0.2100,0.2100,0.5000
0.2150,0.2150,0.2150,0.2150,0.2150,0.2150,0.5000
0.2200,0.2200,0.2200,0.2200,0.2200,0.2200,0.5000
0.2250,0.2250,0.2250,0.2250,0.2250,0.2250,0.5000
0.2300,0.2300,0.2300,0.2300,0.2300,0.2300,0.5000
0.2350,0.2350,0.2350,0.2350,0.2350,0.2350,0.5000
0.2400,0.2400,0.2400,0.2400,0.2400,0.2400,0.5000
0.2450,0.2450,0.2450,0.2450,0.2450,0.2450,0.5000
0.2500,0.2500,0.2500,0.2500,0.2500,0.2500,0.5000
0.2550,0.2550,0.2550,0.2550,0.2550,0.2550,0.5000
0.2600,0.2600,0.2600,0.2600,0.2600,0.2600,0.5000
0.2650,0.2650,0.2650,0.2650,0.2650,0.2650,0.5000
0.2700,0.2700,0.2700,0.2700,0.2700,0.2700,0.5000
0.2750,0.2750,0.2750,0.2750,0.2750,0.2750,0.5000
0.2800,0.2800,0.2800,0.2800,0.2800,0.2800,0.5000
0.2850,0.2850,0.2850,0.2850,0.2850,0.2850,0.5000
0.2900,0.2900,0.2900,0.2900,0.2900,0.2900,0.5000
0.2950,0.2950,0.2950,0.2950,0.2950,0.2950,0.5000
0.3000,0.3000,0.3000,0.3000,0.3000,0.3000,0.5000
0.3050,0.3050,0.3050,0.3050,0.3050,0.3050,0.5000
0.3100,0.3100,0.3100,0.3100,0.3100,0.3100,0.5000
0.3150,0.3150,0.3150,0.3150,0.3150,0.3150,0.3150
0.3200,0.3200,0.3200,0.3200,0.3200,0.3200,0.3200
0.3250,0.3250,0.3250,0.3250,0.3250,0.3250,0.3250
0.3300,0.3300,0.3300,0.3300,0.3300,0.3300,0.3300
0.3350,0.3350,0.3350,0.3350,0.3350,0.3350,0.3350
0.3400,0.3400,0.3400,0.3400,0.3400,0.3400,0.3400
0.3450,0.3450,0.3450,0.3450,0.3450,0.3450,0.3450
0.3500,0.3500,0.3500,0.3500,0.3500,0.3500,0.3500
0.3550,0.3550,0.3550,0.3550,0.3550,0.3550,0.3550
0.3600,0.3600,0.3600,0.3600,0.3600,0.3600,0.3600
0.3650,0.3650,0.3650,0.3650,0.3650,0.3650,0.3650
0.3700,0.3700,0.3700,0.3700,0.3700,0.3700,0.3700
0.3750,0.3750,0.3750,0.3750,0.3750,0.3750,0.3750
0.3800,0.3800,0.3800,0.3800,0.3800,0.3800,0.3800
0.3850,0.3850,0.3850,0.3850,0.3850,0.3850,0.3850
0.3900,0.3900,0.3900,0.3900,0.3900,0.3900,0.3900
0.3950,0.3950,0.3950,0.3950,0.3950,0.3950,0.3950
0.4000,0.4000,0.4000,0.4000,0.4000,0.4000,0.4000
0.4050,0.4050,0.4050,0.4050,0.4050,0.4050,0.4050
0.4100,0.4100,0.4100,0.4100,0.4100,0.4100,0.4100
0.4150,0.4150,0.4150,0.4150,0.4150,0.4150,0.4150
0.4200,0.4200,0.4200,0.4200,0.4200,0.4200,0.4200
0.4250,0.4250,0.4250,0.4250,0.4250,0.4250,0.4250
0.4300,0.4300,0.4300,0.4300,0.4300,0.4300,0.4300
0.4350,0.4350,0.4350,0.4350,0.4350,0.4350,0.4350
0.4400,0.4400,0.4400,0.4400,0.4400,0.4400,0.4400
0.4450,0.4450,0.4450,0.4450,0.4450,0.4450,0.4450
0.4500,0.4500,0.4500,0.4500,0.4500,0.4500,0.4500
0.4550,0.4550,0.4550,0.4550,0.4550,0.4550,0.4550
0.4600,0.4600,0.4600,0.4600,0.4600,0.4600,0.4600
0.4650,0.4650,0.4650,0.4650,0.4650,0.4650,0.4650
0.4700,0.4700,0.4700,0.4700,0.4700,0.4700,0.4700
0.4750,0.4750,0.4750,0.4750,0.4750,0.4750,0.4750
0.4800,0.4800,0.4800,0.4800,0.4800,0.4800,0.4800
0.4850,0.4850,0.4850,0.4850,0.4850,0.4850,0.4850
0.4900,0.4900,0.4900,0.4900,0.4900,0.4900,0.4900
0.4950,0.4950,0.4950,0.4950,0.4950,0.4950,0.4950
0.5000,0.5000,0.5000,0.5000,0.5000,0.5000,0.5000
0.5050,0.5050,0.5050,0.5050,0.5050,0.5050,0.5050
0.5100,0.5099,0.5100,0.5100,0.5100,0.5100,0.5100
0.5150,0.5148,0.5150,0.5150,0.5150,0.5150,0.5150
0.5200,0.5196,0.5200,0.5200,0.5200,0.5200,0.5200
0.5250,0.5244,0.5250,0.5250,0.5250,0.5250,0.5250
0.5300,0.5292,0.5300,0.5300,0.5300,0.5300,0.5300
0.5350,0.5339,0.5350,0.5350,0.5350,0.5350,0.5350
0.5400,0.5385,0.5400,0.5400,0.5400,0.5400,0.5400
0.5450,0.5431,0.5450,0.5450,0.5450,0.5450,0.5450
0.5500,0.5477,0.5500,0.5500,0.5500,0.5500,0.5500
0.5550,0.5523,0.5550,0.5550,0.5550,0.5550,0.5550
0.5600,0.5568,0.5600,0.5600,0.5600,0.5600,0.5555
0.5650,0.5612,0.5650,0.5650,0.5650,0.5650,0.5556
0.5700,0.5657,0.5700,0.5700,0.5700,0.5700,0.5556
0.5750,0.5701,0.5750,0.5750,0.5750,0.5750,0.5555
0.5800,0.5745,0.5800,0.5800,0.5800,0.5800,0.5555
0.5850,0.5788,0.5850,0.5850,0.5850,0.5850,0.5556
0.5900,0.5831,0.5900,0.5900,0.5900,0.5900,0.5556
0.5950,0.5874,0.5950,0.5950,0.5950,0.5950,0.5555
0.6000,0.5916,0.6000,0.6000,0.6000,0.6000,0.5556
0.6050,0.5958,0.6050,0.6050,0.6050,0.6050,0.5556
0.6100,0.6000,0.6100,0.6100,0.6100,0.6100,0.5556
0.6150,0.6042,0.6150,0.6150,0.6150,0.6150,0.5555
0.6200,0.6083,0.6200,0.6200,0.6200,0.6200,0.5555
0.6250,0.6124,0.6250,0.6250,0.6250,0.6250,0.5555
0.6300,0.6164,0.6300,0.6300,0.6300,0.6300,0.5555
0.6350,0.6205,0.6350,0.6350,0.6350,0.6350,0.5555
0.6400,0.6245,0.6400,0.6400,0.6400,0.6400,0.5555
0.6450,0.6285,0.6450,0.6450,0.6450,0.6450,0.5555
0.6500,0.6325,0.6500,0.6500,0.6500,0.6500,0.5555
0.6550,0.6364,0.6550,0.6550,0.6550,0.6550,0.5555
0.6600,0.6403,0.6600,0.6600,0.6600,0.6600,0.5556
0.6650,0.6442,0.6650,0.6650,0.6650,0.6650,0.5556
0.6700,0.6481,0.6700,0.6700,0.6700,0.6700,0.5555
0.6750,0.6519,0.6750,0.6750,0.6750,0.6750,0.5555
0.6800,0.6557,0.6800,0.6800,0.6800,0.6800,0.5555
0.6850,0.6595,0.6850,0.6850,0.6850,0.6850,0.5555
0.6900,0.6633,0.6900,0.6900,0.6900,0.6900,0.5555
0.6950,0.6671,0.6950,0.6950,0.6950,0.6950,0.5555
0.7000,0.6708,0.7000,0.7000,0.7000,0.7000,0.5555
0.7050,0.6745,0.7050,0.7050,0.7050,0.7050,0.5555
0.7100,0.6782,0.7100,0.7100,0.7100,0.7100,0.5555
0.7150,0.6819,0.7150,0.7150,0.7150,0.7143,0.5555
0.7200,0.6856,0.7200,0.7200,0.7200,0.7142,0.5556
0.7250,0.6892,0.7250,0.7250,0.7250,0.7142,0.5556
0.7300,0.6928,0.7300,0.7300,0.7300,0.7143,0.5555
0.7350,0.6964,0.7350,0.7350,0.7350,0.7143,0.5555
0.7400,0.7000,0.7400,0.7400,0.7400,0.7143,0.5556
0.7450,0.7036,0.7450,0.7450,0.7450,0.7143,0.5556
0.7500,0.7071,0.7500,0.7500,0.7500,0.7142,0.5556
0.7550,0.7106,0.7550,0.7550,0.7550,0.7142,0.5555
0.7600,0.7141,0.7600,0.7600,0.7600,0.7143,0.5555
0.7650,0.7176,0.7650,0.7650,0.7650,0.7142,0.5556
0.7700,0.7211,0.7700,0.7700,0.7700,0.7143,0.5555
0.7750,0.7246,0.7750,0.7750,0.7750,0.7143,0.5555
0.7800,0.7280,0.7800,0.7800,0.7800,0.7143,0.5556
0.7850,0.7314,0.7850,0.7850,0.7850,0.7143,0.5556
0.7900,0.7348,0.7900,0.7900,0.7900,0.7143,0.5556
0.7950,0.7382,0.7950,0.7950,0.7950,0.7143,0.5555
0.8000,0.7416,0.8000,0.8000,0.8000,0.7143,0.5556
0.8050,0.7450,0.8050,0.8050,0.8050,0.7143,0.5555
0.8100,0.7483,0.8100,0.8100,0.8100,0.7143,0.5556
0.8150,0.7517,0.8150,0.8150,0.8150,0.7143,0.5555
0.8200,0.7550,0.8200,0.8200,0.8200,0.7143,0.5555
0.8250,0.7583,0.8250,0.8250,0.8250,0.7143,0.5556
0.8300,0.7616,0.8300,0.8300,0.8300,0.7143,0.5555
0.8350,0.7649,0.8350,0.8350,0.8350,0.7143,0.5555
0.8400,0.7681,0.8400,0.8400,0.8400,0.7143,0.5556
0.8450,0.7714,0.8450,0.8450,0.8450,0.7143,0.5555
0.8500,0.7746,0.8500,0.8500,0.8500,0.7143,0.5556
0.8550,0.7778,0.8550,0.8550,0.8550,0.7143,0.5556
0.8600,0.7810,0.8600,0.8600,0.8600,0.7143,0.5555
0.8650,0.7842,0.8650,0.8650,0.8650,0.7143,0.5556
0.8700,0.7874,0.8700,0.8700,0.8700,0.7142,0.5556
0.8750,0.7906,0.8750,0.8750,0.8750,0.7143,0.5556
0.8800,0.7937,0.8800,0.8800,0.8800,0.7142,0.5555
0.8850,0.7969,0.8850,0.8850,0.8850,0.7143,0.5556
0.8900,0.8000,0.8900,0.8900,0.8900,0.7143,0.5556
0.8950,0.8031,0.8950,0.8950,0.8950,0.7143,0.5556
0.9000,0.8062,0.9000,0.9000,0.9000,0.7143,0.5555
0.9050,0.8093,0.9050,0.9050,0.9050,0.7143,0.5556
0.9100,0.8124,0.9100,0.9100,0.9100,0.7143,0.5555
0.9150,0.8155,0.9150,0.9150,0.9150,0.7143,0.5555
0.9200,0.8185,0.9200,0.9200,0.9200,0.7143,0.5556
0.9250,0.8216,0.9250,0.9250,0.9250,0.7142,0.5556
0.9300,0.8246,0.9300,0.9300,0.9300,0.7144,0.5556
0.9350,0.8276,0.9350,0.9350,0.9350,0.7143,0.5555
0.9400,0.8307,0.9400,0.9400,0.9400,0.7144,0.5556
0.9450,0.8337,0.9450,0.9450,0.9450,0.7142,0.5556
0.9500,0.8367,0.9500,0.9500,0.9500,0.7144,0.5555
0.9550,0.8396,0.9550,0.9550,0.9550,0.7143,0.5556
0.9600,0.8426,0.9600,0.9600,0.9600,0.7144,0.5556
0.9650,0.8456,0.9650,0.9650,0.9650,0.7142,0.5556
0.9700,0.8485,0.9700,0.9700,0.9700,0.7144,0.5556
0.9750,0.8515,0.9750,0.9750,0.9750,0.7143,0.5555
0.9800,0.8544,0.9800,0.9800,0.9800,0.7142,0.5556
0.9850,0.8573,0.9850,0.9850,0.9850,0.7142,0.5556
0.9900,0.8602,0.9900,0.9900,0.9900,0.7142,0.5555
0.9950,0.8631,0.9950,0.9950,0.9950,0.7144,0.5556
1.0000,0.8660,1.0000,1.0000,1.0000,0.7143,0.5556


==> figures/data/unknown_gamma_regret_beta51.csv <==
gamma,opt_envelope,regret_g01,regret_g05,regret_g09,regret_robust
0.0,0.8333334635416649,3.2135606953254126e-08,0.07569289061677675,0.16434235468882985,0.05868030178202266
0.005,0.8310607349668546,3.020378724905015e-08,0.07450874788181472,0.1625160985604719,0.057700460185999614
0.01,0.8287880063920504,2.8271973651072813e-08,0.07332460514685879,0.16068984243212014,0.05672061858998256
0.015,0.8265152778173074,2.634022122638413e-08,0.07214046241196415,0.15886358630382946,0.0557407769940268
0.02,0.8242425492428392,2.4408743581894043e-08,0.07095631967734428,0.15703733017581378,0.05476093539834592
0.025,0.8219698206691997,2.2478094607869537e-08,0.06977217694355298,0.15521107404862655,0.053781093803493496
0.03,0.8196970920975402,2.054942571660945e-08,0.06858803421174176,0.1533848179234194,0.05280125221062126
0.035,0.8174243635299441,1.862482024161949e-08,0.06740389148399395,0.15155856180227578,0.05182141062181245
0.04,0.815151634969808,1.6707674799221195e-08,0.06621974876370629,0.14973230568859208,0.05084156904046355
0.045,0.8128789064223513,1.4803208658875633e-08,0.06503560605609782,0.1479060495875879,0.04986172747179407
0.05,0.8106061778951471,1.2918994984900678e-08,0.06385146336874192,0.1460797935068361,0.048881885923377166
0.055,0.8083334493986908,1.1065529270659624e-08,0.06266732071213388,0.14425353745683223,0.04790204440570811
0.06,0.8060607209472519,9.257080990643374e-09,0.06148317810054327,0.1424272814518457,0.04692220293305649
0.065,0.8037879925594505,7.512270250309427e-09,0.0602990355525902,0.14060102551049658,0.045942361524042186
0.07,0.8015152642591055,5.854915774428093e-09,0.0591148930920935,0.13877476965660407,0.04496252020248448
0.075,0.799242536076567,4.315367951868154e-09,0.05793075074940324,0.13694851392051788,0.043982678998733205
0.08,0.7969698080489391,2.9307305471348855e-09,0.05674660856162361,0.13512225833934244,0.04300283794989246
0.085,0.7946970802215774,1.746359390430996e-09,0.055562466574110125,0.13329600295843302,0.04202299710131796
0.09,0.7924243526500422,8.178148158677345e-10,0.05437832484242333,0.1314697478333502,0.041043156508570044
0.095,0.7901516253991544,2.0991763882705072e-10,0.053194183431383824,0.12964349302891487,0.040063316236469415
0.1,0.7878788985462462,0.0,0.052010042418323854,0.12781723862245897,0.039083476362348435
0.105,0.7856061721827624,2.795068620997654e-10,0.050825901894688386,0.1259909847054278,0.038103636977651956
0.11,0.7833334464127807,1.1525156384806223e-09,0.04964176196455494,0.12416473138189843,0.03712379818645739
0.115,0.7810607213580185,2.7407440761351154e-09,0.04845762274964116,0.12233847877358861,0.03614396011048249
0.12,0.7787879971583903,5.1841064774293955e-09,0.04727348438986123,0.12051222702041287,0.03516412288964155
0.125,0.7765152739706515,8.639358228812455e-09,0.04608934704197065,0.11868597627912636,0.034184286680689846
0.13,0.7742425519755524,1.3287249744919905e-08,0.04490521088671984,0.11685972673047973,0.03320445166437802
0.135,0.7719698313757206,1.93304086071322e-08,0.04372107612673637,0.11503347857710033,0.03222461804333343
0.14,0.7696971123960744,2.6993752899606704e-08,0.04253694298693855,0.11320723204390648,0.031244786042474604
0.145,0.7674243952933266,3.653399571756921e-08,0.04135281172403904,0.11138098738761115,0.03026495591851408
0.15,0.7651516803485657,4.8232225435818066e-08,0.04016868261912643,0.10955474488930261,0.029285127952540457
0.155,0.7628789678724933,6.239914362993204e-08,0.03898455598290229,0.10772850485968266,0.0283053024552552
0.16,0.7606062582170887,7.938672963447857e-08,0.037800432167345965,0.10590226765073041,0.027325479778637862
0.165,0.7583335517589836,9.957161506424228e-08,0.03661631154908929,0.10407603363907769,0.02634566029931995
0.17,0.7560611076780293,3.8213365127770516e-07,0.03543245330798317,0.10225006200457576,0.025366103197152823
0.17500000000000002,0.7537920044812632,4.005579875787646e-06,0.03425193595106535,0.10042743125426201,0.02438988697917399
0.18,0.7515305416331198,1.5269374722959306e-05,0.03307905894277019,0.09861244085257115,0.02342131110981771
0.185,0.7492802854315068,3.773981610066812e-05,0.03191738858100557,0.09680865709741049,0.022463941886992078
0.19,0.7470441695082441,7.435053582849349e-05,0.030769858497591174,0.09501901362060028,0.021520712942516562
0.195,0.744824595558282,0.0001275032288570177,0.029638870387477367,0.09324591211709055,0.020594025971341634
0.2,0.7426235127762478,0.00019914708981327855,0.02852637344529141,0.09149130178150866,0.019685830168094665
0.20500000000000002,0.7404424974378174,0.0002908583943735943,0.027433943946709394,0.08975675888953083,0.01879770180845164
0.21,0.7382828124588696,0.0004039000584163954,0.026362844807609864,0.08804354635703526,0.017930903808290877
0.215,0.7361454569373265,0.0005392711798638539,0.025314075125914992,0.08635266328194457,0.017086435265534994
0.22,0.7340312128234199,0.000697753708947868,0.024288416851856676,0.08468489161449033,0.016265078130415667
0.225,0.7319406527215412,0.0008799202500596737,0.02328644258982626,0.0830408039590641,0.015467405007324242
0.23,0.7298741985069888,0.0010861926784978548,0.022308574215122112,0.08142082219096403,0.014693837771559082
0.23500000000000001,0.7278321643464756,0.0013168851609752785,0.021355125894457205,0.07982526047690319,0.013944690589833053
0.24,0.7258147129764521,0.0015721604339423711,0.02042626036428208,0.07825428155333214,0.013220126198596804
0.245,0.7238219273360196,0.0018521014365004973,0.019522060563697874,0.07670796835935201,0.01252022753695159
0.25,0.7218538096841493,0.0021567104276207782,0.018642528751675824,0.07518632315393414,0.011844996863868418
0.255,0.7199103084634005,0.002485935849862675,0.01778761337077539,0.07368929437963778,0.011194382621906973
0.26,0.7179912712613001,0.0028396252907527675,0.016957162008523263,0.07221672962398984,0.010568232398593835
0.265,0.7160965562860394,0.0032176369584826503,0.016151032873110815,0.07076848709518146,0.009966404402120266
0.27,0.7142259443867622,0.0036197517021960834,0.015369006813682029,0.06934434764235675,0.009388679481630358
0.275,0.7123791835207743,0.004045717479198796,0.014610831787542411,0.06794405922282121,0.008834805594429729
0.28,0.7105560139180385,0.004495274519453529,0.013876248024654814,0.0665673620665378,0.00830452297048101
0.28500000000000003,0.7087561468466075,0.004968134091013043,0.013164966793072108,0.06521396744155916,0.0077975428778372935
0.29,0.7069792509499513,0.005463964837347568,0.012476656736264302,0.06388354399135543,0.007313533959968366
0.295,0.7052250430192081,0.0059824835495947415,0.011811034645369256,0.06257580850706457,0.006852213008012309
0.3,0.7034931605179445,0.006523327691321912,0.011167737983954096,0.06129039845225348,0.006413217485536027
0.305,0.7017832700053398,0.0070861638217076806,0.010546433311197534,0.06002698038610099,0.005996213951718454
0.31,0.700095036001433,0.0076706564607915695,0.009946785147139203,0.058785218828646735,0.005600866926598891
0.315,0.698428083411251,0.008276430513600053,0.009368418396805356,0.05756473868491696,0.005226801315204144
0.32,0.6967820698360289,0.008903143581368567,0.00881099066143165,0.05636519755614744,0.004873674718769316
0.325,0.6951566494323239,0.009550449820654117,0.00827415609757487,0.05518624959889473,0.004541141293851525
0.33,0.6935514552802946,0.010217982311615526,0.007757547785393948,0.054027527893317995,0.0042288341206094815
0.335,0.6919661421367463,0.010905395811057761,0.007260820481693853,0.05288868719622197,0.003936407955848487
0.34,0.6904003523463422,0.011612332663644365,0.006783616531138126,0.05176936985227032,0.003663505144231638
0.34500000000000003,0.6888537670280754,0.01233847398836807,0.006325617052719501,0.05066925698045588,0.0034098068047520025
0.35000000000000003,0.6873260129009154,0.013083446504198681,0.005886448765407892,0.049587975299748344,0.003174939656379272
0.355,0.6858167686695216,0.01384692891579542,0.0054657903738623,0.048525203514806825,0.0029585824037725583
0.36,0.6843257102767709,0.014628597166035373,0.005063317820959923,0.04748061756850863,0.00276041098980917
0.365,0.6828524632455338,0.015428076777788902,0.004678656629571121,0.0464538429837239,0.002580050937359357
0.37,0.6813967669186867,0.016245107093932343,0.004311546142572231,0.04544461910332909,0.002417241589299346
0.375,0.679958269706877,0.017079336525113287,0.003961634770610956,0.044452594337971885,0.0022716313562769486
0.38,0.6785366593734774,0.01793045283470418,0.0036286102770596296,0.04347745645102474,0.002142908001664612
0.385,0.6771316303382011,0.018798150442418504,0.003312167081631623,0.04251889986220081,0.0020307659451754834
0.39,0.6757428830949498,0.01968212984215778,0.0030120056782285687,0.04157662506540183,0.0019349056807114184
0.395,0.674370164153454,0.020582137543652568,0.0027278725765810252,0.04065037857035847,0.0018550737180028642
0.4,0.6730131066482737,0.02149780668146295,0.0024594009112491877,0.039739793511630594,0.001790903191609794
0.405,0.6716715239646683,0.022428950640848044,0.0022064040674919516,0.038844683274477654,0.0017422074867916582
0.41000000000000003,0.6703450747666216,0.023375228085791955,0.0019685407092936424,0.03796470652288331,0.0017086452675322272
0.41500000000000004,0.6690335038753564,0.02433638383751735,0.0017455556578767073,0.037099608078070445,0.0016899613550541703
0.42,0.66773655602278,0.025312162627931456,0.0015371936451485935,0.036249132671946405,0.0016859004812650458
0.425,0.666453972350681,0.026302305598823184,0.0013431958128979904,0.035413021446299986,0.001696203787953321
0.43,0.6651854914174397,0.02730655130857229,0.0011633007195047673,0.034591012959510836,0.0017206098334990871
0.435,0.6639308861564335,0.02832467269055683,0.0009972812983469748,0.03378288014495712,0.0017588915512801728
0.44,0.6626899263628584,0.029356439539972246,0.0008449073446200606,0.03298839279783439,0.001810818736492248
0.445,0.6614623407079201,0.030401580528024552,0.0007059075295301476,0.03220727958934866,0.0018761200603413242
0.45,0.660247932381905,0.031459898845,0.0005800850433632654,0.03143934370978596,0.0019545987131133202
0.455,0.6590464867085332,0.03253117981461884,0.0004672252098397722,0.03068437048286643,0.0020460400185288163
0.46,0.6578577598590442,0.03361517960812033,0.00036708420019904153,0.029942116079829773,0.002150200147826964
0.465,0.6566815505793216,0.03471169697138843,0.0002794607603249233,0.02921237924655984,0.002266877846891724
0.47000000000000003,0.6555176567347254,0.03582052976978278,0.00020415275557683632,0.028494957848415825,0.002395870981082626
0.47500000000000003,0.6543658747318456,0.03694147440989359,0.00014095659254553805,0.02778964829198849,0.002536975956990095
0.48,0.6532260005969954,0.03807432691803403,8.966829754353256e-05,0.027096246603590668,0.00268998880092719
0.485,0.652097852222669,0.03921890518669824,5.0105763065411146e-05,0.02641457067571673,0.002854727405388058
0.49,0.650981277583838,0.040375057190857655,2.2116964082607993e-05,0.025744468483338,0.003031039745344133
0.495,0.6498760180055599,0.04154252425557026,5.443225652990158e-06,0.025085681351512457,0.0032186671458533933
0.5,0.6487819889400587,0.0427212218330596,-1.1102230246251565e-16,0.02443812473246354,0.0034175250591393924
0.505,0.647698926425195,0.04391088596118653,5.523324984602063e-06,0.023801534664052215,0.0036273495230628727
0.51,0.6466267443362267,0.04511143051520883,2.1927075864569545e-05,0.023175825021536367,0.0038480544128818295
0.515,0.6455652412392917,0.046322654061264346,4.9009818777867586e-05,0.02256079437105374,0.004079438294734117
0.52,0.6445142506804448,0.04754439014540801,8.660509977920228e-05,0.021956276258659257,0.00432133471467433
0.525,0.6434736278679174,0.04877649397587125,0.0001345681271001098,0.02136212589258424,0.0045735988809341155
0.53,0.6424432275214218,0.05001882027236626,0.00019275362045290123,0.020778197992541103,0.004836085513225896
0.535,0.6414229049926875,0.05127122438662257,0.00026101693156677097,0.020204347910259157,0.005108649963278755
0.54,0.6404125159213491,0.05253356195827463,0.0003392137000767237,0.019640431285373183,0.005391147870727586
0.545,0.6394119169532534,0.05380568963316967,0.0004272005718293226,0.019086304763729856,0.005683435881419174
0.55,0.6384209638456327,0.05508746316853963,0.0005248333040569486,0.018541824102561555,0.005985369752585679
0.555,0.6374395528164242,0.05637877878232167,0.0006320081146967693,0.01800688551980545,0.0062968457021643776
0.56,0.6364675647260071,0.05767951733489507,0.0007486058641278381,0.017481369875840702,0.006617744590534547
0.5650000000000001,0.6355048127987292,0.05898949205060777,0.0008744397766983214,0.01696509039501526,0.006947879642043797
0.5700000000000001,0.6345512731225526,0.06030867901742176,0.0010094859403699807,0.01645802316529099,0.007287226944654446
0.5750000000000001,0.633606725093735,0.061636857631594766,0.0011535237514006536,0.01595994758292585,0.007635565894624108
0.58,0.6326711669305961,0.06297402611144642,0.001306551428110092,0.01547086186623936,0.007992894710272425
0.585,0.6317443912734649,0.06431997709730586,0.0014683616108271957,0.014990558655560648,0.008359006031928407
0.59,0.6308263332230599,0.06567464568989145,0.0016388894002705712,0.014518973051607986,0.008733834960310771
0.595,0.6299169233745443,0.06703796248436644,0.0018180653916031186,0.014056035649544718,0.009117312090582308
0.6,0.6290160142439184,0.06840977999673103,0.0020057421008256027,0.013601598965371275,0.00950928993874356
0.605,0.6281235182882525,0.06979001068405588,0.002201831985008007,0.013155575456157753,0.009909680961864953
0.61,0.6272393489783586,0.0711785680171525,0.0024062485149624058,0.012717878592716336,0.01031839863075834
0.615,0.626363420254495,0.07257536593627945,0.0026189056309470216,0.012288422315305025,0.010735356885681946
0.62,0.6254956469661006,0.07398031929087567,0.0028397181824009188,0.011867121473362996,0.011160470576074832
0.625,0.6246359449981951,0.07539334396596076,0.003068602054343783,0.011453891951909934,0.011593655586956464
0.63,0.6237842311980327,0.07681435680878901,0.0033054740940295924,0.011048650598199927,0.012034828765581373
0.635,0.6229404234173606,0.07824327567110734,0.003550252153205813,0.010651315263980221,0.012483907963696472
0.64,0.6221044405552303,0.07968001945196768,0.003802855130923821,0.010261804848302303,0.012940812080353359
0.645,0.6212762120278602,0.0811245175675882,0.00406321244340202,0.009880048767384686,0.013405470531770547
0.65,0.6204557289687515,0.08257676115147006,0.004331315224141652,0.00950603815472828,0.013877874451449057
0.655,0.6196428487523582,0.08403660757806741,0.004607020847596566,0.00913963038478749,0.01435788121384296
0.66,0.618837504528478,0.08550398999717768,0.004890262463564721,0.008780758607359607,0.014845423968749882
0.665,0.6180397302742177,0.08697894238590809,0.00518107404915269,0.00842945679955176,0.015340536693276952
0.67,0.6172493465760901,0.08846128533077102,0.0054792761908734056,0.00808554554787655,0.015843039973936546
0.675,0.6164664086688035,0.08995107406647507,0.00578492412343512,0.007749080087042337,0.01635298904543725
0.68,0.615690758757612,0.09144815079827417,0.006097860052091897,0.007419902622303298,0.016870226113033016
0.685,0.614922466950701,0.0929525856343536,0.006418154085029104,0.007098083261844579,0.0173948212849091
0.6900000000000001,0.6141613733919551,0.09446421871859845,0.006745646366131619,0.006783462149551167,0.017926614704950494
0.6950000000000001,0.6134075098594308,0.09598308182906479,0.007080368673455628,0.0064760710634792495,0.018465638151213493
0.7000000000000001,0.6126608217693469,0.09750912038197146,0.00742226642321997,0.0061758554198477755,0.019011837039916712
0.705,0.6119212370901744,0.0990422623457895,0.007771267583895791,0.00588274318712767,0.019565139339531523
0.71,0.611188730852102,0.10058248275070758,0.008127347185671652,0.005596709395507604,0.020125520080246373
0.715,0.6104633401617194,0.10212981870331572,0.008490542335137352,0.005317791151577489,0.02069301636865095
0.72,0.6097449695016374,0.10368417468622415,0.008860757514903561,0.005045892937947771,0.02126753268735604
0.725,0.6090335998638313,0.10524553169140871,0.009237973716945791,0.0047809957465941855,0.02184905002833737
0.73,0.6083292118424914,0.10681387031305944,0.009622171535454305,0.0045230801717066615,0.02243754898578465
0.735,0.6076317909077941,0.10838917602135267,0.010013336440605203,0.004272131683461744,0.023033015029874426
0.74,0.6069413201443077,0.1099714319008569,0.010411451516967096,0.004028133366427711,0.02363543124517531
0.745,0.6062577897719308,0.11156062817147061,0.010816506984438479,0.0037910754405032776,0.02424478785158568
0.75,0.6055811889635917,0.11315675400612202,0.011228492015947666,0.0035609470786165387,0.024861074022033858
0.755,0.6049115091397711,0.11475980082529202,0.011647398031975342,0.003337739701248288,0.025484281177000412
0.76,0.6042487453259933,0.1163697636545048,0.012073220058045897,0.003121448333922916,0.026114404342009845
0.765,0.6035928950461543,0.11798664001765646,0.012505955618055231,0.0029120705005363234,0.026751441040958168
0.77,0.6029439584278,0.11961043004229277,0.012945604839549207,0.002709606328634484,0.027395391401391134
0.775,0.6023019395313,0.12124113778878332,0.013392171782897422,0.002514059878586772,0.028046259483678226
0.78,0.6016669149059971,0.12287883980647102,0.01384573299744285,0.0023255076997363844,0.028704121837162644
0.785,0.6010388312258005,0.124523482769265,0.014306235157094505,0.0021438964659921123,0.029368925135753288
0.79,0.6004177001237125,0.12617507831016767,0.014773689894854947,0.0019692378103566277,0.030040681012452497
0.795,0.5998035541309586,0.12783365896040433,0.015248129741949223,0.0018015642640550888,0.030719421998485874
0.8,0.5991964933605236,0.1294993248329599,0.01572965481136257,0.0016409759400723978,0.0314052482068381
0.805,0.5985964521207178,0.13117201023614466,0.01621819941140501,0.001487407146719022,0.03209809394581942
0.81,0.5980035055317846,0.13285179029020205,0.016713838662320124,0.0013409330042382095,0.03279803433567352
0.8150000000000001,0.5974177336819291,0.13453874508333713,0.01721665265231298,0.0012016336008351391,0.033505149464605144
0.8200000000000001,0.5968390908574653,0.13623282890186394,0.01772659566769741,0.0010694632228237522,0.03421939361892867
0.8250000000000001,0.5962677713010106,0.13793423598839982,0.018243861951091067,0.0009446161128214836,0.03494096104126121
0.8300000000000001,0.5957036813108462,0.139642872641226,0.018768357800774904,0.000826998569109394,0.035669758029884036
0.835,0.59514702791288,0.14135894588625036,0.019300290242657003,0.0007168176175955665,0.03640599161070501
0.84,0.5945977404786618,0.14308238509502275,0.019839588648287054,0.0006140026298298018,0.03714959115527405
0.845,0.5940560643609727,0.14481343562032423,0.02038649837044626,0.0005187989585930808,0.03790080201637214
0.85,0.5935219368975483,0.14655203479989043,0.020940956746870132,0.0004311439416211371,0.038659561531735
0.855,0.5929955462022752,0.148298370747608,0.02150315189144547,0.0003512256928004387,0.039426057815249105
0.86,0.5924769737142778,0.15005252490260107,0.022073165243296278,0.00027912565125542965,0.04020037230603901
0.865,0.5919662901580367,0.1518145679893506,0.02265106752690349,0.0002149145414667153,0.0409825757285851
0.87,0.5914637152154243,0.1535847196897288,0.023237078424139357,0.0001588120453066555,0.04177288776475996
0.875,0.5909693267738855,0.15536305789118054,0.023831275822448816,0.00011089605022029936,0.04257138630200841
0.88,0.5904832564625044,0.15714971422279012,0.024433791350916056,7.12981852916128e-05,0.043378202969414525
0.885,0.5900056942509849,0.1589448786542612,0.025044814979244934,4.020842022456339e-05,0.04419352773668228
0.89,0.5895368718714517,0.16074878291771855,0.025664578439559937,1.7858487143640467e-05,0.04501759233593616
0.895,0.5890769228687969,0.16256156055805437,0.026293215276753434,4.381930941210754e-06,0.04585053031206865
0.9,0.588626068491403,0.16438343282365098,0.026930946739207817,-1.1102230246251565e-16,0.04669256291346202
0.905,0.5881845521319985,0.1662146431072371,0.027578016219651613,4.956087047758295e-06,0.047543933532844695
0.91,0.5877526409636232,0.1680554585818525,0.028234690891124625,1.95173651248437e-05,0.0484049093432567
0.915,0.5873306613348936,0.16990620559611347,0.028901297102243317,4.401018284772018e-05,0.04927581669331438
0.92,0.5869189151263126,0.171767186030523,0.029578136733510618,7.873642071898335e-05,0.05015695746352056
0.925,0.5865177566322864,0.1736387541794875,0.030265564079332785,0.00012405037314533462,0.0510486859482816
0.93,0.586127587989763,0.17552131217995465,0.03096398127665767,0.00018035417707429335,0.05195140428454548
0.935,0.5857488709959258,0.17741532182910796,0.031673850122668656,0.0002481096296893526,0.05286557426949545
0.9400000000000001,0.5853821231597061,0.17932130063587887,0.03239568812629723,0.00032783423992210903,0.0537917134120629
0.9450000000000001,0.5850279374727858,0.18123984159194917,0.033130088279225256,0.0004201209994542099,0.05473041470392992
0.9500000000000001,0.5846869992957382,0.18317163005789217,0.03387773594202603,0.0005256552688590599,0.05568236350566946
0.9550000000000001,0.5843601048802516,0.1851174622853961,0.0346394273663877,0.0006452332998247989,0.05664835606897012
0.96,0.5840482019087916,0.18707828595692666,0.03541611023477598,0.000779802774817262,0.057629340076297386
0.965,0.5837524220234896,0.18905523271461538,0.036208916189322315,0.0009304953359676738,0.0586264471697826
0.97,0.5834741615221192,0.19104969885623546,0.03701924152780012,0.00109870728104966,0.059641073647199394
0.975,0.583215188458021,0.1930634524351279,0.03784885430355023,0.0012862066634038438,0.060674987561888494
0.98,0.5829778631915763,0.19509885381167374,0.038700114876953795,0.0014953538434114844,0.06173054927423094
0.985,0.5827653576629643,0.1971590749260524,0.03957619518819011,0.0017293207612519845,0.06281093072440624
0.99,0.5825825158786404,0.19924895978471907,0.04048193924371457,0.001992951423380407,0.06392097591886958
0.995,0.5824378848229325,0.20137705537200168,0.041425894027854904,0.002294792814124924,0.0650692318419488
1.0,0.5823559716988296,0.2035678688908894,0.0424325667436003,0.002659352136474391,0.06628020569663318


==> figures/data/unknown_gamma_regret_uniform.csv <==
gamma,opt_envelope,regret_g01,regret_g05,regret_g09,regret_robust
0.0,0.5,0.00031562499999998606,0.008961250000000032,0.14789206249999998,0.03428188364241469
0.005,0.4983341145355469,0.0002849735707031176,0.00879068854648446,0.1467546807360156,0.03390298882952408
0.01,0.49666979162265623,0.00025588469296872196,0.00862168964453125,0.1456188615235937,0.033525656568195894
0.015,0.49500703138437496,0.00022835848984370521,0.00845425341718753,0.1444846049857812,0.033149886981477195
0.02,0.49334583402187504,0.0002023951625000353,0.0082883800656251,0.14335191132375003,0.03277568027053973
0.025,0.49168619981445316,0.00017799499023440912,0.008124069869140715,0.1422207808167969,0.03240303671468037
0.03,0.4900281291195312,0.00015515833046869654,0.007961323185156244,0.1410912138223437,0.03203195667132086
0.035,0.48837162237265624,0.00013388561874999594,0.007800140449218784,0.13996321077593749,0.03166244057600848
0.04,0.48671668008749996,0.00011417736874996809,0.007640522174999997,0.13883677219124996,0.031294488942414656
0.045,0.48506330285585936,9.603417226561328e-05,0.007482468954296939,0.1377118986600781,0.030928102362336563
0.05,0.48341149134765626,7.945669921877174e-05,0.007325981457031283,0.13658859085234376,0.030563281505695927
0.055,0.4817612463109375,6.444569765623465e-05,0.0071710604312500426,0.13546684951609372,0.030200027120539708
0.06,0.480112568571875,5.100199375002168e-05,0.007017706703125071,0.1343466754775,0.0298383400330397
0.065,0.47846545903476567,3.9126491796881435e-05,0.006865921176953171,0.13322806964085937,0.029478221147492822
0.07,0.4768199186820312,2.8820174218735506e-05,0.0067157048351562665,0.13211103298859372,0.029119671446320883
0.075,0.47517594857421874,2.0084101562456436e-05,0.006567058738281284,0.13099556658124994,0.02876269199007092
0.08,0.47353354985000007,1.2919412500034255e-05,0.006419984025000047,0.12988167155750002,0.02840728391741476
0.085,0.4718927237261719,7.327323828132393e-06,0.006274481912109442,0.12876934913414068,0.028053448445149065
0.09,0.47025347149765623,3.309130468698296e-06,0.006130553694531249,0.12765860060609374,0.02770118686819595
0.095,0.4686157945375,8.662054687413878e-07,0.005988200745312533,0.12654942734640628,0.027350500559602198
0.1,0.466979694296875,0.0,0.005847424515625033,0.12544183080625,0.027001390970539718
0.105,0.4653451723050781,7.120433593299502e-07,0.005708226534765604,0.12433581251492182,0.026653859630305254
0.11,0.4637122301695312,3.0039429687045427e-06,0.005570608410156219,0.12323137407984369,0.026307908146320946
0.115,0.4620808695757812,6.877384374937012e-06,0.005434571827343748,0.12212851718656242,0.025963538204133385
0.12,0.46045109228750003,1.2334131250013591e-05,0.00530011855000001,0.12102724359875,0.025620751567414723
0.125,0.45882290014648436,1.937602539059391e-05,0.005167250419921887,0.11992755515820308,0.02527955007796151
0.13,0.45719629507265624,2.800498671873264e-05,0.005035969357031322,0.11882945378484372,0.02493993565569591
0.135,0.45557127906406253,3.822301328126887e-05,0.004906277359375044,0.11773294147671876,0.02460191029866471
0.14,0.453947854196875,5.0032181249992647e-05,0.0047781765031250645,0.11663802031000003,0.024265476083039694
0.145,0.4523260226253906,6.343464492192252e-05,0.00465166894257818,0.11554469243898441,0.02393063516311783
0.15,0.4507057865820312,7.843263671869494e-05,0.004526756910156249,0.11445296009609374,0.023597389771320865
0.155,0.4490871483773437,9.502846718745239e-05,0.004403442716406247,0.11336282559187494,0.02326574221819594
0.16,0.4474701127025,0.00011322682749997925,0.004281731052500015,0.11227429361749997,0.022935697194914673
0.165,0.4458546836596094,0.00013303181976564993,0.004161626020546927,0.11118736827507814,0.02260725880358655
0.17,0.4442408602440625,0.00015444243937501323,0.004043126615937587,0.11010204856,0.022280426039602175
0.17500000000000002,0.442628645090625,0.00017746132109375257,0.0039262354734375116,0.10901833710703124,0.02195520153772723
0.18,0.44101804091218755,0.0002020911778125023,0.003810955305937558,0.10793623662906249,0.021631588010852187
0.185,0.4394090504997656,0.00022833480054684774,0.0036972889044531443,0.10685574991710933,0.021309588249992795
0.19,0.43780167672250003,0.0002561950584375472,0.0035852391381250293,0.10577687984031248,0.0209892051242897
0.195,0.4361959225276562,0.00028567489874997687,0.0034748089542187555,0.10469962934593752,0.020670441581008447
0.2,0.43459179345312504,0.00031677985937500486,0.0033660038906250245,0.10362400397187499,0.02035330315803968
0.20500000000000002,0.43298929731562497,0.0003495177570312369,0.0032588317640624975,0.10255001153484378,0.020037797672102176
0.21,0.4313884305546875,0.0003838850312499753,0.0031532890140625325,0.10147764847437502,0.019723921562727176
0.215,0.4297891964417969,0.0004198849535156368,0.003049378912109435,0.10040691806195318,0.0194116781013991
0.22,0.4281915983265625,0.00045752087343747805,0.0029471048078125173,0.09933782364718752,0.019101070637727147
0.225,0.42659563963671876,0.0004967962187499841,0.0028464701289062644,0.09827036865781247,0.018792102599445915
0.23,0.42500133147921876,0.0005377220964062346,0.002747485982343756,0.09720456420078122,0.018484785093508427
0.23500000000000001,0.4234086751244531,0.0005802997767968554,0.0026501536385156177,0.09614041154648434,0.01817911939030531
0.24,0.42181766950249994,0.0006245281899999178,0.0025544720274999766,0.0950779096249999,0.017875104419914634
0.245,0.4202283183653125,0.0006704110879687253,0.0024604449012499696,0.09401706218828121,0.017572743934289647
0.25,0.41864062755859377,0.0007179543164062552,0.002368078105468796,0.09295787508203124,0.01727204377913344
0.255,0.4170546122195312,0.0007671730124999554,0.002277386777343793,0.09190036344343744,0.0169730190916334
0.26,0.41547026369375,0.0008180585218749981,0.002188362262500021,0.09084451861812504,0.016675661217414706
0.265,0.4138875860574218,0.0008706149207030611,0.0021010086371093806,0.0897903446822656,0.016379974232648975
0.27,0.4123065900078125,0.0009248529062499955,0.0020153365984375005,0.08873785233312503,0.01608596883460217
0.275,0.41072728452343743,0.0009807814570311768,0.0019313551249999783,0.08768705054921871,0.015793654001789614
0.28,0.409149663278125,0.0010383942468750185,0.001849057890625061,0.086637933004375,0.015503023408039718
0.28500000000000003,0.40757373276734377,0.0010976977712500169,0.0017684513907813004,0.0855905061940625,0.015214083548820923
0.29,0.405999513194375,0.0011587122334374977,0.0016895558287500223,0.08454479032156254,0.014926854627414665
0.295,0.40442699198507814,0.0012214250592968434,0.0016123586303906645,0.08350077281273438,0.014641324069680328
0.3,0.40285617807812496,0.0012858451874999122,0.0015368687343750298,0.08245846260624995,0.014357500814289659
0.305,0.4012870897265625,0.0013519908710937223,0.0014631043937500254,0.08141787795515626,0.01407540311428962
0.31,0.39971971463828115,0.0014198498179686658,0.00139105331640621,0.08037900656734365,0.013795018677570825
0.315,0.3981540712001562,0.0014894404149999318,0.001320733889218717,0.07934186682968747,0.013516365891008353
0.32,0.39659016181999995,0.0015607650699999698,0.001252148519999996,0.07830646114999995,0.013239447162414653
0.325,0.39502798537304695,0.0016338226582031656,0.0011852960839844329,0.0772727884035157,0.01296426136702411
0.33,0.39346756507343744,0.0017086363937499627,0.001120199795312471,0.07624087180437494,0.012690831718977114
0.335,0.39190888485468756,0.0017851902101562733,0.0010568435875000781,0.07521069528609381,0.012419142151789742
0.34,0.3903519758046875,0.0018635151953125262,0.0009952585484375165,0.0741822899365625,0.0121492237533522
0.34500000000000003,0.3887968203179688,0.0019435937437500272,0.0009354270726563141,0.07315563815031256,0.011881058918195964
0.35000000000000003,0.3872434470835937,0.0020254545445312355,0.0008773778492187634,0.07213076861640622,0.011614676335383378
0.355,0.3856918416125781,0.0021090831086718054,0.0008210963891406298,0.07110766684585934,0.011350061515930265
0.36,0.38414203364375,0.00219450917499997,0.00076661243124998,0.0700863625775,0.011087244198664692
0.365,0.3825940066325781,0.0022817161989842627,0.0007139094310156247,0.06906683926679685,0.010826207839055246
0.37,0.38104779188249993,0.002370735484062414,0.0006630186918749059,0.06804912821718745,0.01056698374053966
0.375,0.37950337704101567,0.002461554677734401,0.0006139278613281896,0.06703321707617194,0.010309559550617853
0.38,0.3779607798609375,0.0025541915328124998,0.0005666546921875848,0.06601912359656253,0.010053953022102158
0.385,0.376420008890625,0.0026486545976562303,0.0005212077328125009,0.06500685632671876,0.00980017270335215
0.39,0.37488106177328123,0.002744941515468724,0.00047758462640629107,0.06399641290984376,0.009548216237570906
0.395,0.3733439627948437,0.002843076572187464,0.0004358096589062166,0.062987817631875,0.009298107910695907
0.4,0.3718087099062499,0.0029430577187499196,0.00039588078124996873,0.061981068443749954,0.009049845673664625
0.405,0.37027530831593747,0.0030448901635937164,0.0003578032018750066,0.06097617055390625,0.008803434734914628
0.41000000000000003,0.3687437763240625,0.0031485922068750227,0.0003215952209375539,0.05997314226250006,0.00855889339460214
0.41500000000000004,0.3672141214105469,0.0032541713285156315,0.0002872643183594037,0.058971991049453165,0.008316229132649067
0.42,0.3656863463562501,0.00336163030937503,0.00025481327500009865,0.05797271969562506,0.008075444729914727
0.425,0.36416046136210933,0.0034709793503905906,0.00022425229179690032,0.056975338401953124,0.007836550387336494
0.43,0.3626364790965625,0.0035822311199999457,0.00019559403718749646,0.05597985983687498,0.007599558773352166
0.435,0.3611144147933593,0.0036954008519531345,0.00016885374492187077,0.05498629923414061,0.007364485121711506
0.44,0.35959427061500004,0.003810490708750003,0.00014403357750003565,0.053994658756250036,0.007131331594914692
0.445,0.3580760572855468,0.003927511414453078,0.00012114425898435144,0.05300494912726561,0.006900108917023973
0.45,0.35655978566406255,0.004046473828125008,0.00010019664843752274,0.05201718120625004,0.00667082794710222
0.455,0.35504546674460935,0.004167388943828065,8.120173992187674e-05,0.05103136598726565,0.0064434996792115395
0.46,0.35353311165625,0.004290267890624977,6.417066250002934e-05,0.05004751459937501,0.006218135242414657
0.465,0.3520227316630469,0.004415121932578148,4.911468023438559e-05,0.04906563830664068,0.00599474590077409
0.47000000000000003,0.3505143381640625,0.004541962468749994,3.604519218752822e-05,0.048085748508125026,0.005773343053352198
0.47500000000000003,0.34900794269335933,0.004670801033203054,2.497373242188461e-05,0.04710785673789064,0.0055539382342115196
0.48,0.34750355692,0.004801649295000043,1.591197000005984e-05,0.04613197466500002,0.00533654311241466
0.485,0.34600119264804685,0.00493451905820308,8.87170898433709e-06,0.04515811409351561,0.005121169492024014
0.49,0.3445008618165625,0.005069422261874956,3.8648884375103165e-06,0.04418628696249999,0.004907829312102152
0.495,0.3430025764996094,0.0052063709800781455,9.035824219405519e-07,0.04321650534601568,0.004696534646711603
0.5,0.34150634890625003,0.005345377421875019,5.551115123125783e-17,0.04224878145312505,0.004487297704914683
0.505,0.3400123602480469,0.005486622798828111,1.3353527343884508e-06,0.04128329649539064,0.004280299698274037
0.51,0.3385214159951562,0.005630912581093717,5.715110781234767e-06,0.04032085594296875,0.004076346096945904
0.515,0.33703441040605475,0.005779141027148493,1.4033532617252487e-05,0.03936235405433597,0.003876331159406887
0.52,0.335552174786875,0.005932139443124984,2.7121924374984285e-05,0.038408622135625015,0.00368108619178964
0.525,0.3340754875488281,0.006090686240234344,4.575869726564097e-05,0.037460438598046875,0.0034913896053052618
0.53,0.3326050520871875,0.00625548481374999,7.064724656252741e-05,0.03651850683687502,0.003307944795227169
0.535,0.3311415152878906,0.006427182049609348,0.00010243445820312669,0.03558347373804688,0.0031313986474927336
0.54,0.3296855007096875,0.006606401506562498,0.00014174389093751794,0.03465596286031253,0.0029623747208521456
0.545,0.32823754187773435,0.006793676709765606,0.0001891090699218667,0.03373650772882808,0.002801406540461515
0.55,0.3267981685765625,0.006989537443749971,0.0002450597796875287,0.032825638128125,0.002649023890852198
0.555,0.32536783566148436,0.0071944385638281205,0.0003100508755468634,0.03192380891351565,0.002505681627336498
0.56,0.323946994835625,0.007408831773125013,0.00038453406062505247,0.031031471788125042,0.0023718314530397078
0.5650000000000001,0.32253602622968747,0.0076330972023437305,0.0004688894656250109,0.03014900688265626,0.0022478534986646315
0.5700000000000001,0.3211353056236719,0.00786761063148439,0.0005634928705469111,0.029276789977109363,0.0021341235442115525
0.5750000000000001,0.3197451657363281,0.008112704779296875,0.0006686769941406379,0.02841515379023435,0.0020309743084303
0.58,0.31836590691875,0.008368679996874961,0.0007847421875000204,0.02756439867312499,0.001938706142414648
0.585,0.3169978106889453,0.008635817802226498,0.0009119699686327976,0.026724806143789026,0.0018576005641724458
0.59,0.31564113977109376,0.008914380919531228,0.0010506230617187695,0.025896638926406257,0.0017879202978834385
0.595,0.31429612037417964,0.009204595557773365,0.0012009276757421472,0.025080123229960893,0.0017298915525317815
0.6,0.3129629636578125,0.009506672876562483,0.0013630949703125061,0.02427547021406251,0.0016837254877271612
0.605,0.3116418615532812,0.009820804807187444,0.001537316876718764,0.023482871809999972,0.0016496140347583843
0.61,0.3103329864733594,0.010147163762421862,0.0017237658077344231,0.02270250043054689,0.0016277296063990088
0.615,0.30903649648359377,0.0104859078078125,0.0019225998289063018,0.021934514141250028,0.0016182302681959637
0.62,0.30775252985875,0.010837175218124995,0.0021339572150000374,0.021179051216875022,0.0016212542949146647
0.625,0.3064812134277344,0.011201092822265613,0.0023579647949218963,0.02043623848632814,0.0016369285154614888
0.63,0.3052226671433593,0.011577780573046814,0.002594742521484339,0.01970619590242184,0.0016653728826490077
0.635,0.3039769841614844,0.011967331626328126,0.0028443835505468917,0.018989016621015653,0.0017066805523365258
0.64,0.302744251115,0.012369832614999965,0.0031069745149999717,0.018284787274999992,0.0017609381574146266
0.645,0.3015245506662891,0.012785366201445325,0.003382598077226573,0.017593590526757852,0.0018282283602662486
0.65,0.30031795097617187,0.013214000546484361,0.0036713223980469056,0.016915494537109388,0.001908619321711491
0.655,0.29912450434050786,0.013655787945976605,0.003973199773320335,0.01625055160191413,0.0020021633376099968
0.66,0.29794427271,0.014110790350625013,0.00428829215375004,0.01559882367187504,0.0021089223586646666
0.665,0.29677729081195314,0.014579042487734395,0.004616634266640662,0.014960345474296921,0.0022289311121802546
0.67,0.2956235962550781,0.015060581966015618,0.004958263720703127,0.014335154617890644,0.002362227206867795
0.675,0.2944832230330078,0.015555442779101536,0.005313214509570285,0.013723285096289062,0.0025088446363599193
0.68,0.2933561915990625,0.01606364538031252,0.0056815070865625095,0.013124757362812545,0.002668803853977164
0.685,0.292242518803125,0.01658520661953128,0.006063158301562566,0.012539588267343804,0.0028421217096021856
0.6900000000000001,0.29114221875242186,0.01712014060398437,0.0064581822617968965,0.011967791917109394,0.003028812310461537
0.6950000000000001,0.2900553044297656,0.01766846031648439,0.00686659195007816,0.011409381294921916,0.0032288886393678218
0.7000000000000001,0.2889817775617187,0.01823016748359374,0.0072883890929688055,0.010864358127343765,0.003442352422883377
0.705,0.2879216383447266,0.01880526230175783,0.007723573886914137,0.01033272261082041,0.003669203857453729
0.71,0.2868748945166406,0.019393752508828077,0.008172154069765625,0.009814482483203157,0.003909450680930238
0.715,0.28584153428910153,0.019995626316445247,0.008634117853164036,0.009309625956132828,0.00416308110495367
0.72,0.28482154883750005,0.02061087490000002,0.009109456412500105,0.0088181442050001,0.004430086304914704
0.725,0.2838149408853516,0.02123950098300781,0.00959817247128908,0.008340039953320388,0.0047104690043287545
0.73,0.28282169240000005,0.021881486532812522,0.010100247996875089,0.007875295168437546,0.005004211170539674
0.735,0.2818417913855859,0.022536819553554632,0.010615670993398385,0.007423897854492212,0.005311300807688046
0.74,0.28087523339609377,0.02320549559921875,0.0111444370148438,0.00698584356546883,0.0056317334697584265
0.745,0.2799219991455859,0.02388749538386714,0.011686526775273431,0.00656111301542972,0.005965489870813079
0.75,0.2789820791308594,0.024582809404296857,0.012241930771484388,0.006149696701171936,0.0063125605076490565
0.755,0.2780554573480859,0.025291421656679636,0.012810632999648408,0.005751578618867215,0.0066729293764380415
0.76,0.277142123886875,0.02601332223062497,0.013392623549374982,0.005366748858124992,0.007046586566789637
0.765,0.27624206518718747,0.02674849756609371,0.01398788886062502,0.004995193858906233,0.007433518518664639
0.77,0.27535526513789066,0.027496931551953152,0.014596412822265648,0.004636897510078231,0.007833709120930288
0.775,0.2744817208087891,0.02825862125800782,0.015218192504101613,0.0042918568814453995,0.008247155443391219
0.78,0.273621420661875,0.02903355514625,0.015853216368124978,0.003960060435000079,0.00867384594803966
0.785,0.27277435065273437,0.029821719172265615,0.01650147036992189,0.0036414941263281375,0.009113766590461536
0.79,0.2719405085750001,0.030623111129687575,0.01716295230312509,0.003336155749062597,0.009566915164289758
0.795,0.2711198927177344,0.031437729307578155,0.01783766045679691,0.0030440435922656772,0.010033289958586544
0.8,0.270312496875,0.03226556749999998,0.018525588624999978,0.002765151450000003,0.010512884767414632
0.805,0.2695183287911719,0.03310663345132814,0.01922674455210943,0.0024994870666407154,0.01100570733514905
0.81,0.2687373910383594,0.03396092973367193,0.019941130810234464,0.002247053014297007,0.011511760233899049
0.8150000000000001,0.2679696863382031,0.03482845906867188,0.020668750121015655,0.0020078520146094014,0.01203104618530526
0.8200000000000001,0.26721523244171874,0.03570923920734376,0.021409620235468774,0.0017819018185937785,0.0125635829403834
0.8250000000000001,0.2664740442230469,0.03660328502382812,0.022163756027734405,0.0015692173003906684,0.013109385373274052
0.8300000000000001,0.2657461385453125,0.03751061338125,0.0229311743609375,0.0013698153231250232,0.013668470347102168
0.835,0.26503154428183595,0.03843125315292967,0.023711904108398463,0.001183724760117244,0.014240866735188096
0.84,0.2643302888784375,0.03936523178468748,0.02450597271593752,0.0010109730571875586,0.014826601983352145
0.845,0.2636424126442578,0.04031258958566403,0.025313420492695332,0.0008516005234766033,0.015425716400734923
0.85,0.26296795925429683,0.04127337023085931,0.026134291113671854,0.0007056508339843837,0.016038253662336466
0.855,0.26230697056449215,0.04224761557621087,0.02696862643480466,0.0005731658446484489,0.016664255624094293
0.86,0.26165951477375,0.04323539382062497,0.027816494654999996,0.0004542137543750435,0.017303790484914622
0.865,0.2610256592303125,0.04423677231234374,0.02867796312250004,0.0003488619114063174,0.01795692559303963
0.87,0.2604054783767969,0.04525182549398438,0.029553106279921915,0.0002571847583594522,0.018623735391086527
0.875,0.2597990515058594,0.04628063265820315,0.030442003419921926,0.00017926158789072222,0.01930429917171156
0.88,0.25920648769562504,0.04732330288312503,0.03134476362062505,0.00011520147812510428,0.019998726013039675
0.885,0.2586278949929688,0.048379944215625026,0.03226149492890629,6.511247593760094e-05,0.020707123961945906
0.89,0.2580633963941406,0.0494506796519531,0.03319232034101563,2.9117577578174902e-05,0.02142961601468024
0.895,0.25751313153105465,0.050535648824023394,0.034137379488867164,7.356414960968394e-06,0.022166341803156797
0.9,0.25697727141562504,0.051635022743750036,0.03509684338437505,5.551115123125783e-17,0.0229174723392897
0.905,0.2564559848328125,0.05274897019609376,0.03607088081250001,7.217117656277416e-06,0.023683176408039686
0.91,0.2559494785259375,0.05387769792437502,0.037059698516562545,2.921451125004193e-05,0.024463660752727184
0.915,0.2554579787321094,0.05502143216570313,0.03806352273367192,6.62184178907288e-05,0.02525915161046155
0.92,0.25498175081499996,0.05618043828374997,0.03908261882749997,0.00011849420125004118,0.026069914344914624
0.925,0.2545210861542968,0.05735500765820303,0.040117278177734306,0.00018633324101563487,0.02689624033577398
0.93,0.2540763114221094,0.05854546696117191,0.04116782745648445,0.0002700622092969285,0.027738456255149063
0.935,0.2536478333005079,0.059752222874726646,0.04223467334582043,0.000370087788164164,0.028596968785110033
0.9400000000000001,0.25323606772093754,0.060975691330312554,0.04331823177718758,0.0004868259090625715,0.029472193857102202
0.9450000000000001,0.25284154034703127,0.06221639799156253,0.0444190284142188,0.0006208022356250509,0.030364657134758416
0.9500000000000001,0.2524648510136719,0.0634749426933594,0.04553766309179694,0.0007726166027344772,0.03127495845296155
0.9550000000000001,0.25210670096843746,0.06475202668328123,0.0466748370575,0.0009429702579687449,0.032203799059289606
0.96,0.25176793516249996,0.06604849491249992,0.047831395262499965,0.001132708152499995,0.03315202390491459
0.965,0.25144958277636725,0.06736537656152347,0.049008366887304755,0.0013428594668360438,0.034120662170344374
0.97,0.2511529297960937,0.06870395761640619,0.05020703791796874,0.0015747101870312585,0.03511099984163335
0.975,0.25087958313457026,0.07006584499003898,0.05142901526738278,0.0018298672259765558,0.03612464383167241
0.98,0.2506317065779688,0.07145320246859377,0.0526764627217188,0.0021104943698438405,0.03716375792663343
0.985,0.2504122949667969,0.07286902489257813,0.0539523751214844,0.002419586459140727,0.03823133696702405
0.99,0.2502259315328125,0.07431789549374995,0.0552613356984375,0.0027617267256250244,0.03933196418460211
0.995,0.2500807010742187,0.07580789907031243,0.05661142925078122,0.003144999967500006,0.04047372437757085
1.0,0.25,0.07736243203124998,0.05802605218750001,0.003592802593750055,0.041680013954914635

